Recasting Gradient-Based Meta-Learning as Hierarchical Bayes

Meta-learning allows an intelligent agent to leverage prior learning episodes as a basis for quickly improving performance on a novel task. Bayesian hierarchical modeling provides a theoretical framework for formalizing meta-learning as inference for a set of parameters that are shared across tasks. Here, we reformulate the model-agnostic meta-learning algorithm (MAML) of Finn et al. (2017) as a method for probabilistic inference in a hierarchical Bayesian model. In contrast to prior methods for meta-learning via hierarchical Bayes, MAML is naturally applicable to complex function approximators through its use of a scalable gradient descent procedure for posterior inference. Furthermore, the identification of MAML as hierarchical Bayes provides a way to understand the algorithm's operation as a meta-learning procedure, as well as an opportunity to make use of computational strategies for efficient inference. We use this opportunity to propose an improvement to the MAML algorithm that makes use of techniques from approximate inference and curvature estimation.

==> figures/data/sinusoid/gta.csv <==
x	y
-7.35	-1.36
5.33	-1.83
-8.47	3.12
-3.38	3.98
3.60	4.21
0.18	-4.36
3.10	4.25
2.04	1.23
4.38	2.16
-1.70	1.33


==> figures/data/sinusoid/gtb.csv <==
x	y
-8.68	3.69
-2.34	3.55
-9.23	4.36
-6.69	-3.62
-3.20	4.23
-4.91	-1.62
-3.45	3.85
-3.98	2.27
-2.81	4.32
-5.85	-4.23


==> figures/data/sinusoid/hmamla.csv <==
x	y0	y1	y2	y3	y4	y5	y6	y7	y8	y9	y10	y11	y12	y13	y14	y15	y16	y17	y18	y19	y20	y21	y22	y23	y24	y25	y26	y27	y28	y29	y30	y31	y32	y33	y34	y35	y36	y37	y38	y39	y40	y41	y42	y43	y44	y45	y46	y47	y48	y49
-10.000000	3.569935	5.355940	3.716187	2.694434	4.973428	3.680767	3.700504	5.487906	5.424498	3.791173	3.695078	4.562509	3.098034	3.270658	3.048033	3.897683	3.626972	4.732677	3.609259	3.972916	5.176167	4.272534	3.632485	3.737548	2.728342	3.683954	4.416418	3.343935	4.355707	3.962566	3.463779	4.285827	3.597830	4.356387	5.829638	2.974964	3.359628	4.032982	3.322277	2.975592	3.428897	3.650608	3.190475	5.548535	5.073607	3.305117	4.108503	4.670906	4.562863	3.028869
-9.950000	3.564623	5.326940	3.723658	2.697431	4.974690	3.677431	3.695798	5.479529	5.402367	3.792287	3.664622	4.582571	3.070190	3.266029	3.030519	3.866771	3.606507	4.734901	3.587089	3.957710	5.197499	4.287631	3.631141	3.735065	2.722219	3.685865	4.432295	3.337194	4.363898	3.976533	3.449790	4.272921	3.545191	4.367369	5.823353	2.961464	3.344962	4.039159	3.320617	2.948764	3.423326	3.646621	3.182482	5.514102	5.083799	3.294124	4.099956	4.651879	4.582632	3.005987
-9.900000	3.559469	5.295697	3.731592	2.701587	4.973530	3.674401	3.690775	5.469511	5.378964	3.793046	3.632076	4.602100	3.041255	3.261169	3.010904	3.835548	3.584682	4.735303	3.564516	3.942254	5.218372	4.301519	3.628251	3.731198	2.716109	3.687673	4.449059	3.329195	4.370619	3.990579	3.433734	4.257328	3.487792	4.376263	5.815205	2.947472	3.329797	4.044583	3.318951	2.920174	3.416620	3.642626	3.173852	5.476493	5.092529	3.282523	4.089282	4.628854	4.601473	2.981468
-9.850000	3.554469	5.262170	3.740008	2.706889	4.969731	3.671665	3.685399	5.457751	5.354144	3.793376	3.597420	4.620886	3.011228	3.256037	2.989000	3.804007	3.561306	4.733715	3.541497	3.926543	5.238587	4.313980	3.623603	3.725863	2.710005	3.689288	4.466638	3.319843	4.375737	4.004580	3.415385	4.238895	3.425414	4.382804	5.804995	2.932993	3.314138	4.049150	3.317267	2.889674	3.408748	3.638616	3.164519	5.435503	5.099595	3.270280	4.076363	4.601560	4.619073	2.955178
-9.800000	3.549603	5.226321	3.748926	2.713306	4.963058	3.669199	3.679624	5.444147	5.327753	3.793196	3.560633	4.638705	2.980130	3.250579	2.964611	3.772142	3.536157	4.729952	3.517985	3.910559	5.257925	4.324784	3.616977	3.718975	2.703904	3.690604	4.484938	3.309039	4.379124	4.018383	3.394504	4.217474	3.357835	4.386710	5.792510	2.918044	3.297989	4.052741	3.315549	2.857090	3.399679	3.634574	3.154410	5.390914	5.104774	3.257358	4.061083	4.569707	4.635093	2.926965
-9.750000	3.544858	5.188122	3.758363	2.720795	4.953261	3.666969	3.673407	5.428587	5.299625	3.792414	3.521682	4.655305	2.947989	3.244735	2.937527	3.739948	3.508988	4.723834	3.493924	3.894297	5.276144	4.333684	3.608134	3.710456	2.697791	3.691498	4.503848	3.296675	4.380651	4.031808	3.370825	4.192914	3.284875	4.387679	5.777528	2.902647	3.281353	4.055222	3.313787	2.822234	3.389377	3.630490	3.143442	5.342490	5.107822	3.243716	4.043354	4.533004	4.649161	2.896669
-9.700000	3.540211	5.147548	3.768332	2.729290	4.940071	3.664932	3.666690	5.410959	5.269583	3.790927	3.480525	4.670410	2.914844	3.238431	2.907530	3.707422	3.479509	4.715165	3.469250	3.877737	5.292984	4.340415	3.596818	3.700224	2.691650	3.691825	4.523234	3.282639	4.380196	4.044641	3.344071	4.165071	3.206374	4.385397	5.759819	2.886831	3.264250	4.056454	3.311960	2.784891	3.377811	3.626346	3.131528	5.289991	5.108487	3.229319	4.023091	4.491150	4.660869	2.864120
-9.650000	3.535633	5.104582	3.778852	2.738715	4.923200	3.663029	3.659417	5.391133	5.237440	3.788623	3.437107	4.683715	2.880750	3.231591	2.874396	3.674553	3.447402	4.703751	3.443893	3.860862	5.308163	4.344703	3.582761	3.688202	2.685458	3.691416	4.542934	3.266815	4.377628	4.056634	3.313944	4.133801	3.122203	4.379535	5.739135	2.870631	3.246693	4.056283	3.310051	2.744830	3.364949	3.622122	3.118567	5.233154	5.106482	3.214129	4.000231	4.443842	4.669780	2.829127
-9.600000	3.531090	5.059205	3.789935	2.748967	4.902341	3.661186	3.651520	5.368979	5.203002	3.785371	3.391355	4.694892	2.845776	3.224126	2.837885	3.641341	3.412298	4.689393	3.417778	3.843653	5.321376	4.346256	3.565685	3.674316	2.679186	3.690078	4.562765	3.249083	4.372838	4.067493	3.280133	4.098961	3.032274	4.369744	5.715223	2.854093	3.228705	4.054544	3.308038	2.701792	3.350752	3.617795	3.104445	5.171705	5.101508	3.198103	3.974727	4.390761	4.675416	2.791492
-9.550000	3.526541	5.011416	3.801590	2.759924	4.877155	3.659316	3.642923	5.344357	5.166053	3.781035	3.343173	4.703584	2.810004	3.215932	2.797757	3.607774	3.373789	4.671887	3.390810	3.826089	5.332294	4.344768	3.545288	3.658486	2.672796	3.687589	4.582505	3.229311	4.365709	4.076883	3.242308	4.060414	2.936537	4.355664	5.687808	2.837265	3.210312	4.051056	3.305897	2.655496	3.335178	3.613340	3.089036	5.105359	5.093238	3.181204	3.946551	4.331596	4.677265	2.750994
-9.500000	3.521934	4.961206	3.813827	2.771448	4.847287	3.657314	3.633546	5.317115	5.126371	3.775459	3.292438	4.709401	2.773537	3.206889	2.753765	3.573838	3.331416	4.651030	3.362891	3.808146	5.340571	4.339924	3.521266	3.640635	2.666242	3.683692	4.601906	3.207362	4.356140	4.084421	3.200130	4.018019	2.834988	4.336921	5.656605	2.820206	3.191543	4.045626	3.303596	2.605647	3.318178	3.608730	3.072198	5.033813	5.081321	3.163390	3.915693	4.266020	4.674784	2.707404
-9.450000	3.517207	4.908575	3.826651	2.783375	4.812348	3.655054	3.623296	5.287096	5.083717	3.768473	3.239005	4.711928	2.736491	3.196867	2.705656	3.539521	3.284662	4.626613	3.333911	3.789796	5.345822	4.331401	3.493293	3.620687	2.659466	3.678100	4.620680	3.183095	4.344034	4.089673	3.153248	3.971634	2.727681	4.313125	5.621307	2.802982	3.172428	4.038045	3.301107	2.551926	3.299695	3.603925	3.053774	4.956762	5.065381	3.144624	3.882154	4.193723	4.667385	2.660475
-9.400000	3.512285	4.853533	3.840058	2.795519	4.771928	3.652396	3.612074	5.254129	5.037835	3.759893	3.182686	4.710719	2.699000	3.185715	2.653183	3.504796	3.232957	4.598433	3.303739	3.771004	5.347652	4.318869	3.461041	3.598559	2.652403	3.670477	4.638505	3.156360	4.329305	4.092141	3.101305	3.921116	2.614710	4.283877	5.581592	2.785661	3.152995	4.028089	3.298390	2.494000	3.279655	3.598887	3.033584	4.873881	5.045013	3.124869	3.845956	4.114378	4.654451	2.609942
-9.350000	3.507080	4.796072	3.854042	2.807672	4.725576	3.649176	3.599761	5.218036	4.988462	3.749511	3.123268	4.705297	2.661214	3.173266	2.596100	3.469638	3.175681	4.566283	3.272241	3.751738	5.345629	4.301984	3.424162	3.574163	2.644967	3.660456	4.655013	3.126999	4.311875	4.091274	3.043944	3.866321	2.496238	4.248772	5.537117	2.768313	3.133279	4.015517	3.295403	2.431534	3.257975	3.593567	3.011432	4.784842	5.019780	3.104090	3.807124	4.027675	4.635334	2.555530
-9.300000	3.501483	4.736200	3.868587	2.819603	4.672815	3.645207	3.586233	5.178630	4.935307	3.737106	3.060484	4.695155	2.623295	3.159332	2.534167	3.434010	3.112145	4.529962	3.239258	3.731952	5.339298	4.280411	3.382307	3.547408	2.637066	3.647617	4.669801	3.094842	4.291680	4.086464	2.980806	3.807091	2.372465	4.207387	5.487513	2.751011	3.113298	4.000074	3.292099	2.364175	3.234550	3.587909	2.987098	4.689302	4.989220	3.082250	3.765684	3.933297	4.609340	2.496949
-9.250000	3.495372	4.673908	3.883673	2.831057	4.613139	3.640277	3.571350	5.135710	4.878066	3.722432	2.994037	4.679757	2.585414	3.143703	2.467156	3.397864	3.041612	4.489266	3.204617	3.711602	5.328178	4.253806	3.335116	3.518187	2.628583	3.631494	4.682415	3.059715	4.268668	4.077032	2.911554	3.743257	2.243653	4.159302	5.432396	2.733824	3.093066	3.981487	3.288422	2.291590	3.209262	3.581849	2.960335	4.586930	4.952837	3.059315	3.721663	3.830950	4.575758	2.433891
-9.200000	3.488593	4.609190	3.899258	2.841755	4.546005	3.634146	3.554955	5.089066	4.816419	3.705225	2.923576	4.658535	2.547755	3.126146	2.394859	3.361140	2.963296	4.443998	3.168120	3.690634	5.311757	4.221832	3.282225	3.486386	2.619392	3.611570	4.692355	3.021434	4.242793	4.062242	2.835863	3.674650	2.110112	4.104093	5.371352	2.716806	3.072583	3.959463	3.284312	2.213457	3.181964	3.575313	2.930869	4.477376	4.910107	3.035256	3.675071	3.720340	4.533842	2.366051
-9.150000	3.480970	4.542023	3.915297	2.851397	4.470836	3.626548	3.536877	5.038476	4.750023	3.685193	2.848715	4.630900	2.510493	3.106397	2.317087	3.323763	2.876369	4.393961	3.129556	3.668986	5.289496	4.184152	3.223267	3.451869	2.609340	3.587277	4.699079	2.979800	4.214025	4.041301	2.753436	3.601070	1.972191	4.041331	5.303946	2.700002	3.051833	3.933700	3.279696	2.129481	3.152483	3.568206	2.898399	4.360302	4.860470	3.010044	3.625896	3.601193	4.482817	2.293104
-9.100000	3.472296	4.472371	3.931720	2.859653	4.387034	3.617180	3.516924	4.983713	4.678526	3.662022	2.769013	4.596231	2.473810	3.084173	2.233687	3.285638	2.779983	4.338962	3.088687	3.646588	5.260827	4.140441	3.157882	3.414491	2.598252	3.557995	4.701992	2.934611	4.182340	4.013360	2.664019	3.522317	1.830287	3.970600	5.229720	2.683434	3.030767	3.903871	3.274499	2.039409	3.120621	3.560429	2.862590	4.235379	4.803346	2.983649	3.574097	3.473254	4.421901	2.214736
-9.050000	3.462328	4.400170	3.948444	2.866179	4.293970	3.605706	3.494886	4.924531	4.601541	3.635358	2.683996	4.553891	2.437863	3.059150	2.144532	3.246656	2.673274	4.278806	3.045248	3.623361	5.225148	4.090372	3.085711	3.374074	2.585937	3.523054	4.700458	2.885645	4.147727	3.977520	2.567402	3.438156	1.684809	3.891484	5.148185	2.667086	3.009305	3.869639	3.268629	1.943050	3.086142	3.551856	2.823077	4.102271	4.738111	2.956042	3.519582	3.336287	4.350293	2.130625
-9.000000	3.450786	4.325343	3.965362	2.870594	4.191002	3.591753	3.470527	4.860683	4.518676	3.604832	2.593145	4.503223	2.402793	3.030982	2.049547	3.206680	2.555413	4.213300	2.998950	3.599214	5.181835	4.033634	3.006421	3.330423	2.572168	3.481732	4.693782	2.832676	4.110177	3.932845	2.463446	3.348346	1.536200	3.803587	5.058836	2.650910	2.987332	3.830652	3.261982	1.840283	3.048782	3.542340	2.779460	3.960673	4.664134	2.927198	3.462206	3.190094	4.267200	2.040468
-8.950000	3.437342	4.247776	3.982333	2.872503	4.077469	3.574898	3.443590	4.791906	4.429523	3.570030	2.495924	4.443557	2.368703	2.999289	1.948701	3.165546	2.425623	4.142248	2.949475	3.574040	5.130229	3.969920	2.919694	3.283307	2.556698	3.433273	4.681234	2.775466	4.069688	3.878370	2.352077	3.252623	1.384918	3.706533	4.961144	2.634802	2.964673	3.786541	3.254450	1.731079	3.008236	3.531714	2.731310	3.810292	4.580762	2.897078	3.401756	3.034503	4.171834	1.943980
-8.900000	3.421622	4.167321	3.999196	2.871484	3.952724	3.554682	3.413793	4.717936	4.333648	3.530510	2.391775	4.374225	2.335647	2.963655	1.842022	3.123060	2.283226	4.065453	2.896472	3.547726	5.069649	3.898938	2.825264	3.232472	2.539248	3.376883	4.662033	2.713761	4.026259	3.813120	2.233307	3.150708	1.231420	3.599975	4.854563	2.618599	2.941106	3.736936	3.245901	1.615510	2.964161	3.519781	2.678161	3.650857	4.487329	2.865647	3.337937	2.869394	4.063453	1.840907
-8.850000	3.403192	4.083784	4.015747	2.867087	3.816139	3.530584	3.380822	4.638491	4.230618	3.485794	2.280141	4.294559	2.303621	2.923636	1.729602	3.079000	2.127696	3.982710	2.839563	3.520132	4.999388	3.820396	2.722904	3.177629	2.519508	3.311749	4.635358	2.647309	3.979883	3.736117	2.107257	3.042314	1.076176	3.483605	4.738540	2.602063	2.916335	3.681448	3.236194	1.493775	2.916177	3.506301	2.619528	3.482136	4.383178	2.832855	3.270364	2.694705	3.941357	1.731032
-8.800000	3.381566	3.996926	4.031740	2.858841	3.667111	3.502037	3.344334	4.553295	4.119987	3.435375	2.160484	4.203916	2.272538	2.878761	1.611598	3.033106	1.958706	3.893798	2.778335	3.491106	4.918715	3.734010	2.612464	3.118454	2.497133	3.237054	4.600350	2.575842	3.930548	3.646410	1.974131	2.927150	0.919624	3.357165	4.612504	2.584877	2.889990	3.619691	3.225167	1.366184	2.863862	3.491000	2.554897	3.303931	4.267659	2.798636	3.198545	2.510427	3.804926	1.614197
-8.750000	3.356188	3.906455	4.046882	2.846254	3.505115	3.468419	3.303948	4.462060	4.001317	3.378712	2.032313	4.101678	2.242219	2.828533	1.488233	2.985077	1.776195	3.798494	2.712340	3.460469	4.826891	3.639498	2.493881	3.054588	2.471753	3.151994	4.556119	2.499091	3.878230	3.543093	1.834257	2.804931	0.762215	3.220456	4.475897	2.566626	2.861619	3.551279	3.212645	1.233184	2.806758	3.473557	2.483750	3.116086	4.140163	2.762903	3.121879	2.316650	3.653651	1.490311
-8.700000	3.326435	3.812024	4.060830	2.828808	3.329717	3.429044	3.259259	4.364503	3.874170	3.315253	1.895216	3.987279	2.212376	2.772433	1.359819	2.934577	1.580425	3.696559	2.641106	3.428022	4.723162	3.536580	2.367200	2.985652	2.442953	3.055809	4.501746	2.416790	3.822884	3.425329	1.688080	2.675400	0.604376	3.073365	4.328167	2.546796	2.830682	3.475830	3.198428	1.095336	2.744377	3.453590	2.405564	2.918516	4.000133	2.725544	3.039650	2.113564	3.487169	1.359372
-8.650000	3.291621	3.713223	4.073176	2.805977	3.140604	3.383178	3.209812	4.260334	3.738138	3.244426	1.748883	3.860237	2.182596	2.709946	1.226725	2.881226	1.372019	3.587737	2.564123	3.393535	4.606783	3.424973	2.232587	2.911232	2.410297	2.947810	4.436297	2.328677	3.764446	3.292377	1.536140	2.538334	0.446526	2.915868	4.168800	2.524760	2.796536	3.392975	3.182298	0.953321	2.676200	3.430660	2.319839	2.711199	3.847098	2.686406	2.951024	1.901468	3.305293	1.221475
-8.600000	3.250983	3.609580	4.083451	2.777218	2.937634	3.330037	3.155124	4.149277	3.592841	3.165680	1.593150	3.720151	2.152329	2.640556	1.089400	2.824613	1.152009	3.471769	2.480865	3.356748	4.477032	3.304396	2.090361	2.830909	2.373311	2.827413	4.358830	2.234509	3.702819	3.143620	1.379094	2.393573	0.289070	2.748060	3.997316	2.499791	2.758449	3.302368	3.164012	0.807896	2.601699	3.404253	2.226105	2.494198	3.680695	2.645294	2.855052	1.680818	3.108064	1.076829
-8.550000	3.203695	3.500561	4.091107	2.741981	2.720849	3.268794	3.094662	4.031051	3.437951	3.078482	1.428015	3.566746	2.120878	2.563769	0.948349	2.764278	0.921849	3.348378	2.390775	3.317364	4.333204	3.174562	1.940973	2.744244	2.331496	2.694160	4.268407	2.134059	3.637871	2.978595	1.217671	2.241033	0.132403	2.570156	3.813303	2.471042	2.715582	3.203687	3.143303	0.659878	2.520337	3.373766	2.123958	2.267673	3.500702	2.601956	2.750679	1.452205	2.895761	0.925762
-8.500000	3.148870	3.385580	4.095519	2.699731	2.490542	3.198599	3.027862	3.905402	3.273209	2.982372	1.253688	3.399907	2.087401	2.479138	0.804136	2.699739	0.683403	3.217286	2.293296	3.275043	4.174664	3.035206	1.785048	2.650818	2.284335	2.547787	4.164110	2.027137	3.569432	2.797036	1.052690	2.080735	-0.023081	2.382531	3.616428	2.437561	2.667004	3.096653	3.119884	0.510123	2.431595	3.338512	2.013086	2.031913	3.307084	2.556076	2.636773	1.216416	2.668972	0.768741
-8.450000	3.085572	3.264003	4.095974	2.649953	2.247273	3.118607	2.954132	3.772081	3.098440	2.876986	1.070610	3.219687	2.050907	2.386288	0.657369	2.630483	0.438901	3.078234	2.187867	3.229404	4.000861	2.886066	1.623359	2.550240	2.231292	2.388241	4.045066	1.913602	3.497279	2.598910	0.884999	1.912829	-0.176985	2.185719	3.406486	2.398312	2.611687	2.981033	3.093427	0.359467	2.334997	3.297698	1.893287	1.787337	3.100018	2.507267	2.512156	0.974410	2.428596	0.606375
-8.400000	3.012832	3.135159	4.091674	2.592167	1.991901	3.028007	2.872845	3.630873	2.913598	2.762091	0.879446	3.026354	2.010280	2.284942	0.508686	2.555986	0.190879	2.930979	2.073946	3.180017	3.811356	2.726931	1.456806	2.442169	2.171839	2.215710	3.910468	1.793371	3.421144	2.384459	0.715483	1.737616	-0.328911	1.980434	3.183406	2.352185	2.548538	2.856652	3.063590	0.208713	2.230127	3.250421	1.764517	1.534525	2.879928	2.455060	2.375648	0.727337	2.175864	0.439401
-8.350000	2.929663	2.998368	4.081725	2.525964	1.725590	2.926064	2.783364	3.481591	2.718755	2.637640	0.681100	2.820415	1.964299	2.174952	0.358743	2.475723	-0.057932	2.775330	1.951022	3.126393	3.605875	2.557642	1.286412	2.326345	2.105455	2.030665	3.759594	1.666433	3.340706	2.154250	0.545024	1.555555	-0.478449	1.767561	2.947290	2.298022	2.476392	2.723421	3.029990	0.058581	2.116668	3.195665	1.626903	1.274246	2.647516	2.398909	2.226140	0.476514	1.912348	0.268679
-8.300000	2.835101	2.852949	4.065133	2.451015	1.449813	2.812170	2.685058	3.324086	2.514142	2.503804	0.476677	2.602613	1.911682	2.056324	0.208187	2.389181	-0.304747	2.611146	1.818647	3.067981	3.384319	2.378132	1.113251	2.202609	2.031647	1.833858	3.591854	1.532866	3.255582	1.909220	0.374454	1.367270	-0.625186	1.548163	2.698444	2.234662	2.394063	2.581316	2.992209	-0.090314	1.994427	3.132291	1.480770	1.007425	2.403773	2.338180	2.062661	0.223414	1.639903	0.095184
-8.250000	2.728236	2.698276	4.040816	2.367114	1.166339	2.685902	2.577318	3.158258	2.300176	2.361009	0.267470	2.373966	1.851146	1.929253	0.057658	2.295887	-0.546799	2.438399	1.676458	3.004173	3.146853	2.188457	0.938450	2.070941	1.949983	1.626346	3.406828	1.392848	3.165344	1.650722	0.204565	1.173570	-0.768692	1.323441	2.437427	2.160988	2.300362	2.430415	2.949805	-0.237468	1.863381	3.059057	1.326654	0.735200	2.149989	2.272171	1.884499	-0.030372	1.360693	-0.080021
-8.200000	2.608248	2.533806	4.007599	2.274209	0.877189	2.547092	2.459602	2.984074	2.077457	2.209959	0.054897	2.135748	1.781476	1.794133	-0.092236	2.195431	-0.781536	2.257177	1.524212	2.934287	2.893936	1.988852	0.763093	1.931483	1.860106	1.409478	3.204298	1.246662	3.069515	1.380564	0.036075	0.975416	-0.908531	1.094752	2.165059	2.075995	2.194163	2.270915	2.902279	-0.382506	1.723690	2.974613	1.165313	0.458894	1.887748	2.200121	1.691284	-0.283186	1.077073	-0.255828
-8.150000	2.474467	2.359114	3.964226	2.172417	0.584585	2.395874	2.331465	2.801574	1.846799	2.051630	-0.159563	1.889486	1.701608	1.651570	-0.240927	2.087485	-1.006681	2.067725	1.361806	2.857568	2.626359	1.779742	0.588211	1.784563	1.761767	1.184843	2.984316	1.094719	2.967579	1.101013	-0.130388	0.773909	-1.044269	0.863510	1.882470	1.978845	2.074451	2.103113	2.849104	-0.525176	1.575731	2.877553	0.997692	0.180002	1.618898	2.121242	1.483104	-0.533346	0.791557	-0.431080
-8.100000	2.326423	2.173963	3.909375	2.062071	0.290880	2.232742	2.192605	2.610883	1.609205	1.887254	-0.374417	1.636923	1.610733	1.502380	-0.387899	1.971832	-1.220335	1.870469	1.189343	2.773205	2.345304	1.561804	0.414722	1.630696	1.654855	0.954273	2.747248	0.937543	2.859000	0.814770	-0.294287	0.570268	-1.175467	0.631194	1.591093	1.868951	1.940400	1.927437	2.789699	-0.665334	1.420106	2.766435	0.824918	-0.099841	1.345516	2.034742	1.260586	-0.779209	0.506716	-0.604656
-8.050000	2.163890	1.978318	3.841670	1.943718	-0.001533	2.058557	2.042912	2.412220	1.365875	1.718257	-0.588247	1.379966	1.508364	1.347542	-0.532694	1.848386	-1.421036	1.666024	1.007115	2.680307	2.052350	1.335958	0.243395	1.470600	1.539418	0.719741	2.493810	0.775767	2.743229	0.524905	-0.455188	0.365761	-1.301713	0.399242	1.292678	1.746056	1.791447	1.744428	2.723427	-0.802924	1.257631	2.639845	0.648234	-0.378913	1.069810	1.939874	1.024948	-1.019251	0.225069	-0.775465
-8.000000	1.986947	1.772426	3.759714	1.818135	-0.290293	1.874568	1.882514	2.205927	1.118185	1.546199	-0.799725	1.120660	1.394450	1.188199	-0.674903	1.717214	-1.607762	1.455234	0.815686	2.577932	1.749504	1.103414	0.074841	1.305169	1.415696	0.483338	2.225152	0.610132	2.619750	0.234769	-0.612720	0.161703	-1.422609	0.169052	0.989283	1.610284	1.627378	1.554765	2.649607	-0.937953	1.089325	2.496495	0.468969	-0.655439	0.794089	1.835998	0.778011	-1.252074	-0.050964	-0.942493
-7.950000	1.796024	1.556805	3.662122	1.686321	-0.573163	1.682364	1.711829	1.992469	0.867660	1.372673	-1.007678	0.861103	1.269392	1.025567	-0.814176	1.578555	-1.779935	1.239140	0.615863	2.465105	1.439166	0.865619	-0.090490	1.135450	1.284132	0.247170	1.942864	0.441461	2.488096	-0.052165	-0.766600	-0.040626	-1.537794	-0.058103	0.683218	1.462201	1.448415	1.359243	2.567490	-1.070452	0.916355	2.335306	0.288448	-0.927658	0.520663	1.722624	0.522153	-1.476480	-0.319177	-1.104824
-7.900000	1.591922	1.332291	3.547561	1.549457	-0.848104	1.483802	1.531581	1.772446	0.615940	1.199197	-1.211105	0.603386	1.134080	0.860891	-0.950210	1.432804	-1.937370	1.018986	0.408751	2.340830	1.124083	0.624252	-0.252309	0.962599	1.145387	0.013322	1.649012	0.270645	2.347887	-0.332471	-0.916587	-0.239993	-1.646945	-0.281084	0.377011	1.302817	1.255274	1.158763	2.476273	-1.200461	0.739989	2.155540	0.107963	-1.193893	0.251764	1.599491	0.260174	-1.691491	-0.577616	-1.261652
-7.850000	1.375820	1.100009	3.414805	1.408864	-1.113332	1.280890	1.342795	1.546593	0.364729	1.027126	-1.409181	0.349507	0.989832	0.695361	-1.082749	1.280519	-2.080243	0.796176	0.195702	2.204128	0.807249	0.381130	-0.410462	0.787815	1.000317	-0.216238	1.346109	0.098605	2.198874	-0.602955	-1.062482	-0.435278	-1.749795	-0.498938	0.073287	1.133555	1.049198	0.954327	2.375096	-1.327987	0.561517	1.956914	-0.071305	-1.452607	-0.010549	1.466591	-0.004855	-1.896361	-0.824653	-1.412310
-7.800000	1.149269	0.861353	3.262803	1.265949	-1.367365	1.075700	1.146817	1.315784	0.115755	0.857567	-1.601257	0.101346	0.838331	0.530062	-1.211563	1.122399	-2.209010	0.572225	-0.021667	2.054102	0.491824	0.138168	-0.564884	0.612285	0.849961	-0.439690	1.037096	-0.073730	2.040978	-0.860799	-1.204096	-0.625471	-1.846133	-0.710869	-0.225295	0.956186	0.831962	0.747020	2.263071	-1.452981	0.382173	1.739731	-0.248314	-1.702449	-0.264426	1.324242	-0.269780	-2.090580	-1.058987	-1.556243
-7.750000	0.914137	0.617911	3.090743	1.122108	-1.609059	0.870216	0.945214	1.081024	-0.129265	0.691315	-1.786843	-0.139421	0.681456	0.365899	-1.336452	0.959232	-2.324354	0.348719	-0.241539	1.889973	0.180950	-0.102734	-0.715590	0.437109	0.695498	-0.655430	0.725228	-0.245464	1.874324	-1.103729	-1.341245	-0.809714	-1.935808	-0.916271	-0.516191	0.772695	0.605829	0.537975	2.139281	-1.575330	0.203062	1.504986	-0.422197	-1.942296	-0.508293	1.173068	-0.531564	-2.273862	-1.279670	-1.693027
-7.700000	0.672561	0.371430	2.898149	0.978664	-1.837594	0.666237	0.739751	0.843441	-0.368689	0.528844	-1.965585	-0.371330	0.521157	0.203574	-1.457226	0.791877	-2.427108	0.127240	-0.461943	1.711167	-0.122362	-0.339750	-0.862597	0.263249	0.538201	-0.862077	0.413975	-0.415730	1.699271	-1.330042	-1.473729	-0.987285	-2.018729	-1.114678	-0.797052	0.585149	0.373446	0.328371	2.002829	-1.694841	0.025100	1.254426	-0.592254	-2.171280	-0.740878	1.014029	-0.787458	-2.446124	-1.486081	-1.822341
-7.650000	0.426848	0.123698	2.684965	0.836784	-2.052473	0.465319	0.532274	0.604245	-0.600972	0.370311	-2.137257	-0.593188	0.359268	0.043569	-1.573697	0.621209	-2.518218	-0.090677	-0.680808	1.517413	-0.415374	-0.571225	-1.005920	0.091485	0.379356	-1.058515	0.106878	-0.583746	1.516426	-1.538676	-1.601327	-1.157615	-2.094867	-1.305756	-1.065849	0.395537	0.137729	0.119383	1.852900	-1.811229	-0.151042	0.990564	-0.757946	-2.388784	-0.961226	0.848347	-1.035096	-2.607471	-1.677918	-1.943966
-7.600000	0.179370	-0.123524	2.451639	0.697410	-2.253513	0.268709	0.324618	0.364706	-0.824720	0.215589	-2.301723	-0.804056	0.197377	-0.113862	-1.685690	0.448077	-2.598680	-0.303619	-0.896075	1.308801	-0.695754	-0.795720	-1.145522	-0.077619	0.220202	-1.243883	-0.192652	-0.748805	1.326629	-1.729155	-1.723800	-1.320268	-2.164252	-1.489280	-1.320944	0.205609	-0.098329	-0.087816	1.688813	-1.924139	-0.324960	0.716600	-0.918877	-2.594451	-1.168701	0.677463	-1.272591	-2.758157	-1.855164	-2.057771
-7.550000	-0.067520	-0.368567	2.199211	0.561216	-2.440792	0.077382	0.118528	0.126140	-1.038697	0.064346	-2.458930	-1.003253	0.036741	-0.268645	-1.793014	0.273269	-2.669506	-0.510315	-1.105739	1.085912	-0.961651	-1.012042	-1.281286	-0.243723	0.061876	-1.417588	-0.481459	-0.910280	1.130944	-1.901550	-1.840884	-1.474927	-2.226959	-1.665089	-1.561131	0.016798	-0.331777	-0.292112	1.510121	-2.033147	-0.496505	0.436286	-1.074759	-2.788149	-1.362947	0.502923	-1.498526	-2.898563	-2.018037	-2.163683
-7.500000	-0.311591	-0.609934	1.929362	0.428573	-2.614639	-0.107948	-0.084438	-0.110172	-1.241877	-0.083882	-2.608893	-1.190353	-0.121771	-0.420864	-1.895479	0.097484	-2.731689	-0.709682	-1.307951	0.849850	-1.211737	-1.219272	-1.413020	-0.406689	-0.094678	-1.579282	-0.756815	-1.067635	0.930591	-2.056364	-1.952302	-1.621396	-2.283110	-1.833082	-1.785672	-0.169868	-0.559903	-0.492441	1.316701	-2.137779	-0.665784	0.153734	-1.225368	-2.969949	-1.543891	0.326299	-1.711934	-3.029168	-2.166962	-2.261694
-7.450000	-0.550814	-0.846320	1.644435	0.299549	-2.775561	-0.286752	-0.282926	-0.342986	-1.433431	-0.229599	-2.751691	-1.365150	-0.277635	-0.570693	-1.992887	-0.078656	-2.786188	-0.900828	-1.501076	0.602316	-1.445216	-1.416732	-1.540434	-0.566562	-0.248705	-1.728845	-1.016504	-1.220406	0.726884	-2.194447	-2.057777	-1.759563	-2.332858	-1.993188	-1.994267	-0.353745	-0.780310	-0.687833	1.108856	-2.237531	-0.833092	-0.126824	-1.370513	-3.140100	-1.711686	0.149086	-1.912247	-3.150525	-2.302517	-2.351837
-7.400000	-0.783403	-1.076620	1.347402	0.173933	-2.924230	-0.458626	-0.475816	-0.571144	-1.612747	-0.373264	-2.887443	-1.527642	-0.430616	-0.718323	-2.085041	-0.254604	-2.833903	-1.083057	-1.683746	0.345607	-1.661782	-1.603989	-1.663154	-0.723520	-0.399694	-1.866367	-1.258907	-1.368187	0.521156	-2.316894	-2.157037	-1.889401	-2.376380	-2.145353	-2.187019	-0.534516	-0.991014	-0.877406	0.887422	-2.331894	-0.998864	-0.401310	-1.510015	-3.298973	-1.866685	-0.027378	-2.099235	-3.263228	-2.425407	-2.434173
-7.350000	-1.007855	-1.299955	1.041754	0.051253	-3.061425	-0.623225	-0.662228	-0.793606	-1.779443	-0.515214	-3.016324	-1.678011	-0.580672	-0.863930	-2.171747	-0.429858	-2.875670	-1.255867	-1.854900	0.082556	-1.861585	-1.780809	-1.780742	-0.877827	-0.547382	-1.992115	-1.483001	-1.510627	0.314664	-2.424951	-2.249831	-2.010955	-2.413874	-2.289559	-2.364386	-0.712135	-1.190472	-1.060399	0.653791	-2.420373	-1.163623	-0.666007	-1.643673	-3.447047	-2.009406	-0.201966	-2.272951	-3.367914	-2.536419	-2.508797
-7.300000	-1.222966	-1.515620	0.731385	-0.069164	-3.188009	-0.780216	-0.841468	-1.009474	-1.933342	-0.655602	-3.138540	-1.816567	-0.727828	-1.007591	-2.252817	-0.603914	-2.912260	-1.418932	-2.013795	-0.183566	-2.045130	-1.947120	-1.892720	-1.029765	-0.691707	-2.106501	-1.688335	-1.647399	0.108514	-2.519942	-2.335944	-2.124323	-2.445530	-2.425800	-2.527094	-0.886667	-1.377575	-1.236156	0.409972	-2.502510	-1.327887	-0.917744	-1.771260	-3.584867	-2.140477	-0.373770	-2.433661	-3.465219	-2.636389	-2.575819
-7.250000	-1.427810	-1.723086	0.420345	-0.188136	-3.304885	-0.929238	-1.013014	-1.217994	-2.074471	-0.794349	-3.254343	-1.943756	-0.872075	-1.149260	-2.328078	-0.776229	-2.944362	-1.572073	-2.160015	-0.449201	-2.213219	-2.102998	-1.998577	-1.179604	-0.832794	-2.210059	-1.874965	-1.778201	-0.096399	-2.603205	-2.415199	-2.229658	-2.471546	-2.554100	-2.676074	-1.058212	-1.551620	-1.404152	0.158522	-2.577895	-1.492115	-1.154033	-1.892529	-3.713008	-2.260633	-0.542089	-2.581820	-3.555780	-2.726183	-2.635367
-7.200000	-1.621723	-1.921967	0.112666	-0.306566	-3.412973	-1.069904	-1.176452	-1.418576	-2.203035	-0.931126	-3.364002	-2.060103	-1.013280	-1.288724	-2.397373	-0.946180	-2.972600	-1.715253	-2.293439	-0.710711	-2.366857	-2.248612	-2.097820	-1.327533	-0.970901	-2.303413	-2.043372	-1.902732	-0.299422	-2.676044	-2.487466	-2.327157	-2.492100	-2.674520	-2.812397	-1.226772	-1.712254	-1.563964	-0.097541	-2.646177	-1.656650	-1.373099	-2.007208	-3.832060	-2.370660	-0.706393	-2.718006	-3.640221	-2.806674	-2.687572
-7.150000	-1.804273	-2.111981	-0.187881	-0.425367	-3.513182	-1.201797	-1.331460	-1.610789	-2.319399	-1.065365	-3.467812	-2.166205	-1.151121	-1.425597	-2.460566	-1.113024	-2.997526	-1.848547	-2.414216	-0.964576	-2.507185	-2.384212	-2.189984	-1.473635	-1.106351	-2.387238	-2.194368	-2.020703	-0.500148	-2.739698	-2.552670	-2.417058	-2.507356	-2.787166	-2.937195	-1.392190	-1.859433	-1.715289	-0.354905	-2.707073	-1.821654	-1.573869	-2.115016	-3.942600	-2.471384	-0.866258	-2.842909	-3.719137	-2.878711	-2.732578
-7.100000	-1.975248	-2.292968	-0.477950	-0.545407	-3.606396	-1.324499	-1.477781	-1.794341	-2.424056	-1.196276	-3.566076	-2.262708	-1.285075	-1.559331	-2.517547	-1.275914	-3.019626	-1.972128	-2.522730	-1.207608	-2.635422	-2.510114	-2.274662	-1.617872	-1.239490	-2.462262	-2.329006	-2.131830	-0.698406	-2.795322	-2.610778	-2.499626	-2.517447	-2.892188	-3.051629	-1.554110	-1.993351	-1.857937	-0.610154	-2.760368	-1.987088	-1.755933	-2.215691	-4.045181	-2.563636	-1.021317	-2.957284	-3.793088	-2.943121	-2.770519
-7.050000	-2.134607	-2.464840	-0.754736	-0.667433	-3.693447	-1.437608	-1.615201	-1.969077	-2.517601	-1.322894	-3.659103	-2.350281	-1.414408	-1.689224	-2.568227	-1.433886	-3.039321	-2.086251	-2.619534	-1.437097	-2.752795	-2.626670	-2.351510	-1.760061	-1.370605	-2.529220	-2.448489	-2.235825	-0.894185	-2.843973	-2.661803	-2.575157	-2.522479	-2.989789	-3.156826	-1.711965	-2.114391	-1.991807	-0.859989	-2.805913	-2.152676	-1.919423	-2.308991	-4.140314	-2.648246	-1.171193	-3.061924	-3.862588	-3.000691	-2.801529
-7.000000	-2.282468	-2.627597	-1.016058	-0.792021	-3.775113	-1.540776	-1.743566	-2.134971	-2.600698	-1.444152	-3.747182	-2.429606	-1.538229	-1.814469	-2.612545	-1.585914	-3.056981	-2.191230	-2.705316	-1.650947	-2.860525	-2.734263	-2.420265	-1.899902	-1.499905	-2.588842	-2.554107	-2.332422	-1.087601	-2.886597	-2.705800	-2.643964	-2.522521	-3.080219	-3.253860	-1.865006	-2.223083	-2.116889	-1.101395	-2.843621	-2.317916	-2.064933	-2.394720	-4.228460	-2.726021	-1.315468	-3.157639	-3.928111	-3.052161	-2.825734
-6.950000	-2.419086	-2.781301	-1.260334	-0.919502	-3.852100	-1.633723	-1.862762	-2.292090	-2.674054	-1.558937	-3.830591	-2.501364	-1.655541	-1.934186	-2.650455	-1.730960	-3.072913	-2.287435	-2.780845	-1.847705	-2.959770	-2.833292	-2.480739	-2.036974	-1.627445	-2.641846	-2.647158	-2.421370	-1.278799	-2.924040	-2.742851	-2.706372	-2.517602	-3.163772	-3.343722	-2.012358	-2.320056	-2.233254	-1.331806	-2.873454	-2.482082	-2.193382	-2.472731	-4.310021	-2.797725	-1.453657	-3.245222	-3.990073	-3.098217	-2.843238
-6.900000	-2.544826	-2.926085	-1.486556	-1.049940	-3.925032	-1.716258	-1.972745	-2.440584	-2.738394	-1.666164	-3.909570	-2.566221	-1.765304	-2.047483	-2.681932	-1.868027	-3.087373	-2.375270	-2.846931	-2.026574	-3.051619	-2.924156	-2.532824	-2.170782	-1.753118	-2.688914	-2.728922	-2.502444	-1.467900	-2.957039	-2.773054	-2.762712	-2.507718	-3.240772	-3.427305	-2.153097	-2.405999	-2.341034	-1.549182	-2.895426	-2.644268	-2.305931	-2.542941	-4.385343	-2.864083	-1.585199	-3.325429	-4.048827	-3.139493	-2.854126
-6.850000	-2.660154	-3.062140	-1.694224	-1.183084	-3.994456	-1.788285	-2.073542	-2.580690	-2.794436	-1.764845	-3.984326	-2.624819	-1.866523	-2.153494	-2.706963	-1.996237	-3.100575	-2.455166	-2.904385	-2.187363	-3.137070	-3.007255	-2.576475	-2.300788	-1.876642	-2.730694	-2.800624	-2.575459	-1.654927	-2.986226	-2.796521	-2.813311	-2.492818	-3.311574	-3.505392	-2.286325	-2.481636	-2.440429	-1.752060	-2.909594	-2.803429	-2.403879	-2.605320	-4.454704	-2.925758	-1.709492	-3.398954	-4.104670	-3.176565	-2.858462
-6.800000	-2.765612	-3.189698	-1.883268	-1.318363	-4.060822	-1.849798	-2.165252	-2.712694	-2.842867	-1.854118	-4.055009	-2.677768	-1.958290	-2.251428	-2.725540	-2.114872	-3.112680	-2.527566	-2.953989	-2.330394	-3.217022	-3.082964	-2.611703	-2.426447	-1.997562	-2.767784	-2.863402	-2.640255	-1.839766	-3.012142	-2.813362	-2.858492	-2.472814	-3.376541	-3.578663	-2.411227	-2.547690	-2.531679	-1.939519	-2.916053	-2.958419	-2.488596	-2.659898	-4.518320	-2.983352	-1.825902	-3.466414	-4.157830	-3.209955	-2.856276
-6.750000	-2.861804	-3.309030	-2.053960	-1.454898	-4.124496	-1.900873	-2.248057	-2.836937	-2.884343	-1.933303	-4.121717	-2.725641	-2.039843	-2.340600	-2.737657	-2.223432	-3.123811	-2.592909	-2.996482	-2.456404	-3.292271	-3.151629	-2.638565	-2.547246	-2.115264	-2.800738	-2.918298	-2.696725	-2.022133	-3.035226	-2.823679	-2.898554	-2.447581	-3.436032	-3.647678	-2.527136	-2.604865	-2.615065	-2.111140	-2.914937	-3.108084	-2.561450	-2.706750	-4.576342	-3.037397	-1.933806	-3.528331	-4.208469	-3.240123	-2.847572
-6.700000	-2.949375	-3.420426	-2.206865	-1.591514	-4.185747	-1.941654	-2.322209	-2.953793	-2.919456	-2.001902	-4.184486	-2.768971	-2.110580	-2.420452	-2.743305	-2.321628	-3.134038	-2.651623	-3.032535	-2.566435	-3.363507	-3.213557	-2.657149	-2.662733	-2.229015	-2.830052	-2.966252	-2.744789	-2.201585	-3.055830	-2.827561	-2.933775	-2.416954	-3.490396	-3.712886	-2.633559	-2.653818	-2.690897	-2.266931	-2.906421	-3.251275	-2.623768	-2.745987	-4.628853	-3.088354	-2.032635	-3.585115	-4.256675	-3.267480	-2.832325
-6.650000	-3.028996	-3.524181	-2.342748	-1.726825	-4.244742	-1.972342	-2.388016	-3.063663	-2.948738	-2.059607	-4.243281	-2.808240	-2.170070	-2.490562	-2.742465	-2.409405	-3.143393	-2.704115	-3.062752	-2.661733	-3.431309	-3.269003	-2.667560	-2.772535	-2.337990	-2.856165	-3.008091	-2.784409	-2.377512	-3.074215	-2.825078	-2.964401	-2.380749	-3.539947	-3.774629	-2.730180	-2.695147	-2.759503	-2.407235	-2.890724	-3.386920	-2.676805	-2.777742	-4.675882	-3.136599	-2.121889	-3.637061	-4.302464	-3.292378	-2.810478
-6.600000	-3.101346	-3.620576	-2.462543	-1.859283	-4.301558	-1.993171	-2.445834	-3.166971	-2.972652	-2.106287	-4.298002	-2.843883	-2.218049	-2.550651	-2.735105	-2.486915	-3.151860	-2.750753	-3.087655	-2.743651	-3.496160	-3.318165	-2.669929	-2.876383	-2.441332	-2.879469	-3.044537	-2.815576	-2.549199	-3.090558	-2.816282	-2.990644	-2.338751	-3.584967	-3.833143	-2.816851	-2.729376	-2.821226	-2.532665	-2.868124	-3.514062	-2.721725	-2.802167	-4.717386	-3.182425	-2.201172	-3.684333	-4.345769	-3.315110	-2.781950
-6.550000	-3.167095	-3.709867	-2.567279	-1.987271	-4.356174	-2.004410	-2.496048	-3.264148	-2.991590	-2.141979	-4.348478	-2.876282	-2.254390	-2.600568	-2.721189	-2.554475	-3.159374	-2.791867	-3.107693	-2.813580	-3.558423	-3.361172	-2.664385	-2.974097	-2.538194	-2.900288	-3.076203	-2.838300	-2.715852	-3.104947	-2.801206	-3.012671	-2.290737	-3.625678	-3.888566	-2.893567	-2.756939	-2.876410	-2.644023	-2.838951	-3.631866	-2.759573	-2.819408	-4.753271	-3.226044	-2.270203	-3.726965	-4.386450	-3.335926	-2.746645
-6.500000	-3.226890	-3.792271	-2.658058	-2.109198	-4.408462	-2.006343	-2.539050	-3.355624	-3.005861	-2.166858	-4.394462	-2.905764	-2.279083	-2.640282	-2.700658	-2.612543	-3.165824	-2.827729	-3.123232	-2.872879	-3.618379	-3.398083	-2.651074	-3.065590	-2.627781	-2.918903	-3.103595	-2.852614	-2.876655	-3.117383	-2.779875	-3.030604	-2.236474	-3.662251	-3.940942	-2.960435	-2.778182	-2.925398	-2.742237	-2.803619	-3.739642	-2.791289	-2.829606	-4.783382	-3.267568	-2.328804	-3.764858	-4.424284	-3.355014	-2.704451
-6.450000	-3.281341	-3.867946	-2.735990	-2.223569	-4.458204	-1.999283	-2.575225	-3.441829	-3.015705	-2.181232	-4.435641	-2.932599	-2.292206	-2.669867	-2.673447	-2.661654	-3.171038	-2.858556	-3.134572	-2.922847	-3.676198	-3.428883	-2.630162	-3.150846	-2.709378	-2.935533	-3.127121	-2.858556	-3.030812	-3.127786	-2.752302	-3.044523	-2.175744	-3.694780	-3.990220	-3.017628	-2.793342	-2.968522	-2.828305	-2.762609	-3.836840	-2.817698	-2.832893	-4.807509	-3.307016	-2.376907	-3.797772	-4.458954	-3.372512	-2.655262
-6.400000	-3.331008	-3.936984	-2.802171	-2.329065	-4.505079	-1.983561	-2.604928	-3.523167	-3.021284	-2.185520	-4.471631	-2.956999	-2.293903	-2.689491	-2.639488	-2.702395	-3.174790	-2.884502	-3.141932	-2.964676	-3.731958	-3.453490	-2.601825	-3.229906	-2.782380	-2.950336	-3.147085	-2.856173	-3.177596	-3.135973	-2.718514	-3.054452	-2.108353	-3.723289	-4.036270	-3.065356	-2.802564	-3.006101	-2.903245	-2.716503	-3.923035	-2.839509	-2.829374	-4.825385	-3.344306	-2.414525	-3.825340	-4.490073	-3.388504	-2.598990
-6.350000	-3.376394	-3.999415	-2.857651	-2.424587	-4.548677	-1.959557	-2.628474	-3.600024	-3.022681	-2.180245	-4.501991	-2.979111	-2.284362	-2.699410	-2.598714	-2.735355	-3.176792	-2.905658	-3.145468	-2.999446	-3.785642	-3.471746	-2.566288	-3.302837	-2.846306	-2.963424	-3.163697	-2.845519	-3.316376	-3.141675	-2.678558	-3.060368	-2.034140	-3.747726	-4.078876	-3.103842	-2.805887	-3.038427	-2.968073	-2.665949	-3.997922	-2.857327	-2.819145	-4.836699	-3.379258	-2.441741	-3.847071	-4.517160	-3.403015	-2.535575
-6.300000	-3.417934	-4.055179	-2.903394	-2.509277	-4.588486	-1.927695	-2.646117	-3.672748	-3.019915	-2.166035	-4.526220	-2.999026	-2.263810	-2.699957	-2.551072	-2.761100	-3.176682	-2.922045	-3.145266	-3.028111	-3.837148	-3.483442	-2.523815	-3.369713	-2.900790	-2.974844	-3.177067	-2.826650	-3.446625	-3.144528	-2.632511	-3.062200	-1.953007	-3.767955	-4.117749	-3.133297	-2.803252	-3.065771	-3.023757	-2.611700	-4.061287	-2.871655	-2.802292	-4.841085	-3.411580	-2.458692	-3.862355	-4.539647	-3.416012	-2.465017
-6.250000	-3.455988	-4.104151	-2.940272	-2.582539	-4.623910	-1.888472	-2.658058	-3.741643	-3.012928	-2.143611	-4.543773	-3.016764	-2.232527	-2.691551	-2.496532	-2.780142	-3.174032	-2.933626	-3.141345	-3.051490	-3.886280	-3.488322	-2.474743	-3.430592	-2.945585	-2.984588	-3.187214	-2.799630	-3.567931	-3.144068	-2.580514	-3.059828	-1.864922	-3.783766	-4.152529	-3.153925	-2.794517	-3.088374	-3.071206	-2.554560	-4.112999	-2.882898	-2.778897	-4.838140	-3.440876	-2.465546	-3.870491	-4.556886	-3.427402	-2.387379
-6.200000	-3.490839	-4.146117	-2.969037	-2.644024	-4.654262	-1.842471	-2.664414	-3.806967	-3.001602	-2.113802	-4.554064	-3.032279	-2.190831	-2.674687	-2.435105	-2.792915	-3.168338	-2.940308	-3.133667	-3.070282	-3.932761	-3.486106	-2.419480	-3.485492	-2.980538	-2.992586	-3.194061	-2.764546	-3.679976	-3.139734	-2.522774	-3.053099	-1.769938	-3.794868	-4.182783	-3.165910	-2.779456	-3.106439	-3.111240	-2.495406	-4.152989	-2.891373	-2.749046	-4.827414	-3.466646	-2.462498	-3.870696	-4.568159	-3.437027	-2.302824
-6.150000	-3.522676	-4.180789	-2.990309	-2.693604	-4.678774	-1.790379	-2.665232	-3.868910	-2.985752	-2.077530	-4.556486	-3.045452	-2.139129	-2.649966	-2.366859	-2.799773	-3.159013	-2.941945	-3.122124	-3.085057	-3.976228	-3.476502	-2.358536	-3.534379	-3.005587	-2.998708	-3.197442	-2.721509	-3.782528	-3.130874	-2.459592	-3.041822	-1.668216	-3.800902	-4.208013	-3.169441	-2.757799	-3.120135	-3.144594	-2.435132	-4.181253	-2.897309	-2.712863	-4.808430	-3.488283	-2.449762	-3.862146	-4.572664	-3.444657	-2.211625
-6.100000	-3.551610	-4.207808	-3.004578	-2.731368	-4.696603	-1.732990	-2.660487	-3.927606	-2.965139	-2.035814	-4.550427	-3.056093	-2.077911	-2.618066	-2.291934	-2.800968	-3.145399	-2.938358	-3.106551	-3.096274	-4.016241	-3.459246	-2.292511	-3.577153	-3.020726	-3.002760	-3.197085	-2.670678	-3.875413	-3.116747	-2.391366	-3.025788	-1.560007	-3.801455	-4.227664	-3.164727	-2.729228	-3.129588	-3.171896	-2.374639	-4.197842	-2.900853	-2.670508	-4.780684	-3.505089	-2.427581	-3.844005	-4.569555	-3.449988	-2.114172
-6.050000	-3.577649	-4.226752	-3.012187	-2.757574	-4.706843	-1.671218	-2.650077	-3.983107	-2.939474	-1.989746	-4.535281	-3.063935	-2.007802	-2.579782	-2.210563	-2.796653	-3.126759	-2.929355	-3.086720	-3.104273	-4.052285	-3.434120	-2.222117	-3.613643	-3.026018	-3.004487	-3.192639	-2.612270	-3.958483	-3.096547	-2.318616	-3.004783	-1.445679	-3.796073	-4.241122	-3.152025	-2.693433	-3.134887	-3.193664	-2.314794	-4.202865	-2.902077	-2.622208	-4.743663	-3.516280	-2.396225	-3.815466	-4.557941	-3.452641	-2.011004
-6.000000	-3.600709	-4.237145	-3.013329	-2.772645	-4.708533	-1.606070	-2.633835	-4.035391	-2.908421	-1.940479	-4.510475	-3.068641	-1.929566	-2.535994	-2.123075	-2.786864	-3.102291	-2.914732	-3.062343	-3.109295	-4.083761	-3.400981	-2.148159	-3.643615	-3.021564	-3.003563	-3.183655	-2.546581	-4.031607	-3.069398	-2.241966	-2.978594	-1.325696	-3.784268	-4.247708	-3.131651	-2.650135	-3.136078	-3.210305	-2.256392	-4.196497	-2.900969	-2.568274	-4.696857	-3.521001	-2.356019	-3.775803	-4.536909	-3.452149	-1.902791
-5.950000	-3.620611	-4.238470	-3.008057	-2.777136	-4.700671	-1.538647	-2.611545	-4.084352	-2.871608	-1.889187	-4.475492	-3.069793	-1.844139	-2.487666	-2.029921	-2.771543	-3.071131	-2.894313	-3.033075	-3.111474	-4.110008	-3.359799	-2.071535	-3.666760	-3.007516	-2.999602	-3.169602	-2.474004	-4.094631	-3.034408	-2.162155	-2.947042	-1.200608	-3.765560	-4.246707	-3.104019	-2.599129	-3.133160	-3.222110	-2.200131	-4.178999	-2.897443	-2.509125	-4.639766	-3.518352	-2.307356	-3.724412	-4.505563	-3.447959	-1.790333
-5.900000	-3.637080	-4.230182	-2.996275	-2.771729	-4.682233	-1.470094	-2.582954	-4.129788	-2.828639	-1.837036	-4.429890	-3.066903	-1.752627	-2.435831	-1.931673	-2.750510	-3.032383	-2.867968	-2.998518	-3.110846	-4.130294	-3.310662	-1.993191	-3.682729	-2.984079	-2.992154	-3.149865	-2.395050	-4.147383	-2.990683	-2.080010	-2.909998	-1.071024	-3.739487	-4.237358	-3.069637	-2.540329	-3.126096	-3.229257	-2.146566	-4.150718	-2.891334	-2.445289	-4.571936	-3.507413	-2.250730	-3.660871	-4.463037	-3.439434	-1.674558
-5.850000	-3.649749	-4.211739	-2.977756	-2.757208	-4.652195	-1.401574	-2.547792	-4.171422	-2.779099	-1.785121	-4.373327	-3.059412	-1.656297	-2.381555	-1.829020	-2.723485	-2.985127	-2.835626	-2.958219	-3.107354	-4.143827	-3.253805	-1.914118	-3.691139	-2.951522	-2.980716	-3.123773	-2.310348	-4.189657	-2.937372	-1.996417	-2.867394	-0.937598	-3.705645	-4.218853	-3.029125	-2.473809	-3.114812	-3.231809	-2.096100	-4.112103	-2.882395	-2.377425	-4.492972	-3.487286	-2.186750	-3.584972	-4.408552	-3.425840	-1.556473
-5.800000	-3.658157	-4.182609	-2.952135	-2.734446	-4.609561	-1.334192	-2.505810	-4.208870	-2.722567	-1.734438	-4.305585	-3.046710	-1.556562	-2.325894	-1.722767	-2.690079	-2.928449	-2.797309	-2.911689	-3.100841	-4.149755	-3.189619	-1.835283	-3.691599	-2.910202	-2.964734	-3.090595	-2.220661	-4.221203	-2.873700	-1.912285	-2.819258	-0.800965	-3.663708	-4.190364	-2.983191	-2.399844	-3.099199	-3.229721	-2.048952	-4.063715	-2.870301	-2.306318	-4.402563	-3.457108	-2.116163	-3.496754	-4.341440	-3.406362	-1.437150
-5.750000	-3.661776	-4.142308	-2.918939	-2.704375	-4.553391	-1.268972	-2.456793	-4.241663	-2.658630	-1.685818	-4.226588	-3.028133	-1.454928	-2.269859	-1.613819	-2.649803	-2.861477	-2.753133	-2.858404	-3.091047	-4.147182	-3.118620	-1.757599	-3.683748	-2.860574	-2.943616	-3.049576	-2.126882	-4.241746	-2.799028	-1.828511	-2.765721	-0.661728	-3.613457	-4.151049	-2.932614	-2.318924	-3.079123	-3.222841	-2.005154	-4.006233	-2.854637	-2.232860	-4.300508	-3.416125	-2.039868	-3.396524	-4.261197	-3.380106	-1.317671
-5.700000	-3.659997	-4.090419	-2.877602	-2.667989	-4.482846	-1.206792	-2.400619	-4.269246	-2.586901	-1.639891	-4.136416	-3.002988	-1.352950	-2.214360	-1.503155	-2.602077	-2.783411	-2.703328	-2.797823	-3.077622	-4.135172	-3.041447	-1.681882	-3.667266	-2.803228	-2.916750	-2.999965	-2.030018	-4.250992	-2.712865	-1.745913	-2.707031	-0.520410	-3.554805	-4.100064	-2.878205	-2.231764	-3.054427	-3.210918	-1.964541	-3.940449	-2.834906	-2.158049	-4.186745	-3.363712	-1.958911	-3.284847	-4.167509	-3.346108	-1.199094
-5.650000	-3.652185	-4.026631	-2.827491	-2.626293	-4.397215	-1.148328	-2.337278	-4.290976	-2.507023	-1.597070	-4.035300	-2.970569	-1.252155	-2.160173	-1.391792	-2.546238	-2.693550	-2.648226	-2.729404	-3.060103	-4.112761	-2.958820	-1.608795	-3.641933	-2.738888	-2.883530	-2.941045	-1.931166	-4.248641	-2.614920	-1.665184	-2.643559	-0.377407	-3.487795	-4.036584	-2.820763	-2.139283	-3.024959	-3.193620	-1.926770	-3.867249	-2.810525	-2.082933	-4.061360	-3.299419	-1.874481	-3.162518	-4.060298	-3.303366	-1.082402
-5.600000	-3.637660	-3.950754	-2.767950	-2.580266	-4.295959	-1.094026	-2.266908	-4.306143	-2.418709	-1.557494	-3.923631	-2.930195	-1.153968	-2.107881	-1.280754	-2.481552	-2.591334	-2.588252	-2.652630	-3.037927	-4.078974	-2.871493	-1.538812	-3.607643	-2.668433	-2.843361	-2.872182	-1.831485	-4.234417	-2.505100	-1.586840	-2.575780	-0.232975	-3.412620	-3.959832	-2.761012	-2.042563	-2.990562	-3.170537	-1.891306	-3.787603	-2.780826	-2.008575	-3.924620	-3.222991	-1.787866	-3.030515	-3.939725	-3.250851	-0.968454
-5.550000	-3.615758	-3.862761	-2.698346	-2.530854	-4.178760	-1.044077	-2.189836	-4.313970	-2.321738	-1.521054	-3.801941	-2.881206	-1.059650	-2.057868	-1.171033	-2.407237	-2.476350	-2.523896	-2.567031	-3.010427	-4.032856	-2.780189	-1.472187	-3.564428	-2.592886	-2.795705	-2.792854	-1.732146	-4.208093	-2.383521	-1.511178	-2.504277	-0.087208	-3.329591	-3.869112	-2.699565	-1.942766	-2.951112	-3.141219	-1.857453	-3.702541	-2.745070	-1.936006	-3.776961	-3.134406	-1.700423	-2.889936	-3.806198	-3.187561	-0.857957
-5.500000	-3.585841	-3.762786	-2.618130	-2.478900	-4.045547	-0.998398	-2.106573	-4.313640	-2.215989	-1.487370	-3.670866	-2.823031	-0.970210	-2.010272	-1.063542	-2.322500	-2.348373	-2.455675	-2.472210	-2.976826	-3.973479	-2.685559	-1.408924	-3.512488	-2.513410	-2.740096	-2.702714	-1.634290	-4.169518	-2.250471	-1.438239	-2.429680	0.059985	-3.239116	-3.763820	-2.636851	-1.841051	-2.906529	-3.105184	-1.824366	-3.613098	-2.702450	-1.866169	-3.618999	-3.033859	-1.613504	-2.741917	-3.660355	-3.112542	-0.751430
-5.450000	-3.547345	-3.651159	-2.526900	-2.425142	-3.896528	-0.956633	-2.017825	-4.304319	-2.101470	-1.455815	-3.531134	-2.755174	-0.886382	-1.964995	-0.959086	-2.226556	-2.207357	-2.384093	-2.367882	-2.936256	-3.899983	-2.588117	-1.348776	-3.452187	-2.431250	-2.676174	-2.601624	-1.538975	-4.118652	-2.106382	-1.367783	-2.352656	0.208849	-3.141662	-3.643523	-2.573105	-1.738471	-2.856794	-3.061972	-1.791072	-3.520298	-2.652117	-1.799856	-3.451520	-2.921753	-1.528402	-2.587571	-3.503042	-3.024960	-0.649194
-5.400000	-3.499803	-3.528393	-2.424472	-2.370159	-3.732215	-0.918169	-1.924477	-4.285167	-1.978332	-1.425527	-3.383509	-2.677272	-0.808562	-1.921693	-0.858320	-2.118692	-2.053436	-2.309592	-2.253894	-2.887766	-3.811617	-2.488196	-1.291224	-3.384039	-2.347703	-2.603695	-2.489679	-1.447124	-4.055591	-1.951786	-1.299285	-2.273832	0.359771	-3.037697	-3.507956	-2.508315	-1.635865	-2.801973	-3.011173	-1.756486	-3.425097	-2.593199	-1.737671	-3.275450	-2.798657	-1.446266	-2.427904	-3.335243	-2.924153	-0.551350
-5.350000	-3.442877	-3.395170	-2.310935	-2.314360	-3.553406	-0.882159	-1.827524	-4.255385	-1.846902	-1.395437	-3.228752	-2.589068	-0.736794	-1.879794	-0.761726	-1.998304	-1.886921	-2.232491	-2.130244	-2.830346	-3.707761	-2.385914	-1.235506	-3.308701	-2.264040	-2.522545	-2.367237	-1.359468	-3.980588	-1.787241	-1.231937	-2.193775	0.513251	-2.927633	-3.357083	-2.442221	-1.533778	-2.742236	-2.952477	-1.719434	-3.328352	-2.524845	-1.679969	-3.091818	-2.665266	-1.368032	-2.263766	-3.158027	-2.809677	-0.457784
-5.300000	-3.376376	-3.252318	-2.186704	-2.257970	-3.361185	-0.847551	-1.728022	-4.214249	-1.707690	-1.364303	-3.067589	-2.490468	-0.670775	-1.838514	-0.669594	-1.864977	-1.708275	-2.152957	-1.997113	-2.762949	-3.587976	-2.281157	-1.180612	-3.226918	-2.181444	-2.432755	-2.234920	-1.276521	-3.894077	-1.613304	-1.164673	-2.112906	0.669841	-2.811766	-3.191144	-2.374317	-1.432383	-2.677880	-2.885712	-1.678678	-3.230781	-2.446259	-1.626841	-2.901730	-2.522321	-1.294372	-2.095825	-2.972486	-2.681368	-0.368178
-5.250000	-3.300266	-3.100775	-2.052526	-2.201011	-3.156869	-0.813130	-1.627005	-4.161135	-1.561418	-1.330724	-2.900661	-2.381486	-0.609857	-1.796875	-0.582005	-1.718531	-1.518113	-2.070959	-1.854851	-2.684559	-3.452046	-2.173565	-1.125328	-3.139485	-2.100919	-2.334469	-2.093586	-1.198534	-3.796667	-1.430483	-1.096200	-2.031474	0.830091	-2.690236	-3.010642	-2.303851	-1.331442	-2.609313	-2.810890	-1.632928	-3.132934	-2.356740	-1.578095	-2.706321	-2.370541	-1.225622	-1.924545	-2.779655	-2.539392	-0.282021
-5.200000	-3.214662	-2.941531	-1.909471	-2.143315	-2.941974	-0.777552	-1.525377	-4.095568	-1.408997	-1.293190	-2.728518	-2.262260	-0.553079	-1.753735	-0.498837	-1.559110	-1.317189	-1.986251	-1.703977	-2.594219	-3.300001	-2.062557	-1.068244	-3.047171	-2.023228	-2.227929	-1.944291	-1.125480	-3.689134	-1.239222	-1.025042	-1.949515	0.994477	-2.562988	-2.816394	-2.229859	-1.230321	-2.537078	-2.728229	-1.580882	-3.035173	-2.255741	-1.533232	-2.506705	-2.210569	-1.161776	-1.750201	-2.580467	-2.384266	-0.198634
-5.150000	-3.119809	-2.775595	-1.758862	-2.084531	-2.718126	-0.739396	-1.423827	-4.017256	-1.251531	-1.250101	-2.551585	-2.133014	-0.499193	-1.707820	-0.419752	-1.387215	-1.106377	-1.898352	-1.545152	-2.491120	-3.132164	-1.947350	-1.007824	-2.950687	-1.948839	-2.113442	-1.788232	-1.057037	-3.572407	-1.039910	-0.949621	-1.866825	1.163321	-2.429730	-2.609509	-2.151183	-1.127994	-2.461828	-2.638160	-1.521247	-2.937668	-2.142910	-1.491479	-2.303953	-2.042900	-1.102449	-1.572883	-2.375715	-2.216859	-0.117203
-5.100000	-3.016032	-2.603919	-1.602164	-2.024126	-2.486995	-0.697209	-1.322746	-3.926105	-1.090256	-1.199803	-2.370166	-1.994019	-0.446727	-1.657746	-0.344215	-1.203756	-0.886689	-1.806562	-1.379124	-2.374643	-2.949125	-1.826993	-0.942419	-2.850594	-1.877861	-1.991328	-1.626667	-0.992589	-3.447507	-0.832907	-0.868294	-1.782946	1.336747	-2.289965	-2.391351	-2.066520	-1.023116	-2.384294	-2.541312	-1.452770	-2.840370	-2.018113	-1.451790	-2.099033	-1.867855	-1.046896	-1.392534	-2.166030	-2.038369	-0.036792
-5.050000	-2.903708	-2.427372	-1.440857	-1.961420	-2.250226	-0.649560	-1.222164	-3.822250	-0.926506	-1.140627	-2.184453	-1.845574	-0.394025	-1.602053	-0.271506	-1.010061	-0.659284	-1.709966	-1.206704	-2.244445	-2.751785	-1.700413	-0.870336	-2.747276	-1.810042	-1.861876	-1.460835	-0.931229	-3.315506	-0.618596	-0.779472	-1.697173	1.514581	-2.142999	-2.163509	-1.974457	-0.914110	-2.305261	-2.438456	-1.374282	-2.743037	-1.881460	-1.412873	-1.892812	-1.685569	-0.994040	-1.208987	-1.951871	-1.850286	0.043602
-5.000000	-2.783168	-2.246696	-1.276281	-1.895604	-2.009343	-0.595083	-1.121714	-3.706053	-0.761600	-1.070934	-1.994539	-1.687960	-0.339316	-1.539230	-0.200724	-0.807841	-0.425462	-1.607488	-1.028677	-2.100506	-2.541286	-1.566478	-0.789882	-2.640885	-1.744741	-1.725299	-1.291886	-0.871776	-3.177459	-0.397433	-0.681663	-1.608579	1.696342	-1.987986	-1.927713	-1.873524	-0.799244	-2.225494	-2.330442	-1.284745	-2.645239	-1.733297	-1.373246	-1.686010	-1.495991	-0.942496	-1.021994	-1.733547	-1.654278	0.125012
-4.950000	-2.654687	-2.062486	-1.109481	-1.825768	-1.765706	-0.532539	-1.020626	-3.578077	-0.596804	-0.989155	-1.800434	-1.521445	-0.280788	-1.467764	-0.130826	-0.599132	-0.186694	-1.497912	-0.845768	-1.943139	-2.318992	-1.424044	-0.699436	-2.531327	-1.680963	-1.581702	-1.120788	-0.812803	-3.034333	-0.170021	-0.573606	-1.516033	1.881189	-1.824005	-1.685759	-1.762259	-0.676766	-2.145690	-2.218087	-1.183294	-2.546360	-1.574171	-1.331247	-1.479210	-1.298943	-0.890653	-0.831284	-1.511257	-1.452121	0.208452
-4.900000	-2.518399	-1.875191	-0.941117	-1.750936	-1.520458	-0.460866	-0.917760	-3.439077	-0.433204	-0.893863	-1.602107	-1.346243	-0.216659	-1.386174	-0.060637	-0.386166	0.055396	-1.379961	-0.658591	-1.773014	-2.086421	-1.272044	-0.597511	-2.418245	-1.617383	-1.431065	-0.948297	-0.752671	-2.886954	0.062842	-0.454311	-1.418259	2.067937	-1.650126	-1.439420	-1.639269	-0.545022	-2.066411	-2.102071	-1.069306	-2.445637	-1.404793	-1.285113	-1.272842	-1.094158	-0.836729	-0.636586	-1.285123	-1.245578	0.294883
-4.850000	-2.374269	-1.685106	-0.771358	-1.670098	-1.274480	-0.379229	-0.811656	-3.289924	-0.271639	-0.783828	-1.399491	-1.162534	-0.145267	-1.293063	0.011113	-0.171242	0.299035	-1.252348	-0.467618	-1.591082	-1.845150	-1.109519	-0.482828	-2.301039	-1.552398	-1.273239	-0.774911	-0.689563	-2.735923	0.300125	-0.323162	-1.313861	2.255098	-1.465523	-1.190352	-1.503295	-0.402560	-1.988013	-1.982829	-0.942444	-2.342170	-1.225971	-1.233010	-1.067185	-0.881361	-0.778861	-0.437682	-1.055243	-1.036280	0.385147
-4.800000	-2.222082	-1.492402	-0.599904	-1.582267	-1.028403	-0.287074	-0.700630	-3.131574	-0.112653	-0.658102	-1.192542	-0.970496	-0.065149	-1.187175	0.085755	0.043444	0.542327	-1.113858	-0.273183	-1.398515	-1.596765	-0.935734	-0.354396	-2.178884	-1.484185	-1.107975	-0.600867	-0.621562	-2.581599	0.540544	-0.179962	-1.201421	2.440923	-1.269582	-0.940019	-1.353323	-0.248280	-1.910601	-1.860467	-0.802729	-2.234963	-1.038529	-1.173108	-0.862372	-0.660351	-0.715196	-0.234458	-0.821759	-0.825657	0.479919
-4.750000	-2.061460	-1.297141	-0.426016	-1.486512	-0.782602	-0.184171	-0.582876	-2.964976	0.043545	-0.516083	-0.981229	-0.770323	0.024871	-1.067458	0.164628	0.255973	0.783325	-0.963438	-0.075513	-1.196578	-1.342764	-0.750214	-0.211591	-2.050773	-1.410789	-0.934967	-0.426156	-0.546701	-2.424050	0.782576	-0.024989	-1.079531	2.623528	-1.061977	-0.689635	-1.188624	-0.081517	-1.833980	-1.734694	-0.650562	-2.122948	-0.843275	-1.103622	-0.658400	-0.431091	-0.643990	-0.026938	-0.584890	-0.614835	0.579671
-4.700000	-1.891881	-1.099312	-0.248644	-1.382015	-0.537236	-0.070623	-0.456586	-2.791035	0.197097	-0.357615	-0.765598	-0.562259	0.125608	-0.933143	0.249035	0.464814	1.020070	-0.800270	0.125235	-0.986554	-1.084502	-0.552830	-0.054211	-1.915582	-1.330199	-0.753898	-0.250562	-0.463064	-2.263063	1.024494	0.141013	-0.946897	2.800969	-0.842775	-0.440146	-1.008885	0.097858	-1.757630	-1.604817	-0.486775	-2.005017	-0.640968	-1.022905	-0.455147	-0.193785	-0.563710	0.184646	-0.345024	-0.404643	0.684633
-4.650000	-1.712756	-0.898845	-0.066568	-1.268133	-0.292295	0.053086	-0.320098	-2.610539	0.348440	-0.183033	-0.545786	-0.346676	0.237463	-0.783816	0.340182	0.668947	1.250671	-0.623869	0.328890	-0.769582	-0.823149	-0.343844	0.117447	-1.772122	-1.240458	-0.564538	-0.073733	-0.368879	-2.098148	1.264435	0.316838	-0.802392	2.971370	-0.612531	-0.192224	-0.814248	0.289354	-1.680712	-1.469776	-0.312635	-1.880087	-0.432293	-0.929490	-0.252390	0.051053	-0.473125	0.399822	-0.102742	-0.195590	0.794778
-4.600000	-1.523493	-0.695632	0.121427	-1.144441	-0.047654	0.186132	-0.172011	-2.424124	0.498270	0.006782	-0.322042	-0.124084	0.360378	-0.619480	0.439101	0.867882	1.473397	-0.434154	0.535192	-0.546625	-0.559675	-0.123945	0.302570	-1.619227	-1.139743	-0.366791	0.104769	-0.262620	-1.928569	1.500490	0.500872	-0.645156	3.133032	-0.372285	0.053712	-0.605381	0.491865	-1.602075	-1.328203	-0.129819	-1.747122	-0.217900	-0.822192	-0.049828	0.302557	-0.371397	0.617847	0.141135	0.012097	0.909825
-4.550000	-1.323590	-0.489556	0.316342	-1.010783	0.196825	0.327353	-0.011344	-2.232269	0.647454	0.210384	-0.094783	0.104786	0.493833	-0.440626	0.546584	1.061610	1.686712	-0.231516	0.743709	-0.318424	-0.294881	0.105708	0.499801	-1.455848	-1.026510	-0.160784	0.285354	-0.143127	-1.753409	1.730772	0.691170	-0.474663	3.284515	-0.123608	0.297419	-0.383523	0.703653	-1.520305	-1.178549	0.059612	-1.605204	0.001531	-0.700159	0.152876	0.559478	-0.258131	0.837680	0.385514	0.218390	1.029260
-4.500000	-1.112740	-0.280487	0.518796	-0.867317	0.441237	0.475321	0.162370	-2.035264	0.796945	0.425795	0.135405	0.338983	0.636872	-0.248255	0.663118	1.250550	1.889366	-0.016844	0.953780	-0.085515	-0.029421	0.343544	0.707298	-1.281128	-0.899568	0.053076	0.468327	-0.009703	-1.571627	1.953538	0.885557	-0.290799	3.424708	0.131470	0.538779	-0.150443	0.922430	-1.433772	-1.019217	0.253300	-1.453588	0.225249	-0.562950	0.356064	0.820205	-0.133418	1.058010	0.629066	0.423385	1.152385
-4.450000	-0.890929	-0.068312	0.728878	-0.714532	0.685534	0.628388	0.348985	-1.833261	0.947664	0.650553	0.367723	0.577277	0.788149	-0.043904	0.788823	1.435373	2.080398	0.208455	1.164464	0.151693	0.236107	0.587571	0.922765	-1.094514	-0.758211	0.274049	0.653811	0.137786	-1.382159	2.167243	1.081716	-0.093918	3.552848	0.390515	0.777707	0.091567	1.145451	-1.340716	-0.848734	0.448664	-1.291759	0.452333	-0.410602	0.560022	1.082803	0.002174	1.277273	0.870214	0.627201	1.278365
-4.400000	-0.658514	0.147050	0.946020	-0.553243	0.929458	0.784758	0.547692	-1.626274	1.100411	0.881820	0.601157	0.818180	0.946012	0.170393	0.923394	1.616848	2.259162	0.442496	1.374539	0.392813	0.501108	0.835476	1.143571	-0.895825	-0.602287	0.501054	0.841660	0.298879	-1.184011	2.370617	1.277306	0.115126	3.668542	0.650824	1.014060	0.339793	1.369676	-1.239331	-0.665920	0.643013	-1.119492	0.681649	-0.243653	0.764937	1.345088	0.147646	1.493723	1.107228	0.829893	1.406294
-4.350000	-0.416283	0.365637	1.168981	-0.384572	1.172503	0.942583	0.757030	-1.414227	1.255766	1.116520	0.834473	1.059962	1.108606	0.392164	1.066104	1.795666	2.425330	0.682988	1.582543	0.637359	0.764917	1.084730	1.366879	-0.685331	-0.432253	0.732668	1.031433	0.472490	-0.976351	2.562688	1.470065	0.334965	3.771723	0.909557	1.247591	0.591233	1.591929	-1.127857	-0.470030	0.833659	-0.936907	0.911824	-0.063150	0.970855	1.604737	0.301631	1.705536	1.338285	1.031355	1.535259
-4.300000	-0.165506	0.587386	1.395858	-0.209903	1.413868	1.100010	0.974928	-1.197008	1.414017	1.351468	1.066229	1.300690	1.273950	0.618582	1.215800	1.972277	2.578853	0.927327	1.786836	0.884583	1.026712	1.332689	1.589762	-0.463795	-0.249217	0.967166	1.222356	0.656958	-0.758649	2.742796	1.657880	0.563745	3.862625	1.163898	1.477875	0.842714	1.809081	-1.004692	-0.260930	1.018003	-0.744509	1.141239	0.129325	1.177616	1.859397	0.462509	1.910865	1.561575	1.231273	1.664368
-4.250000	0.092075	0.812113	1.624197	-0.030792	1.652489	1.255264	1.198822	-0.974489	1.575099	1.583545	1.294823	1.538314	1.440047	0.846597	1.370942	2.146773	2.719931	1.172739	1.985689	1.133407	1.285510	1.576737	1.809389	-0.232482	-0.054890	1.202608	1.413352	0.850111	-0.530756	2.910594	1.838860	0.799200	3.941718	1.411196	1.704299	1.091080	2.018215	-0.868495	-0.039170	1.193648	-0.543201	1.368089	0.331754	1.384838	2.106829	0.628522	2.107986	1.775398	1.429101	1.792797
-4.200000	0.354301	1.039452	1.851165	0.151086	1.887065	1.406677	1.425791	-0.746593	1.738585	1.809821	1.518539	1.770737	1.604956	1.073060	1.529683	2.318834	2.848974	1.416398	2.177383	1.382325	1.540123	1.814403	2.023120	0.006855	0.148462	1.436894	1.603090	1.049403	-0.293002	3.066007	2.011380	1.038732	4.009652	1.649078	1.926051	1.333308	2.216742	-0.718291	0.193941	1.358456	-0.334301	1.590439	0.541738	1.591885	2.344983	0.797863	2.295359	1.978239	1.624054	1.919780
-4.150000	0.618653	1.268814	2.073741	0.334054	2.116125	1.552719	1.652735	-0.513335	1.903689	2.027661	1.735619	1.995932	1.766839	1.294850	1.689963	2.487715	2.966544	1.655583	2.360320	1.629411	1.789213	2.043466	2.228622	0.252035	0.358132	1.667895	1.790061	1.252047	-0.046260	3.209195	2.174080	1.279539	4.067192	1.875550	2.142155	1.566665	2.402503	-0.553575	0.436349	1.510624	-0.119499	1.806340	0.756587	1.797879	2.572122	0.968799	2.471692	2.168855	1.815149	2.044606
-4.100000	0.882402	1.499362	2.288960	0.516496	2.338151	1.692025	1.876571	-0.274847	2.069321	2.234829	1.944348	2.212046	1.924016	1.509009	1.849612	2.652334	3.073323	1.887789	2.533100	1.872390	2.031335	2.262044	2.423954	0.500552	0.571109	1.893548	1.972684	1.455171	0.208023	3.340514	2.325891	1.518768	4.115172	2.089046	2.351530	1.788793	2.573813	-0.374361	0.685336	1.648705	0.099194	2.013943	0.973486	2.001718	2.786869	1.139721	2.636008	2.346303	2.001269	2.166606
-4.050000	1.142723	1.729966	2.494091	0.696930	2.551631	1.823390	2.094375	-0.031457	2.234151	2.429505	2.143110	2.417470	2.074967	1.712835	2.006472	2.811366	3.170061	2.110819	2.694587	2.108757	2.265017	2.468626	2.607588	0.749673	0.784235	2.111959	2.149396	1.655948	0.467850	3.460455	2.466002	1.753628	4.154434	2.288436	2.553039	1.997765	2.729445	-0.181256	0.937672	1.771639	0.319511	2.211586	1.189574	2.202128	2.988234	1.309178	2.787624	2.509954	2.181237	2.285122
-4.000000	1.396868	1.959245	2.686839	0.874044	2.755196	1.945786	2.303542	0.216298	2.396724	2.610322	2.330468	2.610925	2.218346	1.903969	2.158498	2.963410	3.257549	2.322850	2.843946	2.335976	2.488847	2.662105	2.778426	0.996587	0.994348	2.321480	2.318776	1.851741	0.730739	3.569614	2.593850	1.981539	4.185801	2.473019	2.745585	2.192122	2.868614	0.024529	1.189815	1.878763	0.539034	2.397894	1.402110	2.397725	3.175620	1.475903	2.926163	2.659493	2.353904	2.399498
-3.950000	1.642295	2.185577	2.865420	1.046717	2.947673	2.058347	2.501863	0.467612	2.555544	2.776310	2.505198	2.791477	2.352971	2.080447	2.303842	3.107107	3.336577	2.522447	2.980644	2.551656	2.701560	2.841758	2.935752	1.238501	1.198420	2.520756	2.479600	2.040156	0.993819	3.668632	2.709067	2.200219	4.210032	2.642463	2.928156	2.370847	2.990897	0.241222	1.438132	1.969799	0.755296	2.571823	1.608540	2.587083	3.348786	1.638774	3.051522	2.794863	2.518221	2.509049
-3.900000	1.876781	2.407175	3.028614	1.214016	3.128154	2.160392	2.687573	0.721386	2.709186	2.926904	2.666337	2.958572	2.477818	2.240738	2.440917	3.241296	3.407921	2.708569	3.104446	2.753752	2.902112	3.007201	3.079214	1.472785	1.393673	2.708767	2.630910	2.219119	1.253986	3.758170	2.811458	2.407769	4.227811	2.796766	3.099897	2.533338	3.096178	0.466544	1.679150	2.044845	0.965877	2.732678	1.806617	2.768822	3.507807	1.796801	3.163815	2.916237	2.673315	2.613089
-3.850000	2.098524	2.622173	3.175756	1.375171	3.296022	2.251420	2.859377	0.976231	2.856381	3.061854	2.813169	3.111995	2.592014	2.383748	2.568429	3.365084	3.472322	2.880543	3.215382	2.940689	3.089725	3.158355	3.208742	1.697046	1.577659	2.884828	2.772043	2.386916	1.508057	3.838884	2.900956	2.602674	4.239723	2.936170	3.260137	2.679356	3.184570	0.697828	1.909754	2.104349	1.168510	2.880118	1.994425	2.941659	3.653008	1.949094	3.263333	3.023950	2.818516	2.710920
-3.800000	2.306154	2.828732	3.306664	1.529537	3.450947	2.331126	3.016394	1.230471	2.996073	3.181181	2.945233	3.251834	2.694829	2.508825	2.685380	3.477911	3.530462	3.037993	3.313708	3.111441	3.263921	3.295366	3.324491	1.909193	1.748298	3.048558	2.902619	2.542181	1.752939	3.911387	2.977588	2.783839	4.246249	3.061105	3.408417	2.808954	3.256346	0.932153	2.127331	2.149075	1.361164	3.014104	2.170420	3.104472	3.784907	2.094815	3.350494	3.118449	2.953389	2.801854
-3.750000	2.498766	3.025123	3.421552	1.676570	3.592867	2.399409	3.158121	1.482190	3.127460	3.285124	3.062292	3.378434	2.785665	2.615745	2.791065	3.579548	3.582980	3.180818	3.399852	3.265545	3.424504	3.418563	3.426785	2.107484	1.903909	3.199858	3.022532	2.683879	1.985774	3.976246	3.041448	2.950537	4.247746	3.172126	3.544479	2.922429	3.311898	1.166507	2.329872	2.180065	1.542097	3.134860	2.333420	3.256346	3.904151	2.233178	3.425790	3.200240	3.077724	2.885223
-3.700000	2.675872	3.209820	3.520931	1.815790	3.721950	2.456389	3.284362	1.729322	3.250007	3.374076	3.164306	3.492330	2.864069	2.704679	2.885032	3.670074	3.630436	3.309105	3.474369	3.403047	3.571548	3.528381	3.516044	2.290529	2.043205	3.338862	3.131904	2.811299	2.204068	4.033960	3.092664	3.102375	4.244456	3.269849	3.668256	3.020241	3.351679	1.397942	2.515987	2.198582	1.709920	3.242806	2.482585	3.396578	4.011464	2.363420	3.489750	3.269848	3.191529	2.960405
-3.650000	2.837340	3.381567	3.605501	1.946762	3.838552	2.502398	3.395149	1.969740	3.363424	3.448544	3.251402	3.594186	2.929731	2.776160	2.967041	3.749826	3.673332	3.423081	3.537886	3.524422	3.705354	3.625317	3.592746	2.457297	2.165267	3.465878	3.231040	2.923998	2.405753	4.084956	3.131386	3.239228	4.236504	3.354914	3.779837	3.102980	3.376206	1.623713	2.684867	2.206052	1.863617	3.338492	2.617390	3.524676	4.107595	2.484803	3.542907	3.327767	3.294989	3.026819
-3.600000	2.983333	3.539392	3.676063	2.069085	3.943164	2.537981	3.490680	2.201366	3.467649	3.509109	3.323838	3.684742	2.982479	2.831056	3.037016	3.819341	3.712097	3.523065	3.591063	3.630460	3.826397	3.709887	3.657388	2.607089	2.269525	3.581347	3.320373	3.021763	2.589255	4.129581	3.157777	3.361179	4.223886	3.427945	3.879438	3.171319	3.386035	1.841399	2.836210	2.204003	2.002546	3.422553	2.737561	3.640353	4.193282	2.596617	3.585778	3.374461	3.388423	3.083941
-3.550000	3.114227	3.682633	3.733437	2.182395	4.036351	2.563868	3.571252	2.422276	3.562785	3.556397	3.381983	3.764760	3.022295	2.870498	3.095002	3.879279	3.747091	3.609420	3.634538	3.722152	3.935281	3.782583	3.710448	2.739501	2.355723	3.685781	3.400417	3.104578	2.753480	4.168106	3.172003	3.468456	4.206487	3.489522	3.967356	3.225976	3.381775	2.048975	2.970115	2.193993	2.126449	3.495632	2.843025	3.743492	4.269219	2.698195	3.618844	3.410322	3.472254	3.131287
-3.500000	3.230537	3.810911	3.778418	2.286395	4.118731	2.580951	3.637214	2.630804	3.649084	3.591057	3.426284	3.834985	3.049317	2.895851	3.141121	3.930376	3.778602	3.682517	3.668906	3.800597	4.032687	3.843854	3.752374	2.854414	2.423889	3.779733	3.471725	3.172572	2.897807	4.200716	3.174247	3.561382	4.184066	3.540169	4.043937	3.267698	3.364101	2.244846	3.086964	2.177546	2.235413	3.558357	2.933875	3.834112	4.336034	2.788920	3.642540	3.435677	3.546959	3.168420
-3.450000	3.332839	3.924095	3.811722	2.380848	4.190908	2.590243	3.688929	2.825585	3.726878	3.613751	3.457276	3.896106	3.063846	2.908639	3.175536	3.973379	3.806854	3.742724	3.694674	3.866888	4.119328	3.894082	3.783574	2.951949	2.474319	3.863750	3.534847	3.225995	3.022046	4.227513	3.164704	3.640330	4.156275	3.580337	4.109538	3.297248	3.333774	2.427859	3.187332	2.156094	2.329849	3.611292	3.010310	3.912342	4.394274	2.868239	3.657263	3.450792	3.613035	3.194925
-3.400000	3.421727	4.022260	3.833974	2.465626	4.253475	2.592832	3.726745	3.005599	3.796545	3.625146	3.475558	3.948745	3.066343	2.910480	3.198420	4.009014	3.831999	3.790383	3.712243	3.922062	4.195915	3.933580	3.804405	3.032435	2.507544	3.938347	3.590298	3.265183	3.126396	4.248529	3.143611	3.705683	4.122655	3.610410	4.164506	3.315385	3.291641	2.597259	3.271871	2.130923	2.410456	3.654917	3.072599	3.978382	4.444395	2.935670	3.663364	3.455873	3.670963	3.210413
-3.350000	3.497754	4.105636	3.845694	2.540726	4.306955	2.589826	3.750989	3.170163	3.858469	3.625917	3.481800	3.993423	3.057426	2.903028	3.209941	4.037946	3.854124	3.825818	3.721895	3.967033	4.263113	3.962579	3.815192	3.096406	2.524331	4.003980	3.638534	3.290541	3.211391	4.263717	3.111255	3.757826	4.082653	3.630702	4.209155	3.322875	3.238665	2.752646	3.341252	2.103131	2.478166	3.689603	3.121056	4.032480	4.486751	2.990821	3.661161	3.451091	3.721187	3.214495
-3.300000	3.561400	4.174573	3.847303	2.606266	4.351807	2.582309	3.761963	3.318899	3.913005	3.616731	3.476745	4.030555	3.037864	2.887897	3.210253	4.060753	3.873244	3.849328	3.723775	4.002550	4.321530	3.981239	3.816220	3.144554	2.525662	4.061030	3.679936	3.302535	3.277853	4.272958	3.067979	3.797120	4.035625	3.641464	4.243745	3.320473	3.175903	2.893900	3.396090	2.073607	2.534091	3.715608	3.156013	4.074914	4.521600	3.033392	3.650950	3.436592	3.764089	3.206794
-3.250000	3.613048	4.229501	3.839142	2.662516	4.388409	2.571294	3.759949	3.451688	3.960464	3.598263	3.461211	4.060443	3.008549	2.866609	3.199492	4.077919	3.889315	3.861212	3.717888	4.029181	4.371696	3.989655	3.807763	3.177747	2.512721	4.109789	3.714789	3.301682	3.326846	4.276075	3.014208	3.823907	3.980851	3.642902	4.268489	3.308927	3.104499	3.021112	3.436913	2.043008	2.579488	3.733057	3.177807	4.105974	4.549101	3.063186	3.633010	3.412523	3.799972	3.186935
-3.200000	3.652975	4.270897	3.821485	2.709869	4.417051	2.557688	3.745234	3.568610	4.001073	3.571189	3.436096	4.083270	2.970475	2.840535	3.177778	4.089813	3.902216	3.861789	3.704105	4.047279	4.414048	3.987863	3.790092	3.196984	2.486875	4.150451	3.743283	3.288554	3.359639	4.272838	2.950450	3.838527	3.917570	3.635183	4.283543	3.288976	3.025640	3.134515	3.464143	2.011764	2.615683	3.741953	3.186781	4.125967	4.569308	3.080119	3.607626	3.379058	3.829042	3.154561
-3.150000	3.681338	4.299282	3.794574	2.748847	4.437929	2.542260	3.718117	3.669885	4.034979	3.536184	3.402362	4.099096	2.924697	2.810855	3.145237	4.096686	3.911767	3.851409	3.682163	4.056984	4.448915	3.975864	3.763490	3.203394	2.449640	4.183105	3.765491	3.263785	3.377673	4.262965	2.877287	3.841318	3.844982	3.618459	4.289023	3.261337	2.940518	3.234406	3.478085	1.980077	2.644043	3.742177	3.183270	4.135213	4.582191	3.084219	3.575082	3.336418	3.851412	3.109348
-3.100000	3.698185	4.315201	3.758639	2.780054	4.451157	2.525624	3.678935	3.755809	4.062223	3.493913	3.361036	4.107862	2.872296	2.778523	3.102002	4.098661	3.917711	3.830485	3.651691	4.058214	4.476530	3.953633	3.728273	3.198215	2.402641	4.207736	3.781389	3.228065	3.382516	4.246145	2.795377	3.832644	3.762297	3.592867	4.285017	3.226695	2.850261	3.321096	3.478935	1.947935	2.665920	3.733493	3.167617	4.134074	4.587631	3.075644	3.535689	3.284880	3.867090	3.051021
-3.050000	3.703468	4.319230	3.713943	2.804162	4.456758	2.508229	3.628085	3.826715	4.082741	3.445029	3.313187	4.109392	2.814322	2.744251	3.048241	4.095732	3.919729	3.799518	3.612226	4.050653	4.497002	3.921145	3.684787	3.182760	2.347557	4.224230	3.790833	3.182138	3.375831	4.222040	2.705431	3.812914	3.668762	3.558555	4.271607	3.185698	2.755887	3.394855	3.466802	1.915140	2.682611	3.715570	3.140167	4.122940	4.585439	3.054675	3.489771	3.224794	3.875967	2.979391
-3.000000	3.697048	4.311983	3.660787	2.821870	4.454684	2.490360	3.566026	3.882937	4.096353	3.390149	3.259899	4.103395	2.751749	2.708500	2.984167	4.087757	3.917428	3.759095	3.563250	4.033763	4.510336	3.878381	3.633430	3.158391	2.286056	4.232371	3.793574	3.126809	3.359336	4.190307	2.608185	3.782597	3.563700	3.515688	4.248898	3.138935	2.658246	3.455884	3.441731	1.881327	2.695342	3.687994	3.101284	4.102281	4.575354	3.021715	3.437683	3.156575	3.877831	2.894375
-2.950000	3.678736	4.294121	3.599550	2.833864	4.444826	2.472138	3.493291	3.924795	4.102768	3.329847	3.202247	4.089475	2.685436	2.671481	2.910047	4.074450	3.910354	3.709917	3.504229	4.006790	4.516418	3.825346	3.574636	3.126490	2.219725	4.231862	3.789264	3.062904	3.334753	4.150602	2.504383	3.742242	3.446545	3.464449	4.217044	3.086917	2.557960	3.504276	3.403740	1.845991	2.705223	3.650298	3.051338	4.072634	4.557073	2.977280	3.379794	3.080704	3.872356	2.796032
-2.900000	3.648297	4.266352	3.530684	2.840791	4.427019	2.453531	3.410471	3.952585	4.101581	3.264633	3.141250	4.067138	2.616090	2.633172	2.826215	4.055383	3.897975	3.652778	3.434656	3.968771	4.515024	3.762079	3.508878	3.088405	2.150004	4.222329	3.777461	2.991262	3.303784	4.102602	2.394740	3.692479	3.316892	3.405047	4.176284	3.030070	2.455410	3.540003	3.352863	1.808523	2.713246	3.601989	2.990714	4.034647	4.530250	2.921984	3.316482	2.997691	3.859122	2.684586
-2.850000	3.605496	4.229453	3.454719	2.843225	4.401071	2.434373	3.318200	3.966592	4.092281	3.194931	3.077850	4.035804	2.544225	2.593323	2.733076	4.029972	3.879704	3.588558	3.354107	3.918568	4.505819	3.688651	3.436644	3.045406	2.078122	4.203346	3.757646	2.912695	3.268047	4.046015	2.279939	3.634011	3.174522	3.337706	4.126970	2.968717	2.350726	3.562912	3.289172	1.768256	2.720272	3.542579	2.919801	3.989074	4.494525	2.856508	3.248119	2.908056	3.837600	2.560449
-2.800000	3.550117	4.184247	3.372255	2.841639	4.366776	2.414371	3.217134	3.967114	4.074270	3.121069	3.012864	3.994826	2.470165	2.551495	2.631089	3.997479	3.854887	3.518194	3.262298	3.854895	4.488361	3.605172	3.358427	2.998665	2.005054	4.174455	3.729233	2.827955	3.229039	3.980591	2.160604	3.567609	3.019440	3.262665	4.069591	2.903074	2.243793	3.572728	3.212815	1.724494	2.727014	3.471629	2.838990	3.936766	4.449538	2.781563	3.175059	2.812291	3.807180	2.424243
-2.750000	3.481990	4.131609	3.283926	2.836392	4.323936	2.393137	3.107913	3.954483	4.046858	3.043256	2.946963	3.943497	2.394037	2.507076	2.520783	3.957003	3.822820	3.442641	3.159112	3.776382	4.462104	3.511777	3.274691	2.949193	1.931484	4.135184	3.691602	2.737690	3.188103	3.906129	2.037311	3.494072	2.851885	3.180158	4.004786	2.833241	2.134301	3.569065	3.124040	1.676574	2.734055	3.388768	2.748645	3.878683	4.394944	2.697868	3.097600	2.710833	3.767180	2.276801
-2.700000	3.401020	4.072443	3.190370	2.827707	4.272378	2.370198	2.991134	3.929107	4.009312	2.961582	2.880642	3.881085	2.315787	2.459326	2.402719	3.907484	3.782748	3.362819	3.044651	3.681641	4.426413	3.408624	3.185862	2.897830	1.857804	4.085083	3.644109	2.642422	3.146389	3.822484	1.910603	3.414184	2.672358	3.090397	3.933344	2.759215	2.021793	3.551452	3.023189	1.623917	2.741824	3.293739	2.649119	3.815851	4.330439	2.606099	3.015977	2.604027	3.716860	2.119173
-2.650000	3.307199	4.007637	3.092187	2.815671	4.211989	2.345038	2.867331	3.891495	3.960864	2.876009	2.814202	3.806855	2.235214	2.407421	2.277508	3.847716	3.733891	3.279579	2.919243	3.569375	4.380569	3.295892	3.092290	2.845221	1.784111	4.023756	3.586128	2.542512	3.104828	3.729575	1.781009	3.328687	2.481610	2.993580	3.856195	2.680898	1.905756	3.519363	2.910697	1.566085	2.750614	3.186420	2.540735	3.749334	4.255768	2.506876	2.930331	2.492102	3.655439	1.952609
-2.600000	3.200636	3.938037	2.989907	2.800232	4.142710	2.317111	2.736979	3.842283	3.900757	2.786382	2.747755	3.720097	2.152008	2.350483	2.145798	3.776353	3.675443	3.193645	2.783433	3.438490	4.323782	3.173777	2.994251	2.791786	1.710245	3.950878	3.517074	2.438168	3.064106	3.627373	1.649069	3.238211	2.280642	2.889864	3.774369	2.598125	1.785692	3.472260	2.787081	1.502837	2.760576	3.066836	2.423791	3.680179	4.170741	2.400738	2.840690	2.375189	3.582131	1.778555
-2.550000	3.081567	3.864406	2.883927	2.781209	4.064569	2.285897	2.600493	3.782247	3.828279	2.692445	2.681203	3.620166	2.065818	2.287665	2.008273	3.691944	3.606615	3.105579	2.637962	3.288237	4.255210	3.042511	2.891943	2.737760	1.635825	3.866227	3.436426	2.329442	3.024658	3.515909	1.515379	3.143246	2.070682	2.779381	3.688965	2.510698	1.661224	3.409643	2.652905	1.434188	2.771708	2.935184	2.298594	3.609375	4.075251	2.288142	2.746962	2.253320	3.496162	1.598625
-2.500000	2.950361	3.787358	2.774513	2.758305	3.977669	2.250934	2.458264	3.712296	3.742814	2.593871	2.614269	3.506529	1.976312	2.218197	1.865672	3.592986	3.526642	3.015737	2.483700	3.118346	4.173977	2.902397	2.785493	2.683170	1.560319	3.769705	3.343765	2.216263	2.986657	3.395260	1.380606	3.044108	1.853162	2.662270	3.601069	2.418432	1.532162	3.331101	2.508753	1.360434	2.783868	2.791820	2.165480	3.537775	3.969261	2.169498	2.648909	2.126470	3.396806	1.414556
-2.450000	2.807560	3.707328	2.661767	2.731137	3.882191	2.211860	2.310722	3.633448	3.643885	2.490296	2.546507	3.378806	1.883237	2.141462	1.718803	3.477971	3.434825	2.924270	2.321616	2.929153	4.079203	2.753829	2.674981	2.627868	1.483111	3.661356	3.238784	2.098492	2.950009	3.265561	1.245502	2.940913	1.629679	2.538670	3.511702	2.321194	1.398569	3.236378	2.355231	1.282171	2.796754	2.637271	2.024874	3.466044	3.852828	2.045189	2.546178	1.994604	3.283414	1.228172
-2.400000	2.653882	3.624524	2.545640	2.699265	3.778386	2.168476	2.158373	3.546761	3.531203	2.381371	2.477331	3.236821	1.786497	2.057070	1.568554	3.345497	3.330574	2.831107	2.152699	2.721688	3.970016	2.597378	2.560478	2.571568	1.403585	3.541366	3.121302	1.975972	2.914365	3.126997	1.110899	2.833597	1.401929	2.408798	3.421748	2.218971	1.260788	3.125433	2.192962	1.200291	2.809909	2.472219	1.877344	3.394619	3.726082	1.915647	2.438294	1.857745	3.155445	1.041316
-2.350000	2.490253	3.538916	2.425952	2.662254	3.666543	2.120775	2.001864	3.453286	3.404709	2.266817	2.406062	3.080657	1.686204	1.964904	1.415905	3.194356	3.213434	2.735970	1.977924	2.497685	3.845612	2.433811	2.442093	2.513887	1.321214	3.410074	2.991270	1.848607	2.879114	2.979824	0.977691	2.721939	1.171662	2.272998	3.331883	2.111894	1.119433	2.998503	2.022620	1.115918	2.822713	2.297524	1.723657	3.323649	3.589247	1.781383	2.324708	1.716031	3.012505	0.855792
-2.300000	2.317828	3.450224	2.302439	2.619724	3.546977	2.068992	1.842024	3.353981	3.264616	2.146481	2.331975	2.910705	1.582703	1.865168	1.261924	3.023675	3.083149	2.638409	1.798243	2.259541	3.705270	2.264162	2.320017	2.454384	1.235646	3.267972	2.848774	1.716425	2.843422	2.824383	0.846803	2.605620	0.940609	2.131773	3.242534	2.000311	0.975319	2.856170	1.844977	1.030363	2.834388	2.114212	1.564821	3.252989	3.442623	1.643047	2.204833	1.569781	2.854393	0.673289
-2.250000	2.137985	3.357948	2.174799	2.571407	3.420012	2.013623	1.679864	3.249630	3.111429	2.020389	2.254365	2.727695	1.476593	1.758393	1.107743	2.833043	2.939704	2.537845	1.614587	2.010144	3.548415	2.089706	2.194576	2.392635	1.146770	3.115710	2.694022	1.579632	2.806261	2.661128	0.719140	2.484301	0.710418	1.985850	3.153834	1.884783	0.829391	2.699415	1.660953	0.945005	2.844002	1.923489	1.402086	3.182178	3.286614	1.501461	2.078107	1.419518	2.681119	0.495325
-2.200000	1.952332	3.261405	2.042773	2.517243	3.285969	1.955412	1.516564	3.140783	2.945965	1.888799	2.172616	2.532712	1.368708	1.645416	0.954519	2.622628	2.783358	2.433625	1.427901	1.752679	3.374675	1.911975	2.066263	2.328286	1.054770	2.954088	2.527354	1.438638	2.766451	2.490663	0.595546	2.357725	0.482583	1.836200	3.065620	1.766088	0.682610	2.529671	1.471654	0.861217	2.850499	1.726758	1.236928	3.110490	3.121736	1.357603	1.944059	1.265971	2.492957	0.323178
-2.150000	1.762646	3.159833	1.906198	2.457413	3.145171	1.895348	1.353406	3.027733	2.769380	1.752211	2.086272	2.327207	1.260058	1.527300	0.803378	2.393297	2.614688	2.325110	1.239201	1.490365	3.183953	1.732654	1.935750	2.261115	0.960138	2.784090	2.349259	1.294064	2.722752	2.313767	0.476746	2.225823	0.258400	1.684032	2.977436	1.645219	0.535829	2.348841	1.278414	0.780252	2.852731	1.525597	1.070976	3.036967	2.948652	1.212594	1.802380	1.110048	2.290479	0.157872
-2.100000	1.570803	3.052486	1.765062	2.392393	2.997978	1.834582	1.191697	2.910523	2.583136	1.611384	1.995111	2.112926	1.151780	1.405244	0.655352	2.146653	2.434600	2.211745	1.049601	1.226216	2.976506	1.553471	1.803890	2.191092	0.863652	2.606872	2.160392	1.146703	2.673955	2.131428	0.363339	2.088803	0.038944	1.530769	2.888596	1.523305	0.389727	2.159307	1.082735	0.703181	2.849522	1.321746	0.905897	2.960512	2.768185	1.067609	1.652987	0.952756	2.074584	0.000146
-2.050000	1.378686	2.938756	1.619551	2.322961	2.844824	1.774372	1.032681	2.789019	2.389011	1.467304	1.899193	1.891855	1.045036	1.280465	0.511320	1.885012	2.244340	2.093151	0.860360	0.962838	2.753024	1.376065	1.671677	2.118410	0.766308	2.423788	1.961635	0.997452	2.619017	1.944855	0.255748	1.947234	-0.174953	1.377967	2.798235	1.401568	0.244735	1.963876	0.886242	0.630841	2.839741	1.117056	0.743279	2.880009	2.581375	0.923823	1.496065	0.795117	1.846521	-0.149529
-2.000000	1.188059	2.818302	1.470048	2.250159	2.686276	1.715965	0.877445	2.663033	2.189065	1.321129	1.798900	1.666103	0.940944	1.154082	0.371953	1.611341	2.045433	1.969199	0.672873	0.702314	2.514674	1.201842	1.540184	2.043506	0.669229	2.236353	1.754141	0.847231	2.557189	1.755463	0.154237	1.802052	-0.382691	1.227217	2.705426	1.281226	0.101019	1.765677	0.690548	0.563813	2.822395	0.913415	0.584511	2.794465	2.389466	0.782297	1.332087	0.638047	1.607859	-0.290932
-1.950000	1.000469	2.691136	1.317109	2.175199	2.523084	1.660506	0.726856	2.532489	1.985577	1.174117	1.694916	1.437787	0.840500	1.027017	0.237694	1.329066	1.839650	1.840077	0.488630	0.446162	2.263134	1.031863	1.410488	1.967038	0.573533	2.046235	1.539381	0.696887	2.488162	1.564844	0.058899	1.654542	-0.583887	1.080034	2.609292	1.163415	-0.041491	1.568022	0.497145	0.502432	2.796738	0.712647	0.430677	2.703131	2.193921	0.643910	1.161772	0.482258	1.360467	-0.424050
-1.900000	0.817145	2.557662	1.161392	2.099339	2.356215	1.608952	0.581522	2.397609	1.780976	1.027533	1.588179	1.208884	0.744520	0.899933	0.108739	1.041881	1.628909	1.706312	0.309146	0.195373	2.000516	0.866753	1.283595	1.889829	0.480219	1.855164	1.319187	0.547125	2.412167	1.374706	-0.030324	1.506244	-0.778335	0.937728	2.509143	1.049110	-0.183065	1.374195	0.307273	0.446802	2.762357	0.516419	0.282493	2.605639	1.996386	0.509304	0.986042	0.328190	1.106407	-0.549053
-1.850000	0.638957	2.418657	1.003582	2.023734	2.186831	1.561980	0.441790	2.259099	1.577748	0.882550	1.479798	0.981141	0.653594	0.773212	-0.014931	0.753490	1.415157	1.568768	0.135872	-0.049509	1.729266	0.706690	1.160357	1.812793	0.390062	1.664850	1.095723	0.398444	2.330006	1.186788	-0.113629	1.358801	-0.965989	0.801308	2.404586	0.939072	-0.324103	1.187245	0.121852	0.396846	2.719258	0.326133	0.140298	2.502065	1.798619	0.378850	0.805919	0.175964	0.847838	-0.666260
-1.800000	0.466406	2.275141	0.844290	1.949279	2.016230	1.519964	0.307725	2.118217	1.378291	0.740146	1.370913	0.755980	0.568049	0.646961	-0.133541	0.467393	1.200258	1.428579	-0.029922	-0.288288	1.451944	0.551409	1.041400	1.736827	0.303532	1.476843	0.871413	0.251117	2.243017	1.002748	-0.191343	1.213792	-1.146913	0.671376	2.295612	0.833800	-0.465079	1.009773	-0.058570	0.352303	2.667878	0.142834	0.004065	2.392921	1.602380	0.252639	0.622414	0.025387	0.586872	-0.776126
-1.750000	0.299636	2.128231	0.683955	1.876479	1.845729	1.482921	0.179153	1.976785	1.184794	0.601020	1.262576	0.534439	0.487925	0.521043	-0.247473	0.186694	0.985868	1.287069	-0.187231	-0.521004	1.171026	0.400255	0.927092	1.662711	0.220739	1.292416	0.648806	0.105201	2.152915	0.824074	-0.263918	1.072553	-1.321272	0.548088	2.182609	0.733515	-0.606493	0.843766	-0.233807	0.312771	2.609071	-0.032854	-0.126561	2.279043	1.409311	0.130510	0.436416	-0.123998	0.325438	-0.879235
-1.700000	0.138482	1.978937	0.522786	1.805398	1.676497	1.450531	0.055658	1.837021	0.999104	0.465499	1.155607	0.317171	0.412946	0.395115	-0.357233	-0.086035	0.773332	1.145595	-0.335428	-0.747851	0.888655	0.252245	0.817507	1.591012	0.141435	1.112434	0.430382	-0.039463	2.061580	0.651950	-0.331922	0.936000	-1.489277	0.431129	2.066319	0.638148	-0.748826	0.690480	-0.404014	0.277680	2.544010	-0.200768	-0.252231	2.161432	1.220789	0.012056	0.248608	-0.272845	0.065181	-0.976310
-1.650000	-0.017481	1.828001	0.360746	1.735614	1.509404	1.422132	-0.063395	1.701272	0.822594	0.333486	1.050482	0.104453	0.342490	0.268651	-0.463441	-0.348798	0.563628	1.005391	-0.474303	-0.969081	0.606523	0.106117	0.712410	1.522012	0.065000	0.937274	0.218346	-0.183192	1.970783	0.487188	-0.396046	0.804510	-1.651162	0.319735	1.947696	0.547339	-0.892522	0.550398	-0.569656	0.246285	2.474053	-0.361179	-0.373861	2.041034	1.037793	-0.103356	0.059397	-0.421897	-0.192609	-1.068233
-1.600000	-0.168881	1.675737	0.197582	1.666279	1.344876	1.396734	-0.178837	1.571650	0.656086	0.204415	0.947251	-0.103778	0.275552	0.140969	-0.566825	-0.600186	0.357320	0.867426	-0.604091	-1.184931	0.325816	-0.039601	0.611254	1.455677	-0.009506	0.766773	0.014409	-0.326458	1.881939	0.330137	-0.457087	0.677840	-1.807136	0.212779	1.827743	0.460429	-1.037962	0.423218	-0.731477	0.217628	2.400547	-0.514740	-0.492638	1.918541	0.860789	-0.216557	-0.131096	-0.571885	-0.446990	-1.156049
-1.550000	-0.316521	1.522004	0.032926	1.596170	1.182813	1.373035	-0.291670	1.449674	0.499823	0.077259	0.845491	-0.307832	0.210739	0.011250	-0.668232	-0.839326	0.154592	0.732250	-0.725458	-1.395541	0.047280	-0.186560	0.513185	1.391610	-0.083305	0.600231	-0.180384	-0.469848	1.795864	0.180665	-0.515929	0.555076	-1.957345	0.108885	1.707294	0.376467	-1.185423	0.307907	-0.890465	0.190514	2.324640	-0.662381	-0.610035	1.794240	0.689646	-0.328540	-0.323001	-0.723427	-0.697332	-1.240970
-1.500000	-0.461299	1.366154	-0.133574	1.523770	1.022571	1.349430	-0.402986	1.335966	0.353447	-0.049458	0.744319	-0.508176	0.146255	-0.121439	-0.768648	-1.065787	-0.044686	0.599916	-0.839427	-1.600839	-0.228597	-0.336516	0.417022	1.329071	-0.157837	0.436507	-0.365762	-0.614036	1.712603	0.038158	-0.573479	0.434657	-2.101797	0.006616	1.586846	0.294204	-1.335017	0.202773	-1.047795	0.163511	2.247081	-0.805126	-0.727828	1.667948	0.523628	-0.440415	-0.516645	-0.876941	-0.943217	-1.324347
-1.450000	-0.604142	1.207139	-0.302083	1.447344	0.863029	1.324046	-0.513893	1.230056	0.216085	-0.177519	0.642458	-0.705297	0.079956	-0.258048	-0.869203	-1.279487	-0.240863	0.469948	-0.947249	-1.800485	-0.501311	-0.491230	0.321295	1.266955	-0.234636	0.274151	-0.542215	-0.759742	1.631291	-0.098395	-0.630599	0.314461	-2.240317	-0.095329	1.466427	0.212121	-1.486596	0.105581	-1.204709	0.134982	2.168055	-0.943898	-0.848092	1.538980	0.361445	-0.553296	-0.712397	-1.032564	-1.184317	-1.407609
-1.400000	-0.745886	1.043645	-0.472402	1.364986	0.702737	1.294804	-0.625348	1.130315	0.086461	-0.308862	0.538359	-0.899515	0.009441	-0.399396	-0.971156	-1.480546	-0.434341	0.341426	-1.050230	-1.993772	-0.770026	-0.652303	0.224287	1.203844	-0.315165	0.111633	-0.710893	-0.907631	1.550063	-0.230271	-0.687992	0.191973	-2.372510	-0.197892	1.345513	0.128482	-1.639650	0.013719	-1.362332	0.103173	2.087083	-1.079311	-0.973122	1.406172	0.201392	-0.668152	-0.910483	-1.190094	-1.420225	-1.492147
-1.350000	-0.887111	0.874371	-0.643803	1.274728	0.540163	1.259541	-0.738017	1.034100	-0.036930	-0.445294	0.430444	-1.090812	-0.067776	-0.545962	-1.075813	-1.669129	-0.625386	0.213172	-1.149499	-2.179613	-1.033255	-0.820912	0.124125	1.138057	-0.400631	-0.052353	-0.873345	-1.058187	1.466021	-0.358810	-0.746053	0.064552	-2.497723	-0.301460	1.223035	0.041464	-1.793184	-0.075562	-1.521426	0.066382	2.003008	-1.211479	-1.105257	1.267886	0.041617	-0.785570	-1.110741	-1.348928	-1.650274	-1.579171
-1.300000	-1.027954	0.698394	-0.814944	1.174716	0.374029	1.216195	-0.852092	0.938059	-0.155580	-0.588173	0.317403	-1.278661	-0.154020	-0.697608	-1.184378	-1.845273	-0.813898	0.084049	-1.245787	-2.356597	-1.288625	-0.997522	0.018987	1.067827	-0.491718	-0.218576	-1.031168	-1.211508	1.375337	-0.485173	-0.804763	-0.070200	-2.615056	-0.405752	1.097457	-0.050666	-1.945680	-0.164814	-1.682072	0.023187	1.914133	-1.339912	-1.246588	1.122036	-0.119559	-0.905525	-1.312345	-1.508012	-1.873366	-1.669502
-1.250000	-1.167937	0.515614	-0.983813	1.063529	0.203719	1.163088	-0.967172	0.838679	-0.270699	-0.738030	0.198551	-1.461947	-0.251137	-0.853331	-1.297736	-2.008741	-0.999192	-0.046654	-1.339212	-2.523100	-1.532864	-1.181540	-0.092645	0.991520	-0.588385	-0.386956	-1.185579	-1.367105	1.273558	-0.610054	-0.863577	-0.213959	-2.723433	-0.509807	0.966982	-0.149267	-2.095114	-0.256017	-1.843456	-0.027304	1.818527	-1.463535	-1.398538	0.966207	-0.283209	-1.027177	-1.513637	-1.665797	-2.087843	-1.763393
-1.200000	-1.305881	0.327142	-1.147834	0.940613	0.029667	1.099269	-1.082233	0.733001	-0.382938	-0.894278	0.074130	-1.638971	-0.360121	-1.011125	-1.416190	-2.158906	-1.179770	-0.178832	-1.429149	-2.677491	-1.762024	-1.371131	-0.211634	0.907981	-0.689704	-0.556393	-1.336989	-1.523716	1.156178	-0.733465	-0.921417	-0.367222	-2.821689	-0.612138	0.829899	-0.255039	-2.239094	-0.350175	-2.003745	-0.085175	1.714563	-1.580836	-1.561405	0.797931	-0.449427	-1.148779	-1.712030	-1.820280	-2.291452	-1.860362
-1.150000	-1.439933	0.135462	-1.304052	0.806740	-0.146394	1.024860	-1.195707	0.619429	-0.492173	-1.055048	-0.054486	-1.807641	-0.480801	-1.168041	-1.539197	-2.294741	-1.353264	-0.311307	-1.514259	-2.818360	-1.972002	-1.563206	-0.337849	0.816892	-0.793858	-0.724780	-1.484718	-1.679253	1.019525	-0.854621	-0.976738	-0.528928	-2.908724	-0.711008	0.685081	-0.367734	-2.375112	-0.447039	-2.160241	-0.149554	1.601550	-1.690138	-1.733943	0.615240	-0.617060	-1.267798	-1.904204	-1.969092	-2.481487	-1.959144
-1.100000	-1.567802	-0.055768	-1.449444	0.664284	-0.321448	0.941310	-1.305702	0.498401	-0.597443	-1.217336	-0.184908	-1.965756	-0.611646	-1.320492	-1.665241	-2.414923	-1.516532	-0.441827	-1.592658	-2.944712	-2.159183	-1.753719	-0.469920	0.719019	-0.898326	-0.889307	-1.626951	-1.830905	0.861798	-0.971975	-1.027721	-0.696349	-2.983643	-0.804785	0.532534	-0.486017	-2.500858	-0.545031	-2.309767	-0.218620	1.480360	-1.789935	-1.913189	0.417437	-0.783699	-1.381289	-2.086496	-2.109708	-2.655057	-2.057779
-1.050000	-1.687109	-0.242300	-1.581297	0.517065	-0.491605	0.851393	-1.410334	0.372590	-0.697068	-1.377412	-0.314083	-2.111335	-0.749843	-1.464761	-1.791864	-2.518038	-1.666014	-0.567404	-1.662253	-3.056116	-2.321056	-1.938262	-0.605239	0.616274	-1.000261	-1.046954	-1.761019	-1.975450	0.683994	-1.083516	-1.072549	-0.865389	-3.045891	-0.892293	0.373795	-0.607566	-2.614521	-0.641548	-2.449238	-0.289850	1.353744	-1.879185	-2.094677	0.205880	-0.946030	-1.486420	-2.255436	-2.239730	-2.809515	-2.153880
-1.000000	-1.795820	-0.420129	-1.697572	0.369642	-0.652774	0.758866	-1.508057	0.246470	-0.788980	-1.531470	-0.438917	-2.242962	-0.891669	-1.597586	-1.915977	-2.602862	-1.798265	-0.684960	-1.721145	-3.152762	-2.456565	-2.112773	-0.740298	0.511411	-1.096975	-1.195105	-1.883965	-2.109714	0.490255	-1.187181	-1.109728	-1.031267	-3.095342	-0.973054	0.211978	-0.729435	-2.715028	-0.733567	-2.576260	-0.360507	1.226081	-1.957526	-2.273060	-0.015579	-1.100464	-1.581057	-2.408333	-2.357201	-2.942866	-2.245035
-0.950000	-1.892599	-0.586263	-1.797158	0.226212	-0.801470	0.667771	-1.597953	0.125159	-0.871208	-1.676309	-0.556957	-2.359957	-1.033172	-1.716652	-2.034379	-2.668602	-1.910566	-0.792099	-1.767997	-3.235406	-2.566185	-2.274168	-0.871299	0.407427	-1.186417	-1.332051	-1.993265	-2.231060	0.287199	-1.281343	-1.138356	-1.189451	-3.132326	-1.047370	0.051301	-0.848650	-2.802122	-0.818417	-2.689536	-0.428236	1.102473	-2.025326	-2.443053	-0.240932	-1.243920	-1.664233	-2.543646	-2.460835	-3.054077	-2.329256
-0.900000	-1.977034	-0.739164	-1.879978	0.089452	-0.935459	0.581536	-1.679880	0.013002	-0.942367	-1.809843	-0.666852	-2.462424	-1.170922	-1.820840	-2.144348	-2.715104	-2.001381	-0.887740	-1.802292	-3.305256	-2.651681	-2.420707	-0.994951	0.306831	-1.267514	-1.457247	-2.087420	-2.337763	0.082387	-1.365239	-1.158309	-1.336512	-3.157597	-1.116207	-0.103857	-0.962854	-2.876329	-0.894474	-2.789010	-0.491610	0.987408	-2.083584	-2.600348	-0.463219	-1.374458	-1.736334	-2.661126	-2.550167	-3.143203	-2.405324
-0.850000	-2.049626	-0.878759	-1.946875	-0.040144	-1.054010	0.502184	-1.754461	-0.087621	-1.002021	-1.931255	-0.768546	-2.551156	-1.302631	-1.910220	-2.244124	-2.742898	-2.070542	-0.972412	-1.824409	-3.363831	-2.715735	-2.552002	-1.109112	0.211003	-1.340288	-1.571269	-2.166292	-2.429179	-0.117586	-1.439148	-1.170272	-1.470661	-3.172239	-1.181000	-0.250030	-1.070794	-2.938788	-0.961538	-2.875694	-0.550458	0.883499	-2.133745	-2.742243	-0.676206	-1.491618	-1.798992	-2.761682	-2.625516	-3.211318	-2.472995
-0.800000	-2.111637	-1.006088	-1.999402	-0.164274	-1.157787	0.429860	-1.822926	-0.176724	-1.050785	-2.040879	-0.863091	-2.627445	-1.427448	-1.985810	-2.333158	-2.753150	-2.119157	-1.048133	-1.835515	-3.412791	-2.761520	-2.668753	-1.213104	0.119897	-1.405739	-1.675526	-2.231053	-2.505692	-0.308477	-1.504346	-1.175636	-1.591790	-3.177583	-1.243341	-0.385451	-1.172467	-2.991032	-1.020767	-2.951339	-0.605868	0.790806	-2.177475	-2.867791	-0.875861	-1.596325	-1.854759	-2.847075	-2.687835	-3.260267	-2.532966
-0.750000	-2.164809	-1.122781	-2.039499	-0.286180	-1.248433	0.362873	-1.886900	-0.256442	-1.090213	-2.139813	-0.952225	-2.692852	-1.545845	-2.049256	-2.412019	-2.747520	-2.149261	-1.117973	-1.837350	-3.453834	-2.792363	-2.772355	-1.307624	0.032121	-1.465578	-1.771864	-2.283850	-2.568502	-0.488718	-1.562854	-1.176275	-1.701136	-3.175076	-1.304747	-0.510266	-1.268935	-3.034766	-1.074313	-3.018006	-0.659917	0.706930	-2.216437	-2.977539	-1.060924	-1.690523	-1.906651	-2.919542	-2.738506	-3.292393	-2.586674
-0.700000	-2.211091	-1.230583	-2.069215	-0.409654	-1.328115	0.298117	-1.948138	-0.330170	-1.122478	-2.229534	-1.037929	-2.749044	-1.659204	-2.102496	-2.482094	-2.728008	-2.163386	-1.185474	-1.831963	-3.488607	-2.811488	-2.864507	-1.394335	-0.054611	-1.521859	-1.862191	-2.327340	-2.619298	-0.658796	-1.617039	-1.174290	-1.800753	-3.166206	-1.366451	-0.626210	-1.361867	-3.071682	-1.124737	-3.077716	-0.715224	0.627747	-2.252139	-3.073058	-1.232540	-1.776659	-1.957697	-2.981474	-2.779099	-3.310247	-2.635994
-0.650000	-2.252384	-1.331043	-2.090475	-0.538041	-1.399092	0.231760	-2.008327	-0.401634	-1.150025	-2.311553	-1.121997	-2.797655	-1.769292	-2.147513	-2.545193	-2.696771	-2.164180	-1.254081	-1.821447	-3.518648	-2.821878	-2.946935	-1.475313	-0.142952	-1.576654	-1.948208	-2.364225	-2.660000	-0.820201	-1.669272	-1.171751	-1.892992	-3.152431	-1.429308	-0.735927	-1.453001	-3.103335	-1.174502	-3.132200	-0.774465	0.548405	-2.285828	-3.156430	-1.393289	-1.857228	-2.010579	-3.035176	-2.811196	-3.316375	-2.682921
-0.600000	-2.290408	-1.425366	-2.104944	-0.673474	-1.463461	0.159931	-2.068919	-0.474126	-1.175226	-2.387228	-1.205814	-2.840213	-1.877755	-2.186181	-2.603151	-2.656001	-2.154090	-1.326715	-1.807757	-3.545379	-2.826198	-3.021220	-1.552572	-0.235370	-1.631786	-2.031279	-2.396904	-2.692537	-0.974484	-1.721598	-1.170472	-1.980134	-3.135143	-1.493799	-0.842285	-1.543666	-3.131070	-1.225586	-3.182786	-0.839955	0.464304	-2.318462	-3.229864	-1.546138	-1.934436	-2.067369	-3.082715	-2.836277	-3.313163	-2.729311
-0.550000	-2.326614	-1.514432	-2.113987	-0.816472	-1.523021	0.079324	-2.131058	-0.550013	-1.200152	-2.457666	-1.290271	-2.878124	-1.985784	-2.220204	-2.657584	-2.607856	-2.135224	-1.405487	-1.792564	-3.570108	-2.826783	-3.088756	-1.627704	-0.333764	-1.688652	-2.112402	-2.427307	-2.718692	-1.122743	-1.775564	-1.171870	-2.064177	-3.115636	-1.560088	-0.947848	-1.634491	-3.156002	-1.279294	-3.230397	-0.913377	0.371840	-2.350739	-3.295463	-1.693686	-2.010035	-2.129417	-3.125885	-2.855640	-3.302769	-2.776716
-0.500000	-2.362164	-1.598877	-2.118681	-0.965955	-1.579278	-0.012382	-2.195560	-0.630592	-1.226461	-2.523774	-1.375808	-2.912664	-2.093964	-2.251090	-2.709757	-2.554376	-2.109266	-1.491607	-1.777212	-3.594025	-2.825651	-3.150750	-1.701733	-0.439273	-1.748162	-2.192272	-2.456806	-2.740061	-1.265509	-1.832157	-1.176911	-2.146782	-3.095118	-1.628141	-1.054567	-1.725296	-3.179034	-1.336256	-3.275619	-0.995654	0.268834	-2.383134	-3.355113	-1.837793	-2.085293	-2.197340	-3.166199	-2.870415	-3.287080	-2.826300
-0.450000	-2.397986	-1.679219	-2.119864	-1.119596	-1.633475	-0.116311	-2.262920	-0.716148	-1.255365	-2.586258	-1.462554	-2.944998	-2.202284	-2.280189	-2.760563	-2.497489	-2.077514	-1.585390	-1.762706	-3.618207	-2.824529	-3.208266	-1.775124	-0.552238	-1.810766	-2.271373	-2.486309	-2.758037	-1.402941	-1.891807	-1.186086	-2.229329	-3.074689	-1.697844	-1.163738	-1.815190	-3.200896	-1.396530	-3.318809	-1.086949	0.154686	-2.415987	-3.410453	-1.979586	-2.161054	-2.271084	-3.204909	-2.881583	-3.267717	-2.878843
-0.400000	-2.434800	-1.755945	-2.118212	-1.274415	-1.686673	-0.232344	-2.333383	-0.806194	-1.287695	-2.645722	-1.550479	-2.976173	-2.310287	-2.308695	-2.810586	-2.438977	-2.040924	-1.686406	-1.749750	-3.643625	-2.824896	-3.262268	-1.847884	-0.672336	-1.876535	-2.350089	-2.516341	-2.773811	-1.535090	-1.954514	-1.199500	-2.312956	-3.055368	-1.769110	-1.276054	-1.902786	-3.222178	-1.459799	-3.360208	-1.186773	0.030259	-2.449564	-3.462894	-2.119617	-2.237834	-2.350075	-3.243050	-2.890011	-3.246042	-2.934788
-0.350000	-2.473178	-1.829579	-2.114290	-1.427421	-1.739802	-0.359283	-2.406999	-0.899771	-1.323976	-2.702679	-1.639543	-3.007138	-2.417262	-2.337670	-2.860186	-2.380495	-2.000189	-1.793661	-1.738817	-3.671125	-2.828011	-3.313659	-1.919750	-0.798776	-1.945311	-2.428751	-2.547185	-2.788404	-1.662150	-2.019970	-1.216938	-2.398646	-3.038078	-1.841956	-1.391771	-1.986483	-3.243371	-1.525570	-3.400028	-1.294173	-0.102468	-2.484108	-3.513629	-2.258127	-2.315938	-2.433386	-3.281471	-2.896494	-3.223189	-2.994310
-0.300000	-2.513593	-1.900696	-2.108596	-1.576151	-1.793701	-0.495107	-2.483675	-0.995756	-1.364538	-2.757561	-1.729787	-3.038725	-2.522452	-2.368045	-2.909576	-2.323549	-1.955823	-1.905843	-1.730216	-3.701411	-2.834951	-3.363281	-1.990338	-0.930530	-2.016823	-2.507707	-2.579004	-2.802691	-1.784582	-2.087681	-1.237981	-2.487256	-3.023648	-1.916538	-1.510896	-2.064734	-3.264888	-1.593338	-3.438512	-1.407924	-0.240881	-2.519911	-3.563649	-2.395269	-2.395542	-2.519927	-3.320851	-2.901781	-3.200070	-3.057408
-0.250000	-2.556431	-1.969915	-2.101589	-1.718951	-1.849155	-0.637346	-2.563240	-1.093115	-1.409596	-2.810721	-1.821405	-3.071633	-2.625197	-2.400621	-2.958889	-2.269514	-1.908213	-2.021531	-1.724146	-3.735036	-2.846633	-3.411934	-2.059279	-1.066560	-2.090831	-2.587327	-2.611920	-2.817393	-1.903113	-2.157126	-1.262110	-2.579530	-3.012806	-1.993162	-1.633312	-2.136227	-3.287069	-1.662717	-3.475959	-1.526728	-0.382262	-2.557299	-3.613744	-2.531247	-2.476763	-2.608592	-3.361710	-2.906594	-3.177413	-3.123964
-0.200000	-2.602017	-2.037874	-2.093693	-1.855062	-1.906865	-0.783463	-2.645454	-1.191086	-1.459314	-2.862413	-1.914734	-3.106416	-2.725032	-2.436036	-3.008217	-2.219618	-1.857689	-2.139385	-1.720760	-3.772373	-2.863837	-3.460356	-2.126315	-1.205966	-2.167193	-2.667990	-2.646086	-2.833102	-2.018685	-2.227805	-1.288785	-2.676087	-3.006167	-2.072245	-1.758906	-2.200022	-3.310205	-1.733502	-3.512726	-1.649359	-0.524255	-2.596639	-3.664507	-2.666378	-2.559689	-2.698388	-3.404415	-2.911635	-3.155773	-3.193807
-0.150000	-2.650616	-2.105194	-2.085298	-1.984445	-1.967461	-0.931164	-2.730043	-1.289236	-1.513859	-2.912752	-2.010221	-3.143459	-2.821691	-2.474761	-3.057619	-2.174949	-1.804566	-2.258286	-1.720181	-3.813604	-2.887217	-3.509219	-2.191333	-1.348068	-2.245914	-2.750059	-2.681701	-2.850265	-2.132318	-2.299325	-1.317508	-2.777382	-3.004211	-2.154250	-1.887607	-2.255571	-3.334507	-1.805670	-3.549188	-1.774771	-0.665176	-2.638316	-3.716321	-2.801067	-2.644390	-2.788504	-3.449166	-2.917559	-3.135567	-3.266722
-0.100000	-2.702408	-2.172452	-2.076745	-2.107534	-2.031483	-1.078605	-2.816679	-1.387469	-1.573391	-2.961704	-2.108375	-3.182984	-2.915077	-2.517073	-3.107115	-2.136439	-1.749178	-2.377388	-1.722519	-3.858711	-2.917301	-3.559098	-2.254337	-1.492424	-2.327116	-2.833840	-2.719024	-2.869184	-2.244984	-2.371388	-1.347842	-2.883667	-3.007270	-2.239635	-2.019410	-2.302680	-3.360102	-1.879353	-3.585701	-1.902141	-0.804112	-2.682698	-3.769356	-2.935739	-2.730899	-2.878331	-3.496003	-2.924980	-3.117076	-3.342479
-0.050000	-2.757486	-2.240150	-2.068305	-2.224971	-2.099347	-1.224463	-2.904973	-1.485958	-1.638075	-3.009060	-2.209691	-3.225013	-3.005188	-2.563050	-3.156665	-2.104861	-1.691909	-2.496122	-1.727855	-3.907462	-2.954468	-3.610457	-2.315437	-1.638765	-2.410995	-2.919545	-2.758337	-2.890007	-2.357499	-2.443804	-1.379426	-2.994946	-3.015514	-2.328776	-2.154334	-2.341457	-3.387021	-1.954770	-3.622557	-2.030832	-0.940879	-2.730079	-3.823576	-3.070761	-2.819198	-2.967436	-3.544787	-2.934420	-3.100483	-3.420801
0.000000	-2.815830	-2.308712	-2.060184	-2.337360	-2.171348	-1.367866	-2.994443	-1.585032	-1.708040	-3.054423	-2.314569	-3.269392	-3.092040	-2.612554	-3.206155	-2.080812	-1.633218	-2.614136	-1.736228	-3.959432	-2.998940	-3.663630	-2.374775	-1.786902	-2.497717	-3.007256	-2.799931	-2.912714	-2.470445	-2.516446	-1.411952	-3.110950	-3.028920	-2.421891	-2.292369	-2.372234	-3.415169	-2.032151	-3.659942	-2.160368	-1.075806	-2.780653	-3.878729	-3.206326	-2.909181	-3.055520	-3.595212	-2.946304	-3.085867	-3.501358
0.050000	-2.877281	-2.378463	-2.052480	-2.445120	-2.247623	-1.508274	-3.084508	-1.685068	-1.783347	-3.097219	-2.423261	-3.315775	-3.175584	-2.665222	-3.255365	-2.064700	-1.573632	-2.731234	-1.747601	-4.013994	-3.050735	-3.718797	-2.432476	-1.936630	-2.587337	-3.096876	-2.844067	-2.937120	-2.584105	-2.589200	-1.445123	-3.231092	-3.047269	-2.518983	-2.433423	-2.395506	-3.444320	-2.111649	-3.697894	-2.290337	-1.209498	-2.834449	-3.934364	-3.342412	-3.000627	-3.142329	-3.646776	-2.960910	-3.073219	-3.583734
0.100000	-2.941526	-2.449609	-2.045187	-2.548382	-2.328150	-1.645280	-3.174458	-1.786371	-1.863937	-3.136689	-2.535789	-3.363628	-3.255650	-2.720481	-3.303957	-2.056714	-1.513748	-2.847267	-1.761825	-4.070339	-3.109626	-3.775961	-2.488593	-2.087635	-2.679686	-3.188121	-2.890937	-2.962869	-2.698444	-2.661938	-1.478613	-3.354465	-3.070138	-2.619795	-2.577236	-2.411875	-3.474105	-2.193284	-3.736274	-2.420317	-1.342595	-2.891310	-3.989835	-3.478708	-3.093161	-3.227604	-3.698820	-2.978352	-3.062444	-3.667401
0.150000	-3.008071	-2.522239	-2.038167	-2.646973	-2.412732	-1.778449	-3.263436	-1.889085	-1.949598	-3.171921	-2.651909	-3.412244	-3.331910	-2.777539	-3.351462	-2.056812	-1.454201	-2.962034	-1.778611	-4.127511	-3.175092	-3.834930	-2.543046	-2.239415	-2.774294	-3.280494	-2.940635	-2.989430	-2.813084	-2.734450	-1.512028	-3.479838	-3.096883	-2.723764	-2.723339	-2.422008	-3.503999	-2.276862	-3.774748	-2.549809	-1.475553	-2.950862	-4.044324	-3.614594	-3.186242	-3.311016	-3.750509	-2.998537	-3.053353	-3.751697
0.200000	-3.076240	-2.596282	-2.031137	-2.740427	-2.500974	-1.907180	-3.350458	-1.993120	-2.039899	-3.201883	-2.771067	-3.460736	-3.403849	-2.835395	-3.397270	-2.064680	-1.395630	-3.075217	-1.797499	-4.184430	-3.246290	-3.895308	-2.595588	-2.391253	-2.870338	-3.373266	-2.993129	-3.016100	-2.927313	-2.806424	-1.544863	-3.605679	-3.126655	-2.830011	-2.870995	-2.426615	-3.533317	-2.361934	-3.812782	-2.678164	-1.608498	-3.012503	-4.096855	-3.749146	-3.279131	-3.392104	-3.800860	-3.021154	-3.045651	-3.835810
0.250000	-3.145141	-2.671513	-2.023648	-2.828019	-2.592279	-2.030625	-3.434412	-2.098104	-2.134177	-3.225455	-2.892386	-3.508050	-3.470771	-2.892862	-3.440629	-2.079732	-1.338630	-3.186303	-1.817844	-4.239918	-3.322024	-3.956468	-2.645769	-2.542197	-2.966617	-3.465514	-3.048221	-3.042020	-3.040087	-2.877394	-1.576470	-3.730192	-3.158393	-2.937337	-3.019170	-2.426384	-3.561220	-2.447770	-3.849639	-2.804546	-1.741136	-3.075396	-4.146319	-3.881165	-3.370895	-3.470264	-3.848765	-3.045642	-3.038938	-3.918782
0.300000	-3.213694	-2.747507	-2.015084	-2.908822	-2.685836	-2.147650	-3.514085	-2.203354	-2.231500	-3.241495	-3.014655	-3.552997	-3.531797	-2.948564	-3.480668	-2.101073	-1.283705	-3.294558	-1.838799	-4.292756	-3.400755	-4.017564	-2.692912	-2.691067	-3.061567	-3.556112	-3.105547	-3.066182	-3.150060	-2.946726	-1.606036	-3.851403	-3.190855	-3.044266	-3.166539	-2.421960	-3.586726	-2.533331	-3.884387	-2.927927	-1.872717	-3.138488	-4.191507	-4.009230	-3.460402	-3.544733	-3.893016	-3.071177	-3.032678	-3.999499
0.350000	-3.280625	-2.823637	-2.004653	-2.981783	-2.780600	-2.256878	-3.588200	-2.307886	-2.330666	-3.248878	-3.136356	-3.594250	-3.585893	-3.000962	-3.516386	-2.127521	-1.231215	-3.398994	-1.859311	-4.341707	-3.480653	-4.077534	-2.736117	-2.836480	-3.153308	-3.643797	-3.164547	-3.087450	-3.255617	-3.013595	-1.632579	-3.967232	-3.222630	-3.149073	-3.311498	-2.413893	-3.608707	-2.617293	-3.915926	-3.047075	-2.002064	-3.200527	-4.231147	-4.131752	-3.546349	-3.614599	-3.932360	-3.096683	-3.026210	-4.076725
0.400000	-3.344502	-2.899076	-1.991415	-3.045777	-2.875305	-2.356735	-3.655458	-2.410432	-2.430206	-3.246580	-3.255722	-3.630410	-3.631895	-3.048388	-3.546701	-2.157604	-1.181336	-3.498399	-1.878145	-4.385579	-3.559667	-4.135128	-2.774277	-2.976881	-3.239724	-3.727210	-3.224464	-3.104585	-3.354956	-3.076979	-1.654975	-4.075628	-3.252172	-3.249872	-3.452224	-2.402587	-3.625937	-2.698071	-3.943022	-3.160594	-2.127614	-3.260098	-4.263963	-4.247093	-3.627295	-3.678811	-3.965533	-3.120843	-3.018745	-4.149122
0.450000	-3.403760	-2.972816	-1.974305	-3.099682	-2.968466	-2.445545	-3.714577	-2.509490	-2.528411	-3.233711	-3.370813	-3.660033	-3.668556	-3.089076	-3.570467	-2.189598	-1.134040	-3.591371	-1.893891	-4.423235	-3.635651	-4.188953	-2.806128	-3.110578	-3.318553	-3.804966	-3.284342	-3.116290	-3.446193	-3.135661	-1.671955	-4.174661	-3.277843	-3.344701	-3.586762	-2.388285	-3.637106	-2.773883	-3.964341	-3.266958	-2.247518	-3.315656	-4.288711	-4.353629	-3.701728	-3.736239	-3.991324	-3.142147	-3.009381	-4.215285
0.500000	-3.456769	-3.043707	-1.952179	-3.142464	-3.058424	-2.521627	-3.764348	-2.603395	-2.623388	-3.209595	-3.479611	-3.681708	-3.694587	-3.121238	-3.586516	-2.221584	-1.089086	-3.676382	-1.905021	-4.453644	-3.706483	-4.237525	-2.830312	-3.235815	-3.387502	-3.875720	-3.343049	-3.121249	-3.527483	-3.188263	-1.682178	-4.262649	-3.297945	-3.431624	-3.713141	-2.371033	-3.640858	-2.842818	-3.978500	-3.364576	-2.359751	-3.365591	-4.304248	-4.449854	-3.768116	-3.785709	-4.008623	-3.158942	-2.997118	-4.273800
0.550000	-3.501891	-3.110539	-1.923891	-3.173237	-3.143405	-2.583393	-3.803648	-2.690382	-2.713127	-3.173793	-3.580118	-3.694107	-3.708728	-3.143131	-3.593701	-2.251497	-1.046009	-3.751856	-1.909915	-4.475881	-3.770190	-4.279334	-2.845480	-3.350826	-3.444340	-3.938236	-3.399288	-3.118172	-3.597164	-3.233280	-1.684269	-4.338204	-3.310781	-3.508833	-3.829505	-2.350700	-3.635847	-2.902932	-3.984113	-3.451853	-2.462245	-3.408254	-4.309586	-4.534452	-3.825000	-3.826042	-4.016478	-3.169518	-2.980891	-4.323262
0.600000	-3.537557	-3.172103	-1.888335	-3.191357	-3.221595	-2.629425	-3.831475	-2.768682	-2.795585	-3.126143	-3.670476	-3.696060	-3.709786	-3.153153	-3.590930	-2.277218	-1.004151	-3.816271	-1.906926	-4.489139	-3.825042	-4.312921	-2.850379	-3.453918	-3.486998	-3.991438	-3.451644	-3.105858	-3.653887	-3.269123	-1.676872	-4.400286	-3.314703	-3.574732	-3.934208	-2.326989	-3.620775	-2.952358	-3.979837	-3.527251	-2.553010	-3.442024	-4.303932	-4.606357	-3.871054	-3.856114	-4.014115	-3.172183	-2.959615	-4.362351
0.650000	-3.562324	-3.227302	-1.844533	-3.196451	-3.291245	-2.658549	-3.846954	-2.836600	-2.868759	-3.066772	-3.749040	-3.686598	-3.696725	-3.149942	-3.577223	-2.296633	-0.962687	-3.868228	-1.894442	-4.492704	-3.869621	-4.336931	-2.843948	-3.543540	-3.513638	-4.034441	-3.498627	-3.083242	-3.696691	-3.294196	-1.658728	-4.448185	-3.308167	-3.628007	-4.025918	-2.299495	-3.594444	-2.989398	-3.964431	-3.589344	-2.630263	-3.465333	-4.286724	-4.664763	-3.905135	-3.874878	-4.000986	-3.165358	-2.932212	-4.389852
0.700000	-3.574942	-3.275198	-1.791690	-3.188469	-3.350759	-2.669863	-3.849329	-2.892566	-2.930773	-2.996100	-3.814431	-3.664985	-3.668693	-3.132463	-3.551728	-2.307728	-0.920662	-3.906526	-1.870951	-4.485961	-3.902824	-4.350159	-2.825376	-3.618354	-3.522721	-4.066581	-3.538711	-3.049436	-3.725069	-3.306962	-1.628723	-4.481483	-3.289763	-3.667661	-4.103643	-2.267738	-3.555791	-3.012600	-3.936781	-3.636857	-2.692529	-3.476710	-4.257659	-4.709120	-3.926335	-3.881405	-3.976753	-3.147642	-2.897663	-4.404689
0.750000	-3.574392	-3.315074	-1.729224	-3.167676	-3.398768	-2.662777	-3.837947	-2.935189	-2.979930	-2.914805	-3.865577	-3.630731	-3.625087	-3.100059	-3.513766	-2.308637	-0.877040	-3.930202	-1.835108	-4.468341	-3.923852	-4.351585	-2.794165	-3.677277	-3.513024	-4.087400	-3.570389	-3.003780	-3.738941	-3.305984	-1.585952	-4.499994	-3.258289	-3.693031	-4.166729	-2.231243	-3.503934	-3.020842	-3.895944	-3.668684	-2.738698	-3.474789	-4.216680	-4.739107	-3.933989	-3.874893	-3.941298	-3.117880	-2.855039	-4.405960
0.800000	-3.559903	-3.346458	-1.656799	-3.134644	-3.434197	-2.637007	-3.812248	-2.963280	-3.014740	-2.823808	-3.901692	-3.583592	-3.565586	-3.052514	-3.462847	-2.297705	-0.830761	-3.938543	-1.785793	-4.439303	-3.932167	-4.340385	-2.750121	-3.719501	-3.483668	-4.096621	-3.592206	-2.945857	-3.738621	-3.289999	-1.529743	-4.503690	-3.212738	-3.703746	-4.214816	-2.189563	-3.438192	-3.013353	-3.841167	-3.683899	-2.768080	-3.458318	-4.163976	-4.754574	-3.927678	-3.854666	-3.894693	-3.075188	-2.803529	-4.392938
0.850000	-3.530951	-3.369109	-1.574322	-3.090189	-3.456266	-2.592582	-3.771739	-2.975847	-3.033911	-2.724200	-3.922265	-3.523554	-3.490174	-2.990029	-3.398684	-2.273504	-0.780802	-3.931083	-1.722178	-4.398294	-3.927431	-4.315929	-2.693345	-3.744492	-3.434130	-4.094131	-3.602781	-2.875518	-3.724748	-3.257929	-1.459713	-4.492640	-3.152358	-3.699728	-4.247766	-2.142336	-3.358109	-2.989735	-3.771908	-3.681752	-2.780380	-3.426148	-4.099956	-4.755492	-3.907214	-3.820189	-3.837190	-3.018979	-2.742465	-4.365094
0.900000	-3.487241	-3.382972	-1.481930	-3.035333	-3.464498	-2.529825	-3.715985	-2.972090	-3.036341	-2.617204	-3.927008	-3.450803	-3.399151	-2.913204	-3.321208	-2.234864	-0.726219	-3.907589	-1.643750	-4.344738	-3.909458	-4.277761	-2.624180	-3.751961	-3.364222	-4.079936	-3.600819	-2.792869	-3.698186	-3.208909	-1.375752	-4.466953	-3.076638	-3.681122	-4.265569	-2.089303	-3.263459	-2.949946	-3.687839	-3.661651	-2.775690	-3.377235	-4.025226	-4.741901	-3.872603	-3.771053	-3.769182	-2.948940	-2.671320	-4.322090
0.950000	-3.428684	-3.388156	-1.379942	-2.971209	-3.458680	-2.449328	-3.644593	-2.951366	-3.021049	-2.504078	-3.915826	-3.365699	-3.293128	-2.822963	-3.230558	-2.180877	-0.666207	-3.868026	-1.550351	-4.277996	-3.878155	-4.225603	-2.543148	-3.741839	-3.274104	-4.054126	-3.585114	-2.698267	-3.659960	-3.142288	-1.278064	-4.426725	-2.985324	-3.648263	-4.268267	-2.030312	-3.154249	-2.894267	-3.588861	-3.623166	-2.754430	-3.310602	-3.940527	-4.713857	-3.824040	-3.706975	-3.691176	-2.865027	-2.589729	-4.263786
1.000000	-3.355350	-3.384852	-1.268845	-2.898999	-3.438801	-2.351938	-3.557221	-2.913173	-2.987145	-2.386070	-3.888767	-3.268743	-3.173007	-2.720478	-3.127090	-2.110861	-0.600131	-3.812531	-1.442178	-4.197363	-3.833504	-4.159324	-2.450896	-3.714238	-3.164273	-4.016845	-3.554519	-2.592288	-3.611169	-3.057624	-1.167116	-4.372023	-2.878423	-3.601616	-4.255886	-1.965307	-3.030725	-2.823264	-3.475084	-3.566018	-2.717286	-3.225341	-3.846712	-4.671397	-3.761863	-3.627801	-3.603757	-2.767406	-2.497464	-4.190239
1.050000	-3.267440	-3.373304	-1.149223	-2.819851	-3.405012	-2.238727	-3.453594	-2.857110	-2.933750	-2.264330	-3.846000	-3.160548	-3.039933	-2.607075	-3.011361	-2.024374	-0.527546	-3.741401	-1.319768	-4.102057	-3.775516	-4.078944	-2.348115	-3.669423	-3.035553	-3.968266	-3.507939	-2.475698	-3.552911	-2.954681	-1.043647	-4.302866	-2.756176	-3.541749	-4.228346	-1.894324	-2.893345	-2.737726	-3.346826	-3.490083	-2.665160	-3.120605	-3.744671	-4.614526	-3.686539	-3.533497	-3.507559	-2.656423	-2.394434	-4.101705
1.100000	-3.165246	-3.353747	-1.021732	-2.734826	-3.357575	-2.110930	-3.333512	-2.782870	-2.859977	-2.139863	-3.787788	-3.041790	-2.895244	-2.484121	-2.884108	-1.921174	-0.448218	-3.655066	-1.183973	-3.991223	-3.704239	-3.984627	-2.235488	-3.607801	-2.889066	-3.908567	-3.444305	-2.349394	-3.486238	-2.833397	-0.908612	-4.219230	-2.619065	-3.469293	-4.185441	-1.817466	-2.742777	-2.638609	-3.204585	-3.395417	-2.599079	-2.995616	-3.635289	-4.543190	-3.598639	-3.424172	-3.403237	-2.532552	-2.280670	-3.998625
1.150000	-3.049131	-3.326378	-0.887059	-2.644845	-3.296791	-1.969913	-3.196889	-2.690216	-2.764904	-2.013499	-3.714479	-2.913187	-2.740373	-2.352947	-2.746222	-1.801194	-0.362113	-3.554081	-1.035898	-3.863949	-3.619737	-3.876678	-2.113645	-3.529899	-2.726222	-3.837922	-3.362579	-2.214381	-3.412091	-2.693897	-0.763139	-4.121047	-2.467777	-3.384899	-4.126783	-1.734893	-2.579858	-2.526967	-3.049016	-3.282260	-2.520154	-2.849701	-3.519377	-4.457284	-3.498816	-3.300075	-3.291422	-2.396337	-2.156299	-3.881620
1.200000	-2.919477	-3.291344	-0.745906	-2.550655	-3.222979	-1.817113	-3.043778	-2.578969	-2.647631	-1.885856	-3.626484	-2.775437	-2.576778	-2.214778	-2.598733	-1.664520	-0.269389	-3.439125	-0.876847	-3.719283	-3.522086	-3.755544	-1.983136	-3.436372	-2.548665	-3.756494	-3.261766	-2.071692	-3.331275	-2.536465	-0.608507	-4.008241	-2.303181	-3.289227	-4.051807	-1.646795	-2.405570	-2.403886	-2.880888	-3.151071	-2.429513	-2.682334	-3.397613	-4.356659	-3.387781	-3.161603	-3.172721	-2.248351	-2.021533	-3.751451
1.250000	-2.776690	-3.248701	-0.598976	-2.452820	-3.136424	-1.653976	-2.874393	-2.449024	-2.507354	-1.757361	-3.524291	-2.629204	-2.405850	-2.070676	-2.442758	-1.511355	-0.170372	-3.310984	-0.708239	-3.556279	-3.411375	-3.621793	-1.844404	-3.327997	-2.358212	-3.664418	-3.140975	-1.922379	-3.244415	-2.361533	-0.446065	-3.880726	-2.126299	-3.182900	-3.959766	-1.553411	-2.221004	-2.270425	-2.701034	-3.002535	-2.328239	-2.493234	-3.270504	-4.241121	-3.266274	-3.009307	-3.047660	-2.089144	-1.876650	-3.608997
1.300000	-2.621163	-3.198432	-0.446965	-2.351718	-3.037347	-1.481891	-2.689138	-2.300351	-2.343558	-1.628275	-3.408430	-2.475057	-2.228817	-1.921532	-2.279468	-1.341985	-0.065535	-3.170537	-0.531538	-3.374042	-3.287678	-3.476102	-1.697820	-3.205672	-2.156803	-3.561811	-2.999527	-1.767462	-3.151934	-2.169688	-0.277198	-3.738444	-1.938258	-3.066487	-3.849776	-1.455012	-2.027321	-2.127560	-2.510322	-2.837564	-2.217340	-2.282477	-3.138343	-4.110468	-3.135032	-2.843896	-2.916703	-1.919224	-1.721972	-3.455190
1.350000	-2.453280	-3.140422	-0.290569	-2.247572	-2.925869	-1.302157	-2.488603	-2.133012	-2.156250	-1.498715	-3.279474	-2.313471	-2.046727	-1.768086	-2.110065	-1.156750	0.044543	-3.018735	-0.348176	-3.171794	-3.151051	-3.319217	-1.543685	-3.070411	-1.946429	-3.448748	-2.837094	-1.607924	-3.054046	-1.961654	-0.103278	-3.581380	-1.740260	-2.940486	-3.720894	-1.351910	-1.825714	-1.976152	-2.309616	-2.657293	-2.097682	-2.050613	-3.001192	-3.964489	-2.994741	-2.666210	-2.780207	-1.739025	-1.557853	-3.290968
1.400000	-2.273386	-3.074479	-0.130489	-2.140478	-2.802001	-1.115945	-2.273571	-1.947204	-1.946246	-1.368725	-3.138008	-2.144798	-1.860400	-1.610947	-1.935747	-0.956027	0.159213	-2.856588	-0.159486	-2.948982	-3.001497	-3.151911	-1.382291	-2.923331	-1.729069	-3.325273	-2.653900	-1.444701	-2.950746	-1.738305	0.074389	-3.409565	-1.533542	-2.805303	-3.572243	-1.244461	-1.617386	-1.816920	-2.099751	-2.463036	-1.969992	-1.798823	-2.858898	-3.803020	-2.846014	-2.477213	-2.638461	-1.548916	-1.384660	-3.117206
1.450000	-2.081807	-3.000320	0.032570	-2.030446	-2.665613	-0.924285	-2.044998	-1.743292	-1.715403	-1.238301	-2.984613	-1.969284	-1.670466	-1.450659	-1.757675	-0.740205	0.277796	-2.685118	0.033345	-2.705372	-2.838946	-2.974932	-1.213958	-2.765627	-1.506650	-3.191371	-2.450909	-1.278697	-2.841828	-1.500677	0.254593	-3.223097	-1.319340	-2.661237	-3.403188	-1.133072	-1.403502	-1.650437	-1.881525	-2.256249	-1.834822	-1.529000	-2.711118	-3.625964	-2.689329	-2.277956	-2.491667	-1.349198	-1.202765	-2.934654
1.500000	-1.878848	-2.917586	0.197905	-1.917448	-2.516454	-0.728086	-1.803984	-1.521866	-1.466708	-1.107457	-2.819816	-1.787097	-1.477409	-1.287750	-1.576978	-0.509713	0.399634	-2.505336	0.229321	-2.441190	-2.663230	-2.788957	-1.039096	-2.598541	-1.281007	-3.046972	-2.229953	-1.110798	-2.726906	-1.249998	0.436270	-3.022126	-1.098852	-2.508502	-3.213565	-1.018218	-1.185202	-1.477149	-1.655732	-2.038472	-1.692556	-1.243812	-2.557362	-3.433358	-2.525019	-2.069551	-2.339982	-1.140151	-1.012542	-2.743917
1.550000	-1.664816	-2.825854	0.364829	-1.801458	-2.354157	-0.528148	-1.551752	-1.283807	-1.204118	-0.976234	-2.644084	-1.598352	-1.281634	-1.122773	-1.394728	-0.265070	0.524139	-2.318209	0.427657	-2.157262	-2.474074	-2.594548	-0.858262	-2.423336	-1.053862	-2.891924	-1.993761	-0.941891	-2.605436	-0.987732	0.618517	-2.806862	-0.873234	-2.347215	-3.003892	-0.900422	-0.963559	-1.297411	-1.423150	-1.811273	-1.543431	-0.946611	-2.397081	-3.225443	-2.353243	-1.853127	-2.183536	-0.922070	-0.814362	-2.545413
1.600000	-1.440034	-2.724637	0.532702	-1.682474	-2.178312	-0.325218	-1.289618	-1.030352	-0.932168	-0.844743	-2.457809	-1.403184	-1.083564	-0.956343	-1.211933	-0.006991	0.650838	-2.124649	0.627775	-1.855127	-2.271095	-2.392125	-0.672186	-2.241260	-0.826820	-2.725997	-1.745806	-0.772861	-2.476770	-0.715606	0.800626	-2.577578	-0.643560	-2.177431	-2.775522	-0.780275	-0.739588	-1.111511	-1.184608	-1.576214	-1.387558	-0.641273	-2.229711	-3.002731	-2.173983	-1.629813	-2.022459	-0.695310	-0.608612	-2.339406
1.650000	-1.204892	-2.613396	0.700943	-1.560557	-1.988540	-0.120023	-1.018991	-0.763144	-0.655385	-0.713169	-2.261294	-1.201782	-0.883696	-0.789138	-1.029545	0.263462	0.779426	-1.925490	0.829298	-1.537130	-2.053832	-2.181971	-0.481794	-2.053527	-0.601346	-2.548880	-1.490007	-0.604602	-2.340194	-0.435655	0.982088	-2.334602	-0.410830	-1.999182	-2.530676	-0.658422	-0.514238	-0.919732	-0.940998	-1.334820	-1.224980	-0.331921	-2.054799	-2.766078	-1.987054	-1.400705	-1.856907	-0.460352	-0.395731	-2.126037
1.700000	-0.959864	-2.491564	0.869094	-1.435834	-1.784615	0.086688	-0.741376	-0.484268	-0.377759	-0.581755	-2.054796	-0.994455	-0.682674	-0.621885	-0.848426	0.544721	0.909792	-1.721490	1.032001	-1.206406	-1.821827	-1.964245	-0.288204	-1.861298	-0.378758	-2.360199	-1.230320	-0.437976	-2.194977	-0.150214	1.162593	-2.078374	-0.175939	-1.812513	-2.272288	-0.535566	-0.288385	-0.722386	-0.693297	-1.088593	-1.055703	-0.022595	-1.872032	-2.516736	-1.792151	-1.166866	-1.687083	-0.217854	-0.176255	-1.905380
1.750000	-0.705574	-2.358553	1.036827	-1.308497	-1.566638	0.294119	-0.458386	-0.196220	-0.102342	-0.450818	-1.838562	-0.781657	-0.481306	-0.455321	-0.669350	0.834581	1.042051	-1.513347	1.235777	-0.866763	-1.574719	-1.739032	-0.092689	-1.665686	-0.160199	-2.159557	-0.970335	-0.273800	-2.040433	0.138119	1.342025	-1.809468	0.060286	-1.617537	-2.003679	-0.412450	-0.062844	-0.519844	-0.442587	-0.839016	-0.879766	0.283028	-1.681340	-2.256335	-1.588884	-0.929320	-1.513240	0.031302	0.049121	-1.677525
1.800000	-0.442824	-2.213783	1.203974	-1.178792	-1.335182	0.501408	-0.171767	0.098183	0.168869	-0.320704	-1.612893	-0.564030	-0.280540	-0.290130	-0.492966	1.130142	1.176549	-1.301713	1.440540	-0.522453	-1.312386	-1.506387	0.103388	-1.467752	0.053391	-1.946594	-0.712998	-0.112794	-1.875965	0.426587	1.520431	-1.528673	0.297101	-1.414494	-1.728154	-0.289870	0.161630	-0.312573	-0.190037	-0.587591	-0.697278	0.581870	-1.482907	-1.986824	-1.376860	-0.689065	-1.335671	0.285976	0.279454	-1.442660
1.850000	-0.172641	-2.056710	1.370543	-1.047003	-1.091447	0.707638	0.116571	0.395931	0.434852	-0.191789	-1.378230	-0.342386	-0.081426	-0.126892	-0.319788	1.427951	1.313837	-1.087210	1.646180	-0.177853	-1.035124	-1.266421	0.298661	-1.268535	0.261291	-1.721072	-0.460445	0.044476	-1.701122	0.712400	1.697969	-1.237066	0.533804	-1.203804	-1.448620	-0.168634	0.384323	-0.101133	0.063105	-0.335858	-0.508485	0.871574	-1.277203	-1.710351	-1.155759	-0.447085	-1.154701	0.544754	0.513517	-1.201147
1.900000	0.103681	-1.886870	1.536701	-0.913430	-0.837333	0.911851	0.404567	0.694021	0.695346	-0.064439	-1.135219	-0.117723	0.114967	0.033987	-0.150167	1.724257	1.454618	-0.870468	1.852458	0.162894	-0.743815	-1.019359	0.491846	-1.069041	0.463050	-1.482985	-0.214032	0.197640	-1.515647	0.992929	1.874863	-0.936095	0.769703	-0.986120	-1.167368	-0.049557	0.604530	0.113805	0.315538	-0.085420	-0.313774	1.150527	-1.064969	-1.429088	-0.925425	-0.204370	-0.970671	0.805962	0.749759	-0.953578
1.950000	0.384594	-1.703929	1.702725	-0.778372	-0.575397	1.113075	0.690042	0.989645	0.950605	0.061021	-0.884785	0.108821	0.307660	0.192333	0.015734	2.015404	1.599658	-0.652124	2.058963	0.496178	-0.440065	-0.765604	0.681852	-0.870257	0.658476	-1.232665	0.025563	0.346568	-1.319517	1.265863	2.051326	-0.627622	1.004074	-0.762371	-0.885988	0.066569	0.821534	0.331483	0.565942	0.162078	-0.113721	1.417827	-0.847173	-1.145090	-0.685970	0.038083	-0.783905	1.067723	0.986367	-0.700807
2.000000	0.668274	-1.507735	1.868951	-0.642100	-0.308735	1.310379	0.970754	1.280351	1.201169	0.184325	-0.628158	0.335997	0.495867	0.348226	0.177914	2.298198	1.749668	-0.432840	2.265069	0.819166	-0.126265	-0.505808	0.867856	-0.673159	0.847646	-0.970879	0.258180	0.491397	-1.112980	1.529355	2.227476	-0.313927	1.236128	-0.533801	-0.605486	0.179020	1.034591	0.551053	0.813003	0.404979	0.090927	1.673188	-0.624946	-0.860151	-0.437856	0.279253	-0.594716	1.328031	1.221381	-0.443948
2.050000	0.952700	-1.298402	2.035662	-0.504851	-0.040693	1.502899	1.244514	1.564161	1.447700	0.305312	-0.366868	0.562485	0.679080	0.502032	0.336555	2.570177	1.905137	-0.213309	2.469910	1.129885	0.194463	-0.240897	1.049361	-0.478684	1.030866	-0.698865	0.484017	0.632546	-0.896580	1.782105	2.403275	0.002335	1.464971	-0.301942	-0.326456	0.287179	1.242929	0.771608	1.055455	0.641667	0.299260	1.916857	-0.399500	-0.575773	-0.181969	0.518114	-0.403389	1.584887	1.452886	-0.184343
2.100000	1.235711	-1.076387	2.202980	-0.366818	0.225409	1.689924	1.509324	1.839627	1.690848	0.423950	-0.102697	0.786960	0.857158	0.654382	0.491973	2.829705	2.066179	0.005755	2.672401	1.427229	0.518444	0.027910	1.226213	-0.287718	1.208635	-0.418333	0.703507	0.770687	-0.671167	2.023392	2.578451	0.318256	1.689620	-0.068603	-0.049275	0.390595	1.445776	0.992203	1.292111	0.870663	0.510252	2.149496	-0.172048	-0.293179	0.080324	0.753648	-0.210207	1.836417	1.679205	0.076502
2.150000	1.515138	-0.842546	2.370726	-0.228130	0.486583	1.870903	1.763505	2.105802	1.931173	0.540362	0.162422	1.008136	1.030341	0.806138	0.644582	3.075888	2.232363	0.223626	2.871266	1.710865	0.841724	0.299123	1.398587	-0.101057	1.381564	-0.131370	0.917216	0.906721	-0.437893	2.253021	2.752446	0.630820	1.908999	0.164209	0.225752	0.489026	1.642416	1.211872	1.521896	1.090705	0.722826	2.372093	0.056265	-0.013372	0.347194	0.984871	-0.015463	2.081016	1.899079	0.337011
2.200000	1.788923	-0.598197	2.538312	-0.088851	0.740377	2.045511	2.005819	2.362187	2.169057	0.654839	0.426516	1.224850	1.199233	0.958332	0.794850	3.308374	2.402607	0.439566	3.065065	1.981090	1.160417	0.571023	1.566905	0.080623	1.550292	0.159672	1.125768	1.041694	-0.198200	2.471222	2.924405	0.937075	2.121964	0.394395	0.498281	0.582486	1.832241	1.429677	1.743886	1.300836	0.935899	2.585833	0.284429	0.262768	0.616386	1.210874	0.180502	2.317429	2.111754	0.595627
2.250000	2.055267	-0.345125	2.704647	0.051033	0.984998	2.213646	2.235577	2.608637	2.404660	0.767846	0.687729	1.436147	1.364746	1.112088	0.943250	3.527146	2.575141	0.652854	3.252243	2.238672	1.471013	0.841780	1.731762	0.256797	1.715406	0.452369	1.329803	1.176718	0.046238	2.678535	3.093179	1.234312	2.327350	0.619904	0.767903	0.671269	2.014806	1.644725	1.957307	1.500477	1.148493	2.792011	0.511590	0.534410	0.885358	1.430860	0.377295	2.544792	2.316966	0.850921
2.300000	2.312738	-0.085554	2.868114	0.191629	1.219318	2.375418	2.452660	2.845267	2.637869	0.880003	0.944437	1.641359	1.528000	1.268509	1.090213	3.732305	2.747561	0.862782	3.431159	2.484667	1.770633	1.109564	1.893774	0.427128	1.877344	0.744346	1.529928	1.312856	0.293571	2.875659	3.257362	1.520193	2.523961	0.838885	1.034164	0.755975	2.189842	1.856211	2.161541	1.689458	1.359766	2.991897	0.737061	0.800712	1.151454	1.644195	0.574453	2.762621	2.514838	1.101661
2.350000	2.560328	0.177958	3.026621	0.333139	1.442821	2.531117	2.657499	3.072337	2.868266	0.992063	1.195368	1.840180	1.690197	1.428582	1.236094	3.923949	2.917000	1.068681	3.600147	2.720263	2.057188	1.372689	2.053460	0.591479	2.036330	1.033432	1.726681	1.450997	0.541852	3.063312	3.415378	1.792883	2.710591	1.049841	1.296601	0.837489	2.357231	2.063424	2.356076	1.868019	1.569086	3.186610	0.960321	1.060827	1.412123	1.850427	0.771469	2.970708	2.705714	1.346872
2.400000	2.797450	0.442641	3.177732	0.475878	1.655520	2.681146	2.851013	3.290169	3.095134	1.104851	1.439660	2.032706	1.852498	1.593047	1.381144	4.102111	3.080352	1.269918	3.757580	2.946627	2.329411	1.629771	2.211097	0.749926	2.192336	1.317716	1.920479	1.591721	0.789151	3.242108	3.565554	2.051092	2.886032	1.251748	1.554808	0.916954	2.516953	2.265749	2.540455	2.036782	1.776040	3.377013	1.180978	1.313930	1.665150	2.049312	0.967829	3.169015	2.889972	1.585853
2.450000	3.023885	0.705711	3.318862	0.620262	1.857835	2.825933	3.034483	3.499041	3.317455	1.219205	1.676885	2.219416	2.015877	1.762303	1.525478	4.266753	3.234556	1.465931	3.901927	3.164760	2.586832	1.879826	2.366614	0.902757	2.345040	1.595596	2.111578	1.735208	1.033638	3.412466	3.706239	2.294120	3.049064	1.444128	1.808472	0.995702	2.668999	2.462635	2.714216	2.196647	1.980437	3.563584	1.398743	1.559256	1.908837	2.240799	1.163040	3.357531	3.067857	1.818142
2.500000	3.239683	0.964565	3.447529	0.766791	2.050503	2.965858	3.209414	3.699145	3.534002	1.335899	1.907033	2.401108	2.181016	1.936314	1.669057	4.417828	3.376847	1.656231	4.031865	3.375398	2.829700	2.122354	2.519507	1.050465	2.493853	1.865802	2.300017	1.881136	1.273710	3.574550	3.835892	2.521840	3.198508	1.627075	2.057411	1.075172	2.813309	2.653541	2.876854	2.348712	2.182278	3.746348	1.613388	1.796208	2.142136	2.424999	1.356676	3.536163	3.239364	2.043471
2.550000	3.445014	1.216934	3.561574	0.916038	2.234488	3.101175	3.377360	3.890501	3.743386	1.455565	2.130439	2.578746	2.348179	2.114556	1.811645	4.555331	3.504971	1.840451	4.146333	3.578913	3.058851	2.357319	2.668826	1.193727	2.637941	2.127393	2.485595	2.028649	1.508053	3.728256	3.953161	2.734665	3.333264	1.801205	2.301576	1.156802	2.949721	2.837882	3.027799	2.494124	2.381683	3.924836	1.824691	2.024385	2.364704	2.602136	1.548375	3.704664	3.404206	2.261653
2.600000	3.640055	1.461021	3.659349	1.068591	2.410899	3.231957	3.539759	4.072968	3.944188	1.578603	2.347675	2.753282	2.517140	2.295984	1.952780	4.679365	3.617301	2.018336	4.244612	3.775290	3.275559	2.585095	2.813204	1.333383	2.776304	2.379755	2.667838	2.176378	1.735711	3.873233	4.056962	2.933484	3.452404	1.967555	2.541016	1.241912	3.077960	3.014954	3.166443	2.633948	2.578836	4.098094	2.032378	2.243664	2.576834	2.772463	1.737821	3.862615	3.561804	2.472479
2.650000	3.824884	1.695580	3.739825	1.225002	2.580917	3.358083	3.697781	4.246203	4.135051	1.705122	2.559442	2.925451	2.687101	2.479059	2.091732	4.790183	3.712902	2.189773	4.326343	3.964118	3.481388	2.806318	2.950956	1.470401	2.907826	2.622581	2.846006	2.322510	1.956113	4.008953	4.146502	3.119585	3.555237	2.127439	2.775811	1.331573	3.197660	3.183897	3.292186	2.769044	2.773890	4.264768	2.236050	2.454199	2.779352	2.936193	1.924690	4.009448	3.711361	2.675608
2.700000	3.999411	1.919906	3.802615	1.385720	2.745716	3.479236	3.852176	4.409706	4.314775	1.834888	2.766429	3.095564	2.856691	2.661809	2.227481	4.888207	3.791485	2.354774	4.391515	4.144646	3.678030	3.021716	3.080217	1.605831	3.031374	2.855838	3.019124	2.464929	2.169050	4.134764	4.221299	3.294539	3.641395	2.282265	3.006013	1.426490	3.308412	3.343683	3.404504	2.899968	2.966875	4.423215	2.435082	2.656431	2.973434	3.093409	2.108578	4.144529	3.851968	2.870473
2.750000	4.163373	2.133797	3.847929	1.551013	2.906405	3.594937	4.003201	4.562867	4.482382	1.967313	2.969192	3.263357	3.023984	2.841939	2.358739	4.974020	3.853353	2.513450	4.440437	4.315872	3.867145	3.231919	3.199128	1.740746	3.145884	3.079745	3.186054	2.601388	2.374624	4.250009	4.281168	3.460120	3.710865	2.433362	3.231548	1.526928	3.409820	3.493148	3.503020	3.026910	3.157642	4.571696	2.628571	2.851056	3.160399	3.244039	2.288931	4.267231	3.982702	3.056248
2.800000	4.316387	2.337487	3.876479	1.720893	3.063926	3.704575	4.150571	4.705016	4.637140	2.101488	3.168033	3.427904	3.186607	3.016969	2.483989	5.048333	3.899259	2.665971	4.473664	4.476678	4.050193	3.437266	3.306004	1.876196	3.250431	3.294683	3.345561	2.729715	2.573168	4.354069	4.326198	3.618165	3.763989	2.581828	3.452153	1.632642	3.501554	3.631063	3.587544	3.149691	3.345797	4.708529	2.815257	3.038964	3.341509	3.387801	2.464991	4.377035	4.102730	3.231858
2.850000	4.457997	2.531530	3.889367	1.895029	3.218995	3.807467	4.293475	4.835510	4.778570	2.236237	3.362939	3.587629	3.341913	3.184392	2.601589	5.111945	3.930272	2.812495	4.491925	4.625956	4.228292	3.637682	3.399497	2.013115	3.344292	3.501127	3.496425	2.847988	2.765141	4.446441	4.356719	3.770478	3.801440	2.728376	3.667309	1.742892	3.583377	3.756212	3.658114	3.267800	3.530663	4.832253	2.993531	3.221153	3.517785	3.524239	2.635767	4.473580	4.211367	3.396037
2.900000	4.587760	2.716688	3.887980	2.072697	3.372008	3.902886	4.430663	4.953784	4.906389	2.370223	3.553535	3.740410	3.487217	3.341824	2.709900	5.165694	3.947667	2.953123	4.496039	4.762716	4.402081	3.832603	3.478707	2.152253	3.427004	3.699553	3.637523	2.954701	2.951009	4.526747	4.373251	3.918698	3.824152	2.873265	3.876223	1.856494	3.655177	3.867494	3.714986	3.380467	3.711269	4.941763	3.161484	3.398648	3.689857	3.652746	2.800075	4.556699	4.308119	3.547460
2.950000	4.705348	2.893826	3.873879	2.252734	3.522984	3.990090	4.560573	5.059420	5.020480	2.502059	3.739092	3.883768	3.620049	3.487156	2.807451	5.210403	3.952779	3.087817	4.486860	4.886205	4.571628	4.020983	3.543227	2.294099	3.498367	3.890325	3.767891	3.048877	3.131135	4.594749	4.376474	4.064185	3.833261	3.016273	4.077848	1.971927	3.716937	3.964009	3.758642	3.486772	3.886387	5.036335	3.317031	3.572395	3.857883	3.772640	2.956574	4.626424	4.392677	3.684855
3.000000	4.810566	3.063794	3.848738	2.433534	3.671520	4.068344	4.681505	5.152171	5.120810	2.630413	3.918571	4.015139	3.738425	3.618656	2.893075	5.246840	3.946913	3.216384	4.465212	4.995949	4.736403	4.201379	3.593174	2.438822	3.558464	4.073633	3.886778	3.130118	3.305681	4.650322	4.367188	4.207917	3.830026	3.156726	4.270943	2.087473	3.768729	4.045120	3.789764	3.585757	4.054554	5.115634	3.458112	3.743161	4.021513	3.883232	3.103874	4.682957	4.464897	3.807148
3.050000	4.903398	3.227329	3.814251	2.613087	3.816763	4.136928	4.791782	5.231978	5.207389	2.754084	4.090733	4.132116	3.841012	3.735047	2.966052	5.275688	3.931268	3.338450	4.431846	5.091747	4.895292	4.372096	3.629118	2.586205	3.607653	4.249392	3.993644	3.198619	3.474509	4.693413	4.346282	4.350389	3.815762	3.293590	4.454166	2.201379	3.810701	4.110508	3.809221	3.676509	4.214180	5.179665	3.582894	3.911424	4.179956	3.983906	3.240648	4.726627	4.524763	3.913559
3.100000	4.983976	3.384987	3.772084	2.789069	3.957466	4.195145	4.889894	5.298945	5.280235	2.872039	4.254221	4.232706	3.927210	3.835551	3.026187	5.297495	3.906876	3.453491	4.387429	5.173676	5.046699	4.531361	3.652044	2.735654	3.646535	4.417232	4.088141	3.255105	3.637162	4.724023	4.314718	4.491549	3.791787	3.425582	4.626191	2.311987	3.843034	4.160152	3.818038	3.758235	4.363615	5.228673	3.690006	4.077324	4.332061	4.074152	3.365730	4.757867	4.572339	4.003659
3.150000	5.052555	3.537054	3.723779	2.958970	4.092013	4.242335	4.974600	5.353314	5.339313	2.983419	4.407702	4.315475	3.997116	3.919883	3.073834	5.312682	3.874587	3.560870	4.332519	5.242002	5.188704	4.677500	3.663241	2.886187	3.675937	4.576480	4.170070	3.300741	3.792839	4.742163	4.273520	4.630770	3.759383	3.551315	4.785809	2.417848	3.865929	4.194350	3.817387	3.830305	4.501274	5.263035	3.778702	4.240588	4.476463	4.153619	3.478230	4.777173	4.607724	4.077376
3.200000	5.109446	3.683508	3.670674	3.120280	4.218571	4.277894	5.044975	5.395411	5.384532	3.087494	4.549957	4.379634	4.051370	3.988230	3.109866	5.321500	3.835039	3.659897	4.267566	5.297125	5.319251	4.809082	3.664230	3.036489	3.696855	4.726218	4.239315	3.337013	3.940450	4.747835	4.223759	4.766862	3.719759	3.669415	4.932038	2.517789	3.879580	4.213665	3.808495	3.892260	4.625714	5.283161	3.848938	4.400537	4.611736	4.222106	3.577595	4.785092	4.631028	4.134963
3.250000	5.154958	3.824031	3.613794	3.270677	4.335190	4.301288	5.100415	5.425613	5.415735	3.183641	4.679968	4.425015	4.090921	4.041191	3.135560	5.324047	3.788687	3.749928	4.192931	5.339478	5.436358	4.925009	3.656652	3.184983	3.710407	4.865355	4.295793	3.365588	4.078688	4.741031	4.166547	4.898156	3.674026	3.778631	5.064173	2.610901	3.884157	4.218883	3.792605	3.943808	4.735755	5.289406	3.901376	4.556108	4.736535	4.279557	3.663639	4.782203	4.642332	4.176944
3.300000	5.189346	3.958003	3.553768	3.408207	4.439972	4.312086	5.140598	5.444285	5.432665	3.271281	4.796980	4.451973	4.116767	4.079700	3.152449	5.320236	3.735811	3.830400	4.108899	5.369465	5.538282	5.024539	3.642183	3.329934	3.717752	4.992731	4.339383	3.388161	4.206165	4.721726	4.103032	5.022627	3.623141	3.877903	5.181827	2.696504	3.879757	4.210936	3.770856	3.984808	4.830516	5.281989	3.937255	4.705946	4.849715	4.326041	3.736546	4.769118	4.641688	4.204031
3.350000	5.212767	4.084578	3.490750	3.531420	4.531183	4.309968	5.165439	5.451755	5.434984	3.349852	4.900498	4.461240	4.129727	4.104906	3.162137	5.309820	3.676566	3.900910	4.015731	5.387380	5.623650	5.107298	3.622418	3.469539	3.720010	5.107224	4.369898	3.406317	4.321542	4.689883	4.034376	5.138053	3.567885	3.966383	5.284902	2.774067	3.866384	4.190827	3.744164	4.015257	4.909470	5.260960	3.958227	4.848499	4.950380	4.361714	3.796830	4.746475	4.629100	4.217059
3.400000	5.225245	4.202771	3.424395	3.639438	4.607364	4.294733	5.175020	5.448284	5.422243	3.418793	4.990282	4.453746	4.130265	4.118061	3.166087	5.292369	3.611057	3.961234	3.913715	5.393352	5.691515	5.173200	3.598785	3.602055	3.718173	5.207845	4.387030	3.421412	4.423661	4.645474	3.961727	5.242208	3.508801	4.043437	5.373557	2.843115	3.843896	4.159510	3.713118	4.035254	4.972450	5.226200	3.966121	4.982159	5.037920	4.386812	3.845267	4.714914	4.604524	4.216921
3.450000	5.226667	4.311557	3.353874	3.731942	4.667395	4.266281	5.169541	5.434040	5.393916	3.477524	5.066314	4.430446	4.118405	4.120378	3.165449	5.267312	3.539409	4.011335	3.803273	5.387307	5.741361	5.222388	3.572441	3.725878	3.713002	5.293814	4.390353	3.434475	4.511669	4.588481	3.886173	5.333024	3.446161	4.108613	5.448145	2.903116	3.812001	4.117792	3.677876	4.044990	5.019621	5.177438	3.962728	5.105369	5.111978	4.401621	3.882803	4.675054	4.567887	4.204516
3.500000	5.216780	4.410000	3.277958	3.809093	4.710501	4.224586	5.149268	5.409108	5.349397	3.525447	5.128742	4.392179	4.093746	4.112914	3.160928	5.233923	3.461890	4.051353	3.685055	5.368946	5.773050	5.255155	3.544206	3.839614	3.704957	5.364593	4.379340	3.446149	4.585095	4.518916	3.808719	5.408732	3.379935	4.161622	5.509137	2.953427	3.770228	4.066243	3.638113	4.044690	5.051425	5.114335	3.949612	5.216750	5.172414	4.406480	3.910468	4.627431	4.519094	4.180721
3.550000	5.195211	4.497345	3.195153	3.871374	4.736248	4.169667	5.114499	5.373475	5.288083	3.561961	5.177827	4.339562	4.055556	4.096453	3.152699	5.191373	3.379023	4.081569	3.560066	5.337759	5.786747	5.271875	3.514501	3.942131	3.694133	5.419904	4.353395	3.456651	4.643880	4.436837	3.730199	5.467957	3.309805	4.202276	5.557044	2.993227	3.717988	4.005107	3.593017	4.034595	5.068516	5.036597	3.927962	5.315157	5.219243	4.401763	3.929277	4.572470	4.458070	4.146359
3.600000	5.161500	4.573098	3.103902	3.919437	4.744480	4.101587	5.065520	5.327058	5.209442	3.586455	5.213886	4.272967	4.002961	4.071439	3.140378	5.138770	3.291677	4.102375	3.429743	5.293072	5.782817	5.272949	3.483325	4.032576	3.680235	5.459690	4.311927	3.465787	4.688358	4.342383	3.651247	5.509765	3.235228	4.230466	5.592357	3.021517	3.654661	3.934277	3.541334	4.014888	5.071659	4.944137	3.898519	5.399713	5.252568	4.387881	3.940136	4.510411	4.384794	4.102178
3.650000	5.115154	4.637064	3.002808	3.953934	4.735263	4.020462	5.002610	5.269716	5.113139	3.598366	5.237257	4.192544	3.935196	4.037949	3.123060	5.075238	3.201102	4.114222	3.295960	5.234143	5.761737	5.258755	3.450267	4.110375	3.662581	5.484086	4.254470	3.472971	4.719194	4.235830	3.572250	5.533648	3.155551	4.246135	5.615489	3.037145	3.579726	3.853328	3.481489	3.985640	5.061649	4.837242	3.861551	5.469798	5.272512	4.365252	3.943787	4.441283	4.299388	4.048832
3.700000	5.055717	4.689341	2.890893	3.975389	4.708829	3.926539	4.926039	5.201285	4.999128	3.597169	5.248258	4.098354	3.851896	3.995699	3.099390	5.000005	3.108877	4.117589	3.160908	5.160291	5.724008	5.229626	3.414548	4.175224	3.640165	5.493365	4.180811	3.477262	4.737293	4.117640	3.493308	5.539485	3.070167	4.249241	5.626714	3.038874	3.492931	3.761593	3.411738	3.946755	5.039204	4.716763	3.816869	5.525000	5.279181	4.334286	3.940755	4.364881	4.202191	3.986856
3.750000	4.982871	4.730282	2.767810	3.984107	4.665529	3.820296	4.836096	5.121601	4.867735	3.582450	5.247155	3.990520	3.753341	3.944104	3.067684	4.912533	3.016750	4.112937	3.026873	5.071066	5.670080	5.185833	3.375094	4.227037	3.611715	5.487880	4.091121	3.477439	4.743679	3.988539	3.414244	5.527472	2.978687	4.239756	5.626154	3.025497	3.394427	3.658328	3.330398	3.897945	5.004910	4.584208	3.763894	5.565063	5.272608	4.295343	3.931324	4.280804	4.093850	3.916620
3.800000	4.896561	4.760434	2.634005	3.980130	4.605804	3.702535	4.733172	5.030567	4.719625	3.553936	5.234154	3.869414	3.640629	3.882369	3.026064	4.812633	2.926371	4.100670	2.895900	4.966438	5.600317	5.127570	3.330646	4.265924	3.575836	5.468019	3.986076	3.472081	4.739377	3.849537	3.334621	5.498030	2.881075	4.217648	5.613754	2.995981	3.284831	3.542884	3.236071	3.838736	4.959151	4.441741	3.701733	5.589820	5.252742	4.248693	3.915533	4.188515	3.975392	3.838328
3.850000	4.797115	4.780449	2.490731	3.963246	4.530211	3.574424	4.617847	4.928186	4.555665	3.511559	5.209390	3.735839	3.515676	3.809603	2.972642	4.700576	2.839026	4.081108	2.769474	4.846922	5.514969	5.054977	3.279888	4.292139	3.531140	5.434162	3.866903	3.459670	4.725299	3.701888	3.253810	5.451738	2.777698	4.182890	5.589271	2.949646	3.165176	3.414924	3.127877	3.768520	4.902112	4.292036	3.629309	5.599109	5.219417	4.194468	3.893184	4.087449	3.848232	3.751990
3.900000	4.685378	4.791000	2.339918	3.933024	4.439445	3.437462	4.490994	4.814641	4.376705	3.455518	5.172933	3.591100	3.381003	3.724959	2.905700	4.577182	2.755383	4.054442	2.648288	4.713623	5.414183	4.968150	3.221589	4.306033	3.476414	5.386646	3.735307	3.438708	4.702156	3.546975	3.171070	5.389254	2.669250	4.135464	5.552303	2.886352	3.036711	3.274562	3.005628	3.686668	4.833776	4.137949	3.545488	5.592753	5.172360	4.132648	3.863882	3.977127	3.714110	3.657441
3.950000	4.562773	4.792703	2.183894	3.888901	4.334390	3.293326	4.353829	4.690359	4.183358	3.386320	5.124785	3.436969	3.239371	3.627789	2.823917	4.443783	2.675332	4.020726	2.532131	4.568114	5.298058	4.867187	3.154756	4.308015	3.410789	5.325735	3.593297	3.407864	4.670382	3.386100	3.085671	5.311268	2.556579	4.075379	5.502330	2.806672	2.900604	3.122422	2.869846	3.592665	4.754009	3.982143	3.449248	5.570517	5.111207	4.063042	3.827056	3.857294	3.574932	3.554399
4.000000	4.431280	4.786049	2.025004	3.830297	4.216132	3.143634	4.207898	4.556055	3.975872	3.304843	5.064905	3.275519	3.093326	3.517778	2.726535	4.302106	2.597960	3.979840	2.419910	4.412182	5.166720	4.752244	3.078737	4.298497	3.333863	5.251608	3.442878	3.366118	4.630118	3.220216	2.997000	5.218491	2.440421	4.002738	5.438762	2.711985	2.757644	2.959558	2.721662	3.486279	4.662642	3.826660	3.339850	5.532121	5.035525	3.985332	3.782036	3.727977	3.432522	3.442534
4.050000	4.293289	4.771360	1.865191	3.756760	4.085937	2.989688	4.054916	4.412779	3.754145	3.212361	4.993223	3.108831	2.944804	3.395074	2.613521	4.154062	2.521629	3.931517	2.309806	4.247428	5.020437	4.623619	2.993350	4.277868	3.245765	5.164353	3.285730	3.312912	4.581192	3.049696	2.904670	5.111651	2.321148	3.917779	5.361020	2.604489	2.607977	2.787247	2.562539	3.367714	4.559593	3.672628	3.216989	5.477277	4.944874	3.899126	3.728090	3.589489	3.288363	3.321604
4.100000	4.151347	4.748754	1.705729	3.668133	3.945140	2.832265	3.896507	4.261873	3.517865	3.110546	4.909681	2.938701	2.794884	3.260359	2.485595	4.001437	2.444140	3.875349	2.199450	4.074901	4.859674	4.481832	2.898877	4.246470	3.147141	5.063975	3.122904	3.248255	4.523188	2.874203	2.808578	4.991544	2.198601	3.820963	5.268651	2.487044	2.451038	2.606683	2.393917	3.237684	4.445004	3.520095	3.080937	5.405752	4.838883	3.804054	3.664532	3.442344	3.143339	3.191547
4.150000	4.007815	4.718146	1.547039	3.564744	3.794955	2.671497	3.733867	4.104894	3.266617	3.001413	4.814269	2.766354	2.643705	3.114853	2.344147	3.845600	2.362918	3.810846	2.086153	3.894798	4.685141	4.327682	2.796046	4.204589	3.039027	4.950428	2.954634	3.172774	4.455510	2.692676	2.708899	4.859033	2.072025	3.713037	5.161386	2.362862	2.285603	2.418710	2.216864	3.097414	4.319345	3.368032	2.932556	5.317467	4.717326	3.699865	3.590761	3.287053	2.997597	3.052580
4.200000	3.864531	4.679255	1.388725	3.447540	3.636243	2.506888	3.567467	3.943470	2.999985	2.887251	4.707096	2.592299	2.490579	2.960233	2.191010	3.687254	2.275255	3.737506	1.967130	3.706407	4.497731	4.162262	2.685916	4.152463	2.922637	4.823658	2.780354	3.087673	4.377505	2.503512	2.606004	4.715048	1.940134	3.595085	5.039236	2.235137	2.110067	2.223638	2.031877	2.948523	4.183475	3.214477	2.773264	5.212574	4.580234	3.586532	3.506372	3.123930	2.850476	2.905205
4.250000	3.722543	4.631637	1.229739	3.318179	3.469252	2.337419	3.396831	3.779091	2.717546	2.770439	4.588426	2.416268	2.334185	2.798445	2.028133	3.526302	2.178504	3.654921	1.839756	3.508204	4.298359	3.986896	2.569710	4.090308	2.799104	4.683663	2.598862	2.994592	4.288597	2.304862	2.500333	4.560475	1.801252	3.468495	4.902502	2.106610	1.922795	2.021220	1.838832	2.792781	4.038606	3.056782	2.604823	5.091545	4.427951	3.464283	3.411189	2.952848	2.700597	2.750142
4.300000	3.581978	4.574735	1.068668	3.179030	3.293513	2.161762	3.220524	3.612904	2.418983	2.653275	4.458740	2.237305	2.172846	2.631458	1.857261	3.361841	2.070327	3.562850	1.701841	3.298190	4.087733	3.803001	2.448659	4.018368	2.669263	4.530560	2.408698	2.895392	4.188428	2.095045	2.392215	4.395993	1.653525	3.334869	4.751749	1.979238	1.722539	1.810837	1.637156	2.631835	3.886220	2.891926	2.429099	4.955171	4.261141	3.333609	3.305318	2.773154	2.546054	2.588193
4.350000	3.442011	4.507950	0.904086	3.033022	3.107825	1.978537	3.036274	3.445539	2.104246	2.537750	4.318745	2.053931	2.004872	2.460979	1.679705	3.192290	1.948925	3.461325	1.551947	3.074269	3.866153	3.611898	2.323843	3.936968	2.533474	4.364604	2.208602	2.791893	4.076953	1.872966	2.281729	4.221820	1.495154	3.195856	4.587718	1.853983	1.508850	1.591797	1.426147	2.466922	3.727873	2.716865	2.247791	4.804516	4.080711	3.195176	3.189139	2.583642	2.384664	2.420054
4.400000	3.300968	4.430705	0.734893	2.883372	2.910442	1.786620	2.841266	3.276984	1.773611	2.425368	4.169311	1.864357	1.828888	2.288226	1.496294	3.015620	1.813270	3.350646	1.389641	2.834620	3.633407	3.414591	2.196077	3.846566	2.391571	4.186184	1.997980	2.685619	3.954486	1.638467	2.168589	4.037477	1.324642	3.052916	4.411206	1.730765	1.282301	1.363739	1.205349	2.298639	3.564973	2.528901	2.062220	4.640767	3.887603	3.049670	3.063238	2.382692	2.214284	2.246145
4.450000	3.156502	4.342524	0.560623	2.733251	2.699468	1.585467	2.632572	3.106574	1.427587	2.317015	4.011377	1.666815	1.644192	2.113781	1.307550	2.829688	1.663256	3.231369	1.215683	2.577940	3.388883	3.211639	2.065856	3.747816	2.242929	3.995746	1.777270	2.577622	3.821643	1.392496	2.052162	3.841651	1.141049	2.907114	4.222980	1.608588	1.044534	1.127018	0.974929	2.126848	3.398590	2.326064	1.873317	4.465035	3.682539	2.897656	2.928323	2.168521	2.033175	2.066528
4.500000	3.005785	4.243084	0.381585	2.585417	2.473341	1.375368	2.407587	2.933039	1.066497	2.212911	3.845742	1.459857	1.450985	1.937610	1.113993	2.632590	1.499756	3.104179	1.031963	2.303531	3.131860	3.003081	1.933356	3.641544	2.086669	3.793638	1.547998	2.468360	3.679178	1.137017	1.931527	3.632235	0.944200	2.758938	4.023696	1.485729	0.797981	0.882881	0.735832	1.950703	3.229287	2.107372	1.681744	4.278147	3.465701	2.739412	2.785089	1.939493	1.840272	1.880920
4.550000	2.845761	4.132229	0.198851	2.441920	2.231343	1.157584	2.164499	2.754654	0.690135	2.112645	3.672839	1.242670	1.250420	1.759233	0.916483	2.423047	1.324460	2.969723	0.841196	2.011259	2.861987	2.788525	1.798443	3.528768	1.921927	3.579987	1.312531	2.357689	3.527766	0.874684	1.805654	3.406608	0.734825	2.608221	3.813940	1.360051	0.545422	0.633423	0.489716	1.768832	3.057052	1.873007	1.488178	4.080509	3.236551	2.574856	2.634088	1.694467	1.635458	1.688844
4.600000	2.673394	4.009953	0.014005	2.303936	1.973963	0.934220	1.902623	2.569444	0.297688	2.015284	3.492538	1.015265	1.044379	1.578018	0.716422	2.200667	1.139538	2.828398	0.646376	1.701449	2.579733	2.567334	1.660745	3.410605	1.748168	3.354574	1.073508	2.244926	3.367745	0.608297	1.673636	3.162102	0.514522	2.454156	3.594250	1.229328	0.289400	0.381189	0.238592	1.579606	2.881333	1.624243	1.293639	3.872064	2.993789	2.403556	2.475617	1.433071	1.419635	1.489863
4.650000	2.485957	3.876300	-0.171271	2.171723	1.702935	0.707827	1.622555	2.375425	-0.111740	1.919522	3.303973	0.778464	0.835003	1.393514	0.515709	1.966064	0.947146	2.680178	0.450145	1.374742	2.286644	2.338878	1.519708	3.288175	1.565464	3.116841	0.833140	2.128964	3.198911	0.340305	1.534896	2.896567	0.285473	2.295389	3.365177	1.091577	0.031747	0.128581	-0.015657	1.381496	2.701113	1.363160	1.099691	3.652384	2.735539	2.224829	2.309659	1.155847	1.194628	1.283865
4.700000	2.281338	3.731250	-0.355588	2.044725	1.420958	0.480801	1.326065	2.170887	-0.538013	1.823867	3.105541	0.533670	0.624114	1.205769	0.316423	1.720755	0.748948	2.524513	0.254267	1.031924	1.985297	2.102855	1.374691	3.162500	1.374639	2.866087	0.592606	2.008446	3.020477	0.072443	1.389426	2.608909	0.050019	2.130205	3.127341	0.945402	-0.226683	-0.122684	-0.271649	1.173428	2.515108	1.092236	0.908455	3.420918	2.459812	2.037966	2.135900	0.864258	0.962895	1.071358
4.750000	2.058345	3.574562	-0.538152	1.921753	1.131022	0.254731	1.015763	1.954658	-0.978759	1.726818	2.895031	0.282429	0.412737	1.015464	0.120318	1.466771	0.545761	2.360280	0.059324	0.673671	1.678806	1.859496	1.225053	3.034366	1.177179	2.601772	0.351706	1.881954	2.831115	-0.194363	1.237862	2.299314	-0.189888	1.956749	2.881415	0.790254	-0.486113	-0.371879	-0.528592	0.955003	2.321970	0.813862	0.722342	3.177220	2.165046	1.842448	1.953799	0.560488	0.727080	0.853576
4.800000	1.816921	3.405692	-0.718768	1.801233	0.835659	0.029947	0.694668	1.726350	-1.428467	1.627065	2.669919	0.025991	0.200916	0.823882	-0.071666	1.206147	0.337491	2.185898	-0.135231	0.300469	1.370115	1.609693	1.070269	2.904251	0.974926	2.323937	0.108897	1.748232	2.629214	-0.459837	1.081465	1.969186	-0.433074	1.773278	2.628155	0.626565	-0.747638	-0.619105	-0.785983	0.726571	2.120553	0.529989	0.543594	2.921204	1.850710	1.638237	1.762745	0.247211	0.489500	0.632461
4.850000	1.558220	3.223724	-0.897617	1.681471	0.536332	-0.194608	0.365831	1.486488	-1.878475	1.523653	2.427778	-0.234938	-0.012092	0.632629	-0.259689	0.940361	0.123318	1.999525	-0.330787	-0.087188	1.061273	1.354903	0.910019	2.772257	0.769590	2.033521	-0.138375	1.606405	2.413216	-0.724005	0.921940	1.620736	-0.679244	1.578426	2.368332	0.455720	-1.012867	-0.864757	-1.043113	0.489077	1.910136	0.242001	0.373757	2.653265	1.517661	1.425973	1.562225	-0.072614	0.251698	0.410361
4.900000	1.284414	3.027440	-1.074896	1.560912	0.233200	-0.421116	0.032189	1.236507	-2.318040	1.416104	2.166734	-0.500172	-0.227345	0.443210	-0.444998	0.669953	-0.097884	1.799310	-0.529130	-0.488247	0.752935	1.096878	0.744269	2.638108	0.562236	1.732464	-0.393114	1.456146	2.181955	-0.986827	0.761117	1.256444	-0.928737	1.371462	2.102612	0.279824	-1.283358	-1.108806	-1.298587	0.243705	1.690601	-0.049184	0.213276	2.374239	1.168225	1.207047	1.352000	-0.395851	0.014151	0.189572
4.950000	0.998332	2.815529	-1.250470	1.438396	-0.074598	-0.652273	-0.303314	0.978569	-2.736001	1.304504	1.885929	-0.769668	-0.445528	0.256653	-0.629580	0.394453	-0.327044	1.583741	-0.731887	-0.900216	0.444368	0.837278	0.573293	2.501176	0.352939	1.423503	-0.658083	1.297798	1.934965	-1.247825	0.600583	0.878742	-1.181988	1.152468	1.831384	0.101369	-1.559900	-1.350126	-1.550098	-0.008441	1.462535	-0.342781	0.061347	2.085219	0.805990	0.983529	1.132275	-0.719141	-0.223801	-0.028163
5.000000	0.702879	2.586849	-1.423704	1.313317	-0.388271	-0.890504	-0.637538	0.715206	-3.122643	1.189466	1.585737	-1.043016	-0.666359	0.073259	-0.815614	0.112584	-0.564422	1.351914	-0.940063	-1.318505	0.133830	0.577267	0.397619	2.360528	0.140686	1.109636	-0.935179	1.132361	1.672562	-1.505921	0.441350	0.490091	-1.438924	0.922384	1.554524	-0.077080	-1.841856	-1.586223	-1.794580	-0.266580	1.227149	-0.637735	-0.084034	1.787248	0.435379	0.757879	0.903747	-1.038893	-0.463783	-0.242033
5.050000	0.400522	2.340817	-1.593505	1.185679	-0.708446	-1.137107	-0.966911	0.448892	-3.470986	1.072016	1.267806	-1.318974	-0.888168	-0.107396	-1.004844	-0.177189	-0.809277	1.103757	-1.153615	-1.736263	-0.180661	0.317296	0.217946	2.215041	-0.076419	0.793495	-1.224853	0.961343	1.395777	-1.759401	0.283637	0.093530	-1.698505	0.682935	1.271271	-0.253076	-2.126714	-1.813360	-2.028577	-0.530213	0.986095	-0.932351	-0.225699	1.481006	0.061294	0.532556	0.667601	-1.351320	-0.708007	-0.452275
5.100000	0.092975	2.077729	-1.758514	1.056024	-1.034297	-1.391540	-1.287445	0.181603	-3.777344	0.953365	0.934759	-1.595249	-1.107880	-0.286215	-1.198043	-0.476024	-1.059817	0.840087	-1.371220	-2.144999	-0.500431	0.057114	0.034988	2.063481	-0.300743	0.476763	-1.525840	0.786473	1.106120	-2.006066	0.126795	-0.306578	-1.958591	0.436298	0.980261	-0.424336	-2.410102	-2.027066	-2.248709	-0.798859	0.741163	-1.224156	-0.366871	1.166623	-0.311196	0.309576	0.425391	-1.652670	-0.958772	-0.659982
5.150000	-0.218815	1.798957	-1.917274	0.925166	-1.362981	-1.651031	-1.594949	-0.085475	-4.041134	0.834616	0.589692	-1.868574	-1.321358	-0.464146	-1.394706	-0.784060	-1.313362	0.562415	-1.590251	-2.535806	-0.825309	-0.203958	-0.150635	1.904639	-0.534531	0.159954	-1.835153	0.609342	0.805308	-2.243493	-0.030609	-0.704107	-2.216119	0.184700	0.679778	-0.588748	-2.686348	-2.222863	-2.452090	-1.071675	0.493956	-1.509995	-0.510591	0.843727	-0.677070	0.090202	0.178864	-1.939536	-1.217907	-0.866676
5.200000	-0.534291	1.506986	-2.068333	0.793869	-1.689506	-1.910651	-1.885381	-0.352004	-4.264175	0.716474	0.235675	-2.134963	-1.524063	-0.641738	-1.593034	-1.099919	-1.566648	0.272689	-1.806990	-2.900683	-1.153119	-0.466526	-0.338442	1.737450	-0.779284	-0.157397	-2.148370	0.431089	0.495147	-2.469253	-0.190573	-1.091302	-2.467483	-0.070050	0.368272	-0.744420	-2.949341	-2.396986	-2.636635	-1.347072	0.245651	-1.786326	-0.659231	0.511801	-1.031564	-0.125198	-0.070225	-2.209100	-1.486231	-1.073735
5.250000	-0.852781	1.205145	-2.210222	0.662530	-2.007241	-2.163932	-2.155261	-0.618379	-4.449841	0.599036	-0.124614	-2.390135	-1.711861	-0.818838	-1.790193	-1.420578	-1.816239	-0.027114	-2.017147	-3.233587	-1.479690	-0.730579	-0.528066	1.561103	-1.035179	-0.476193	-2.460208	0.252169	0.177505	-2.681144	-0.355359	-1.459713	-2.709018	-0.326926	0.044939	-0.889894	-3.193531	-2.546966	-2.801248	-1.622563	-0.003126	-2.049705	-0.814086	0.170762	-1.370425	-0.337077	-0.320297	-2.459269	-1.763184	-1.281887
5.300000	-1.172914	0.897165	-2.341423	0.531025	-2.308807	-2.403882	-2.401931	-0.885365	-4.602254	0.481718	-0.488883	-2.629889	-1.881721	-0.994463	-1.982720	-1.741558	-2.058826	-0.335200	-2.216509	-3.530849	-1.799358	-0.995024	-0.719120	1.375123	-1.300595	-0.796970	-2.765074	0.072336	-0.145441	-2.877340	-0.527112	-1.801476	-2.937410	-0.585827	-0.289704	-1.024357	-3.414607	-2.671944	-2.945834	-1.894789	-0.252195	-2.297223	-0.975201	-0.178303	-1.689991	-0.546454	-0.570051	-2.688664	-2.046667	-1.490871
5.350000	-1.492246	0.586659	-2.460434	0.398774	-2.587188	-2.624143	-2.623803	-1.153663	-4.725700	0.363299	-0.854927	-2.850517	-2.032133	-1.166933	-2.167033	-2.057483	-2.291472	-0.650018	-2.401634	-3.791108	-2.105957	-1.257472	-0.911054	1.179420	-1.571955	-1.119159	-3.057615	-0.109181	-0.470935	-3.056546	-0.707474	-2.110554	-3.150043	-0.847468	-0.633455	-1.147766	-3.609838	-2.772695	-3.071132	-2.159765	-0.501581	-2.526901	-1.141420	-0.532607	-1.987251	-0.754568	-0.818539	-2.896564	-2.333157	-1.699349
5.400000	-1.807178	0.276642	-2.565938	0.264991	-2.836764	-2.819930	-2.820419	-1.423440	-4.824243	0.242141	-1.220070	-3.049105	-2.163174	-1.334152	-2.339892	-2.362784	-2.511822	-0.970056	-2.570341	-4.014910	-2.393812	-1.514380	-1.103050	0.974219	-1.843915	-1.440585	-3.333122	-0.293341	-0.795336	-3.218136	-0.897204	-2.383477	-3.345233	-1.112991	-0.982403	-1.260741	-3.778023	-2.851368	-3.178402	-2.413222	-0.751151	-2.737861	-1.310695	-0.887479	-2.259813	-0.962489	-1.065154	-3.082859	-2.618122	-1.905099
5.450000	-2.113189	-0.030695	-2.657025	0.129059	-3.053922	-2.988492	-2.992443	-1.693950	-4.901507	0.116488	-1.580571	-3.223768	-2.276273	-1.493918	-2.498798	-2.652381	-2.718223	-1.293388	-2.721919	-4.204154	-2.658523	-1.761460	-1.293919	0.759994	-2.109955	-1.757431	-3.587795	-0.480871	-1.114017	-3.362176	-1.095867	-2.619409	-3.522305	-1.383362	-1.331253	-1.364214	-3.919213	-2.911059	-3.269070	-2.650906	-1.000242	-2.930322	-1.480431	-1.236663	-2.505911	-1.170735	-1.309569	-3.248034	-2.896529	-2.105297
5.500000	-2.405339	-0.334007	-2.733406	-0.009205	-3.237288	-3.129129	-3.141525	-1.963321	-4.960601	-0.015232	-1.931305	-3.373674	-2.373764	-1.644179	-2.642221	-2.922173	-2.909818	-1.617283	-2.857035	-4.361602	-2.897308	-1.994330	-1.482144	0.537287	-2.363298	-2.064708	-3.818957	-0.671871	-1.421587	-3.489359	-1.301693	-2.819771	-3.681492	-1.658702	-1.673990	-1.459023	-4.034390	-2.955339	-3.344469	-2.868958	-1.247422	-3.105390	-1.647887	-1.573141	-2.724511	-1.379005	-1.551605	-3.393136	-3.163457	-2.296894
5.550000	-2.678871	-0.632524	-2.795486	-0.149449	-3.387507	-3.242830	-3.270019	-2.228569	-5.004106	-0.154113	-2.265869	-3.498926	-2.458410	-1.783226	-2.769660	-3.169302	-3.086512	-1.937908	-2.977389	-4.490448	-3.108927	-2.209162	-1.665921	0.306586	-2.597806	-2.357058	-4.025141	-0.865524	-1.712415	-3.600807	-1.511627	-2.987581	-3.823684	-1.937732	-2.004617	-1.545589	-4.125149	-2.987831	-3.405690	-3.064167	-1.490405	-3.264766	-1.810450	-1.890136	-2.915367	-1.586016	-1.791037	-3.519646	-3.414591	-2.476936
5.600000	-2.929776	-0.925644	-2.844311	-0.290894	-3.506809	-3.331773	-3.380662	-2.485842	-5.034102	-0.300575	-2.577197	-3.600367	-2.532955	-1.909819	-2.881511	-3.392166	-3.248811	-2.250440	-3.085300	-4.594013	-3.293388	-2.403203	-1.843262	0.068226	-2.808735	-2.629626	-4.206083	-1.059998	-1.981407	-3.697837	-1.721643	-3.126831	-3.950118	-2.217468	-2.317873	-1.623826	-4.193451	-3.011903	-3.453577	-3.234262	-1.726221	-3.410395	-1.965844	-2.182061	-3.079027	-1.789572	-2.027384	-3.629287	-3.646570	-2.642862
5.650000	-3.155192	-1.212476	-2.881432	-0.432551	-3.598439	-3.398854	-3.476234	-2.730883	-5.052223	-0.454306	-2.858593	-3.679358	-2.599825	-2.023328	-2.978812	-3.590325	-3.397572	-2.549542	-3.183291	-4.675523	-3.451569	-2.575058	-2.012110	-0.177645	-2.993032	-2.878699	-4.362579	-1.252564	-2.224762	-3.781723	-1.927271	-3.241936	-4.062089	-2.493390	-2.609746	-1.693301	-4.241457	-3.030454	-3.488833	-3.378047	-1.951525	-3.544162	-2.112287	-2.445117	-3.216688	-1.986806	-2.259695	-3.723792	-3.857156	-2.792752
5.700000	-3.353548	-1.491426	-2.908686	-0.573386	-3.666184	-3.447270	-3.559258	-2.959519	-5.059695	-0.614288	-3.104751	-3.737601	-2.660932	-2.123779	-3.062909	-3.764246	-3.533706	-2.830110	-3.273742	-4.737967	-3.584880	-2.724685	-2.170485	-0.430946	-3.149312	-3.101973	-4.496233	-1.439878	-2.440484	-3.853547	-2.124216	-3.337348	-4.160738	-2.759969	-2.877663	-1.753557	-4.271382	-3.045791	-3.512134	-3.495413	-2.162995	-3.667673	-2.248560	-2.677439	-3.330000	-2.174619	-2.486373	-3.804674	-4.045221	-2.925535
5.750000	-3.524517	-1.760066	-2.928047	-0.712349	-3.713963	-3.480260	-3.631821	-3.168200	-5.057398	-0.778928	-3.312526	-3.777018	-2.717627	-2.211901	-3.135215	-3.915099	-3.657997	-3.088020	-3.358669	-4.784019	-3.695036	-2.853164	-2.316654	-0.691507	-3.277608	-3.298491	-4.609196	-1.618412	-2.628516	-3.914116	-2.308940	-3.417315	-4.246952	-3.011513	-3.120481	-1.804432	-4.285406	-3.059597	-3.524224	-3.587228	-2.357718	-3.782112	-2.374052	-2.878897	-3.420891	-2.350148	-2.705156	-3.873104	-4.210631	-3.041039
5.800000	-3.668797	-2.015234	-2.941432	-0.848283	-3.745562	-3.500897	-3.695464	-3.354318	-5.045899	-0.946208	-3.481175	-3.799660	-2.770727	-2.288996	-3.197004	-4.044501	-3.770957	-3.320590	-3.439562	-4.815999	-3.783912	-2.962332	-2.449301	-0.958828	-3.378987	-3.468375	-4.703872	-1.784904	-2.790506	-3.963989	-2.479038	-3.485702	-4.321370	-3.242971	-3.338249	-1.846285	-4.285616	-3.072929	-3.525968	-3.655132	-2.533481	-3.888210	-2.488697	-3.050692	-3.491435	-2.511207	-2.913223	-3.929849	-4.354044	-3.139968
5.850000	-3.787851	-2.253461	-2.950627	-0.979804	-3.764461	-3.512008	-3.751167	-3.516390	-5.025505	-1.113860	-3.612113	-3.807639	-2.820601	-2.356760	-3.249338	-4.154336	-3.872836	-3.526669	-3.517337	-4.835860	-3.853454	-3.054376	-2.567672	-1.231819	-3.455215	-3.612515	-4.782711	-1.936770	-2.929350	-4.003527	-2.633388	-3.545947	-4.384424	-3.450553	-3.531899	-1.880035	-4.273965	-3.086275	-3.518360	-3.701302	-2.688928	-3.986283	-2.592860	-3.194901	-3.543757	-2.656538	-3.107465	-3.975336	-4.476707	-3.223708
5.900000	-3.883607	-2.471548	-2.957193	-1.105324	-3.773759	-3.516093	-3.799422	-3.654057	-4.996305	-1.279514	-3.708388	-3.803066	-2.867313	-2.417041	-3.293078	-4.246590	-3.963689	-3.706356	-3.592328	-4.845219	-3.905640	-3.131507	-2.671635	-1.508571	-3.508490	-3.732302	-4.848060	-2.072404	-3.048654	-4.033014	-2.772063	-3.601024	-4.436418	-3.631997	-3.702939	-1.907113	-4.252254	-3.099647	-3.502477	-3.728265	-2.823578	-4.076320	-2.687160	-3.314105	-3.579986	-2.785851	-3.284886	-4.009749	-4.580242	-3.294115
5.950000	-3.958226	-2.667078	-2.962448	-1.223203	-3.776157	-3.515322	-3.840331	-3.767899	-4.958216	-1.440831	-3.774022	-3.787991	-2.910735	-2.471580	-3.328927	-4.323214	-4.043468	-3.860571	-3.664350	-4.845352	-3.942424	-3.195708	-2.761670	-1.786226	-3.541211	-3.829441	-4.902043	-2.191300	-3.152229	-4.052713	-2.896042	-3.653433	-4.477606	-3.786489	-3.853164	-1.929269	-4.222116	-3.112693	-3.479414	-3.738700	-2.937719	-4.158113	-2.772313	-3.411051	-3.602211	-2.899653	-3.442961	-4.033141	-4.666472	-3.353250
6.000000	-4.013919	-2.838827	-2.967423	-1.332074	-3.773954	-3.511528	-3.873741	-3.859247	-4.911037	-1.595656	-3.813465	-3.764360	-2.950665	-2.521841	-3.357516	-4.386048	-4.112132	-3.990639	-3.732786	-4.837247	-3.965719	-3.248620	-2.838768	-2.060988	-3.555847	-3.905827	-4.946545	-2.294002	-3.243767	-4.062956	-3.006920	-3.705207	-4.508233	-3.914409	-3.984466	-1.948385	-4.185036	-3.124819	-3.450212	-3.735319	-3.032249	-4.231367	-2.849006	-3.488491	-3.612425	-2.998966	-3.579997	-4.045591	-4.737274	-3.403174
6.050000	-4.052804	-2.986836	-2.972867	-1.431113	-3.769089	-3.506230	-3.899376	-3.929901	-4.854522	-1.742102	-3.831167	-3.733969	-2.986928	-2.568876	-3.379460	-4.436764	-4.169712	-4.097978	-3.796712	-4.821619	-3.977361	-3.291518	-2.904284	-2.328320	-3.554844	-3.963466	-4.983164	-2.381896	-3.326569	-4.064175	-3.106547	-3.757927	-4.528569	-4.016974	-4.098680	-1.966275	-4.142335	-3.135329	-3.415810	-3.720750	-3.108476	-4.295803	-2.917830	-3.549035	-3.612500	-3.085016	-3.695263	-4.047268	-4.794483	-3.445774
6.100000	-4.076828	-3.112297	-2.979244	-1.520222	-3.763171	-3.500665	-3.916964	-3.981939	-4.788445	-1.878672	-3.831320	-3.698438	-3.019398	-2.613298	-3.395399	-4.476820	-4.216358	-4.183962	-3.855018	-4.798941	-3.979083	-3.325361	-2.959754	-2.583330	-3.540579	-4.004424	-5.013251	-2.456935	-3.403423	-4.056910	-3.196771	-3.812709	-4.538920	-4.095926	-4.197526	-1.984537	-4.095186	-3.143511	-3.376982	-3.697481	-3.167982	-4.351240	-2.979258	-3.595099	-3.604136	-3.158968	-3.789010	-4.038498	-4.839809	-3.482654
6.150000	-4.087731	-3.217282	-2.986740	-1.600041	-3.757515	-3.495806	-3.926313	-4.017528	-4.712693	-2.004283	-3.817709	-3.659189	-3.048050	-2.655325	-3.406015	-4.507461	-4.252320	-4.249905	-3.906543	-4.769464	-3.972511	-3.350865	-3.006749	-2.821292	-3.515307	-4.030780	-5.037893	-2.521327	-3.476545	-4.041803	-3.279252	-3.870206	-4.539612	-4.153265	-4.282558	-2.004409	-4.044611	-3.148743	-3.334319	-3.667786	-3.212477	-4.397614	-3.033668	-3.628869	-3.588839	-3.221769	-3.862359	-4.019783	-4.874815	-3.515061
6.200000	-4.087007	-3.304387	-2.995276	-1.671796	-3.753168	-3.492402	-3.927376	-4.038801	-4.627340	-2.118266	-3.793660	-3.617425	-3.072936	-2.694855	-3.412021	-4.529697	-4.277939	-4.297098	-3.950164	-4.733250	-3.959123	-3.368596	-3.046734	-3.038156	-3.481160	-4.044575	-5.057947	-2.577259	-3.547540	-4.019564	-3.355312	-3.930599	-4.530978	-4.191079	-4.355157	-2.026701	-3.991475	-3.150522	-3.288196	-3.633703	-3.243726	-4.434997	-3.081367	-3.652308	-3.567894	-3.274089	-3.917077	-3.991757	-4.900869	-3.543864
6.250000	-4.075926	-3.376446	-3.004540	-1.737087	-3.750931	-3.490994	-3.920269	-4.047767	-4.532720	-2.220338	-3.762028	-3.574146	-3.094182	-2.731570	-3.414136	-4.544326	-4.293597	-4.326859	-3.984887	-4.690175	-3.940266	-3.379043	-3.080983	-3.230959	-3.440118	-4.047791	-5.074041	-2.626688	-3.617433	-3.990942	-3.425887	-3.993608	-4.513339	-4.211413	-4.416538	-2.051755	-3.936470	-3.148490	-3.238788	-3.597006	-3.263482	-4.463563	-3.122636	-3.667147	-3.542369	-3.316359	-3.955348	-3.955168	-4.919161	-3.569553
6.300000	-4.055546	-3.436294	-3.014013	-1.797654	-3.751362	-3.491934	-3.905266	-4.046275	-4.429469	-2.310515	-3.725226	-3.530137	-3.111943	-2.765058	-3.413056	-4.551936	-4.299679	-4.340577	-4.009867	-4.639961	-3.917137	-3.382677	-3.110508	-3.398066	-3.394004	-4.042309	-5.086596	-2.671193	-3.686669	-3.956685	-3.491521	-4.058499	-4.486989	-4.216218	-4.467759	-2.079422	-3.880118	-3.142424	-3.186062	-3.559201	-3.273446	-4.483576	-3.157745	-3.674906	-3.513112	-3.348861	-3.979566	-3.910807	-4.930688	-3.592268
6.350000	-4.026716	-3.486599	-3.023015	-1.855162	-3.754780	-3.495389	-3.882770	-4.035980	-4.318518	-2.389063	-3.685253	-3.485978	-3.126394	-2.794897	-3.409429	-4.552916	-4.296530	-4.339713	-4.024434	-4.582186	-3.890797	-3.379959	-3.136054	-3.539177	-3.344470	-4.029889	-5.095811	-2.711915	-3.755170	-3.917513	-3.552382	-4.124124	-4.452176	-4.207294	-4.509739	-2.109107	-3.822742	-3.132192	-3.129795	-3.521530	-3.275233	-4.495335	-3.186965	-3.676911	-3.480762	-3.371831	-3.992163	-3.859467	-4.936279	-3.611850
6.400000	-3.990114	-3.529779	-3.030769	-1.911049	-3.761248	-3.501349	-3.853281	-4.018347	-4.201040	-2.456404	-3.643727	-3.442050	-3.137681	-2.820719	-3.403825	-4.547482	-4.284433	-4.325797	-4.028085	-4.516303	-3.862158	-3.371380	-3.158089	-3.655185	-3.292965	-4.012159	-5.101680	-2.749552	-3.822375	-3.874089	-3.608328	-4.188982	-4.409092	-4.186293	-4.543272	-2.139834	-3.764441	-3.117742	-3.069583	-3.484972	-3.270357	-4.499141	-3.210581	-3.674298	-3.445763	-3.385558	-3.995473	-3.801887	-4.936597	-3.627918
6.450000	-3.946281	-3.567957	-3.036425	-1.966415	-3.770563	-3.509603	-3.817355	-3.994648	-4.078318	-2.513079	-3.601933	-3.398544	-3.145911	-2.842251	-3.396726	-4.535676	-4.263584	-4.300386	-4.020453	-4.441655	-3.831999	-3.357411	-3.176847	-3.747912	-3.240732	-3.990601	-5.103974	-2.784400	-3.887337	-3.826993	-3.658980	-4.251297	-4.357873	-4.154693	-4.569031	-2.170332	-3.705090	-3.099041	-3.004872	-3.450271	-3.260203	-4.495271	-3.228869	-3.668033	-3.408392	-3.390462	-3.991665	-3.738724	-4.932159	-3.639932
6.500000	-3.895627	-3.602957	-3.039136	-2.021971	-3.782218	-3.519740	-3.775551	-3.965981	-3.951604	-2.559682	-3.560838	-3.355469	-3.151127	-2.859330	-3.388502	-4.517394	-4.234082	-4.265032	-4.001288	-4.357503	-3.800957	-3.338518	-3.192359	-3.819816	-3.188774	-3.966542	-5.102252	-2.816448	-3.948785	-3.776704	-3.703797	-4.309117	-4.298589	-4.113818	-4.587591	-2.199153	-3.644304	-3.076046	-2.934974	-3.417942	-3.246017	-4.483948	-3.242092	-3.658922	-3.368758	-3.387104	-3.982691	-3.670512	-4.923342	-3.647286
6.550000	-3.838464	-3.636313	-3.038087	-2.078017	-3.795389	-3.531122	-3.728425	-3.933282	-3.821921	-2.596837	-3.521121	-3.312659	-3.153293	-2.871881	-3.379419	-4.492391	-4.195924	-4.221244	-3.970443	-4.263041	-3.769537	-3.315122	-3.204513	-3.873723	-3.137836	-3.941155	-5.095846	-2.845476	-4.005241	-3.723599	-3.742163	-4.360408	-4.231247	-4.064840	-4.599428	-2.224798	-3.581443	-3.048680	-2.859088	-3.388292	-3.228903	-4.465330	-3.250493	-3.647617	-3.326841	-3.376196	-3.970261	-3.597651	-4.910394	-3.649388
6.600000	-3.775039	-3.669282	-3.032532	-2.134450	-3.808920	-3.542862	-3.676463	-3.897339	-3.689911	-2.625175	-3.483188	-3.269778	-3.152297	-2.879908	-3.369624	-4.460315	-4.149022	-4.170444	-3.927841	-4.157422	-3.738109	-3.287594	-3.213114	-3.912601	-3.088385	-3.915455	-5.083889	-2.871152	-4.055097	-3.667937	-3.773450	-4.403145	-4.155783	-4.008783	-4.604924	-2.245826	-3.515608	-3.016807	-2.776332	-3.361433	-3.209808	-4.439501	-3.254265	-3.634633	-3.282501	-3.358565	-3.955853	-3.520396	-4.893447	-3.645710
6.650000	-3.705534	-3.702864	-3.021819	-2.190825	-3.821309	-3.553823	-3.620090	-3.858808	-3.555681	-2.645307	-3.447181	-3.226331	-3.147932	-2.883467	-3.359149	-4.420710	-4.093198	-4.113952	-3.873474	-4.039784	-3.706908	-3.256230	-3.217926	-3.939403	-3.040590	-3.890286	-5.065321	-2.893137	-4.096749	-3.609857	-3.797072	-4.435379	-4.072082	-3.946538	-4.604381	-2.260954	-3.445635	-2.980215	-2.685767	-3.337285	-3.189540	-4.406459	-3.253560	-3.620346	-3.235490	-3.335098	-3.940706	-3.438848	-4.872509	-3.635839
6.700000	-3.630104	-3.737814	-3.005397	-2.246400	-3.830721	-3.562605	-3.559638	-3.818217	-3.418768	-2.657816	-3.412975	-3.181659	-3.139914	-2.882631	-3.347911	-4.373058	-4.028213	-4.052950	-3.807392	-3.909287	-3.676030	-3.221242	-3.218731	-3.956940	-2.994313	-3.866319	-5.038942	-2.911137	-4.128644	-3.549372	-3.812515	-4.455284	-3.979962	-3.878864	-4.598025	-2.269127	-3.370134	-2.938625	-2.586430	-3.315581	-3.168753	-4.366135	-3.248473	-3.604999	-3.185483	-3.306710	-3.925847	-3.352972	-4.847480	-3.619491
6.750000	-3.548883	-3.774650	-2.982823	-2.300244	-3.835033	-3.567566	-3.495337	-3.775995	-3.278129	-2.663264	-3.380185	-3.134961	-3.127867	-2.877474	-3.335705	-4.316806	-3.953779	-3.988472	-3.729669	-3.765128	-3.645424	-3.182754	-3.215345	-3.967824	-2.949091	-3.844054	-5.003464	-2.924956	-4.149372	-3.486382	-3.819371	-4.461186	-3.879196	-3.806395	-4.585999	-2.269559	-3.287523	-2.891670	-2.477365	-3.295858	-3.147951	-4.318382	-3.239039	-3.588710	-3.132071	-3.274282	-3.912092	-3.262586	-4.818142	-3.596505
6.800000	-3.462002	-3.813653	-2.953748	-2.351304	-3.831873	-3.566854	-3.427319	-3.732460	-3.132250	-2.662169	-3.348153	-3.085286	-3.111356	-2.868052	-3.322217	-4.251403	-3.869585	-3.921381	-3.640401	-3.606578	-3.614901	-3.140801	-3.207656	-3.974410	-2.904142	-3.823786	-4.957573	-2.934506	-4.157697	-3.420668	-3.817325	-4.451548	-3.769512	-3.729653	-4.568386	-2.261739	-3.196087	-2.838923	-2.357654	-3.277453	-3.127511	-4.263004	-3.225236	-3.571476	-3.074793	-3.238629	-3.900059	-3.167391	-4.784160	-3.566829
6.850000	-3.369593	-3.854877	-2.917921	-2.398507	-3.818708	-3.558461	-3.355618	-3.687843	-2.979290	-2.655025	-3.315948	-3.031555	-3.089881	-2.854392	-3.307015	-4.176352	-3.775311	-3.852370	-3.539668	-3.433029	-3.584111	-3.095328	-3.195613	-3.978778	-2.858373	-3.805614	-4.900028	-2.939791	-4.152597	-3.351905	-3.806150	-4.424961	-3.650604	-3.649055	-4.545203	-2.245439	-3.094049	-2.779895	-2.226460	-3.259485	-3.107659	-4.199757	-3.206987	-3.553166	-3.013134	-3.200464	-3.890187	-3.066983	-4.745085	-3.530487
6.900000	-3.271801	-3.898146	-2.875160	-2.440841	-3.792942	-3.540301	-3.280162	-3.642287	-2.817300	-2.642296	-3.282380	-2.972569	-3.062895	-2.836484	-3.289545	-4.091248	-3.670660	-3.781941	-3.427510	-3.244006	-3.552564	-3.046198	-3.179240	-3.982714	-2.810396	-3.789411	-4.829714	-2.940897	-4.133266	-3.279662	-3.785699	-4.380126	-3.522147	-3.564909	-4.516417	-2.220688	-2.979660	-2.714057	-2.083052	-3.240844	-3.088488	-4.128367	-3.184161	-3.533544	-2.946537	-3.160387	-3.882730	-2.960871	-4.700348	-3.487534
6.950000	-3.168779	-3.943055	-2.825355	-2.477402	-3.752011	-3.510293	-3.200794	-3.595851	-2.644477	-2.624427	-3.245999	-2.907033	-3.029825	-2.814282	-3.269152	-3.995839	-3.555377	-3.710425	-3.303904	-3.039230	-3.519606	-2.993202	-3.158605	-3.987692	-2.758579	-3.774825	-4.745718	-2.937952	-4.099113	-3.203412	-3.755892	-4.315832	-3.383823	-3.477431	-4.481960	-2.187747	-2.851292	-2.640861	-1.926857	-3.220204	-3.069944	-4.048553	-3.156590	-3.512256	-2.874399	-3.118872	-3.877772	-2.848502	-4.649268	-3.438034
7.000000	-3.060677	-3.988975	-2.768443	-2.507437	-3.693497	-3.466462	-3.117283	-3.548522	-2.459410	-2.601854	-3.205138	-2.833585	-2.990089	-2.787710	-3.245080	-3.890061	-3.429262	-3.637965	-3.168731	-2.818659	-3.484441	-2.936068	-3.133826	-3.994871	-2.701091	-3.761256	-4.647359	-2.931096	-4.049757	-3.122557	-3.716692	-4.230952	-3.235318	-3.386748	-4.441730	-2.147084	-2.707550	-2.559762	-1.757462	-3.196001	-3.051839	-3.960032	-3.124062	-3.488834	-2.796065	-3.076260	-3.875223	-2.729283	-4.591062	-3.382014
7.050000	-2.947633	-4.035078	-2.704410	-2.530372	-3.615241	-3.407041	-3.029334	-3.500213	-2.261326	-2.575004	-3.157961	-2.750825	-2.943111	-2.756667	-3.216474	-3.774064	-3.292187	-3.564543	-3.021791	-2.582540	-3.446144	-2.874470	-3.105029	-4.005075	-2.635987	-3.747861	-4.534194	-2.920455	-3.985001	-3.036428	-3.668099	-4.124449	-3.076371	-3.292905	-4.395615	-2.099342	-2.547343	-2.470242	-1.574684	-3.166490	-3.033824	-3.862537	-3.086338	-3.462730	-2.710829	-3.032769	-3.874816	-2.602616	-4.524854	-3.319447
7.100000	-2.829754	-4.080346	-2.633268	-2.545789	-3.515425	-3.330538	-2.936615	-3.450770	-2.050273	-2.544311	-3.102528	-2.657364	-2.888346	-2.721033	-3.182423	-3.648230	-3.144095	-3.489974	-2.862811	-2.331472	-3.403667	-2.808054	-3.072354	-4.018794	-2.561287	-3.733551	-4.405998	-2.906117	-3.904826	-2.944320	-3.610144	-3.995414	-2.906778	-3.195868	-4.343505	-2.045300	-2.369988	-2.371844	-1.378575	-3.129767	-3.015402	-3.755841	-3.043164	-3.433305	-2.617927	-2.988497	-3.876120	-2.467910	-4.449716	-3.250237
7.150000	-2.707092	-4.123618	-2.555048	-2.553423	-3.392637	-3.235812	-2.838761	-3.399975	-1.827193	-2.510216	-3.036886	-2.551870	-2.825291	-2.680692	-3.141946	-3.513153	-2.985010	-3.413921	-2.691477	-2.066453	-3.355885	-2.736445	-3.035926	-4.036183	-2.475070	-3.717014	-4.262705	-2.888105	-3.809362	-2.845487	-3.542884	-3.843098	-2.726418	-3.095515	-4.285296	-1.985835	-2.175255	-2.264183	-1.169448	-3.083853	-2.995912	-3.639746	-2.994269	-3.399851	-2.516515	-2.943425	-3.878531	-2.324611	-4.364681	-3.174207
7.200000	-2.579624	-4.163619	-2.469804	-2.553122	-3.245950	-3.122120	-2.735401	-3.347550	-1.593936	-2.473170	-2.959153	-2.433136	-2.753505	-2.635525	-3.094057	-3.369597	-2.815027	-3.335921	-2.507505	-1.788952	-3.301608	-2.659260	-2.995850	-4.057047	-2.375578	-3.696732	-4.104349	-2.866382	-3.698871	-2.739197	-3.466399	-3.666982	-2.535281	-2.991632	-4.220906	-1.921880	-1.963408	-2.146983	-0.947916	-3.026756	-2.974537	-3.514107	-2.939381	-3.361626	-2.405687	-2.897439	-3.881278	-2.172232	-4.268802	-3.091111
7.250000	-2.447230	-4.198996	-2.377574	-2.544837	-3.074929	-2.989116	-2.626180	-3.293162	-1.353088	-2.433639	-2.867618	-2.300116	-2.672632	-2.585433	-3.037758	-3.218432	-2.634304	-3.255375	-2.310686	-1.500918	-3.239655	-2.576133	-2.952203	-4.080878	-2.261261	-3.671020	-3.931009	-2.840824	-3.573730	-2.624738	-3.380805	-3.466856	-2.333486	-2.883900	-4.150268	-1.854359	-1.735220	-2.020088	-0.714888	-2.956588	-2.950296	-3.378816	-2.878238	-3.317857	-2.284478	-2.850320	-3.883436	-2.010368	-4.161190	-3.000631
7.300000	-2.309687	-4.228384	-2.278404	-2.528568	-2.879678	-2.836866	-2.510767	-3.236432	-1.107771	-2.392091	-2.760824	-2.152015	-2.582396	-2.530342	-2.972096	-3.060555	-2.443052	-3.171597	-2.100965	-1.204797	-3.168866	-2.486731	-2.905030	-4.106852	-2.130888	-3.638082	-3.742769	-2.811227	-3.434400	-2.501457	-3.286247	-3.242889	-2.121308	-2.771888	-4.073321	-1.784141	-1.491953	-1.883476	-0.471611	-2.871642	-2.922064	-3.233810	-2.810584	-3.267794	-2.151904	-2.801776	-3.883954	-1.838716	-4.041062	-2.902418
7.350000	-2.166673	-4.250423	-2.172319	-2.504354	-2.660820	-2.665814	-2.388881	-3.176941	-0.861338	-2.349001	-2.637636	-1.988331	-2.482632	-2.470199	-2.896173	-2.896803	-2.241538	-3.083803	-1.878519	-0.903469	-3.088180	-2.390762	-2.854350	-4.133883	-1.983561	-3.596052	-3.539723	-2.777309	-3.281422	-2.368784	-3.182920	-2.995718	-1.899186	-2.655035	-3.989994	-1.711970	-1.235340	-1.737260	-0.219650	-2.770499	-2.888585	-3.079071	-2.736182	-3.210711	-2.007001	-2.751420	-3.881665	-1.657100	-3.907795	-2.796096
7.400000	-2.017762	-4.263814	-2.059330	-2.472247	-2.419499	-2.476758	-2.260284	-3.114233	-0.617074	-2.304830	-2.497285	-1.808887	-2.373277	-2.404969	-2.809162	-2.727886	-2.030087	-2.991138	-1.643789	-0.600129	-2.996649	-2.287982	-2.800149	-4.160664	-1.818756	-3.543082	-3.321977	-2.738700	-3.115375	-2.226259	-3.071053	-2.726505	-1.667749	-2.532645	-3.900172	-1.638409	-0.967518	-1.581686	0.039099	-2.652095	-2.848493	-2.914612	-2.654819	-3.145956	-1.848904	-2.698780	-3.875319	-1.465472	-3.760953	-2.681294
7.450000	-1.862455	-4.267339	-1.939424	-2.432304	-2.157389	-2.270804	-2.124821	-3.047843	-0.377970	-2.260022	-2.339389	-1.613893	-2.254382	-2.334642	-2.710345	-2.554338	-1.809102	-2.892710	-1.397543	-0.298140	-2.893498	-2.178210	-2.742392	-4.185735	-1.636350	-3.477385	-3.089759	-2.694957	-2.936899	-2.073566	-2.950930	-2.437011	-1.427828	-2.403909	-3.803672	-1.563794	-0.690987	-1.417129	0.302425	-2.515778	-2.800364	-2.740479	-2.566324	-3.072950	-1.676923	-2.643303	-3.863636	-1.263952	-3.600315	-2.557693
7.500000	-1.700220	-4.259895	-1.812575	-2.384575	-1.876667	-2.049342	-1.982386	-2.977283	-0.146526	-2.214976	-2.163953	-1.403949	-2.126117	-2.259212	-2.599101	-2.376509	-1.579074	-2.787586	-1.140887	-0.000821	-2.778137	-2.061313	-2.681032	-4.207529	-1.436618	-3.397297	-2.843476	-2.645557	-2.746648	-1.910545	-2.822867	-2.129591	-1.180442	-2.267908	-3.700210	-1.488215	-0.408512	-1.244062	0.567852	-2.361332	-2.742751	-2.556749	-2.470546	-2.991225	-1.490620	-2.584344	-3.845338	-1.052819	-3.425883	-2.425035
7.550000	-1.530525	-4.240498	-1.678740	-2.329110	-1.580002	-1.814017	-1.832970	-2.902081	0.075328	-2.170045	-1.971335	-1.180062	-1.988765	-2.178664	-2.474929	-2.194602	-1.340634	-2.674839	-0.875271	0.288738	-2.650169	-1.937222	-2.616013	-4.224460	-1.220242	-3.301349	-2.583848	-2.589914	-2.545322	-1.737219	-2.687233	-1.807207	-0.926829	-2.123681	-3.589385	-1.411490	-0.123073	-1.063072	0.832700	-2.188985	-2.674242	-2.363554	-2.367390	-2.900413	-1.289925	-2.521172	-3.819202	-0.832547	-3.237868	-2.283177
7.600000	-1.352887	-4.208304	-1.537883	-2.265970	-1.270529	-1.566695	-1.676638	-2.821783	0.286239	-2.125514	-1.762241	-0.943632	-1.842718	-2.092968	-2.337457	-2.008735	-1.094583	-2.553562	-0.602482	0.567846	-2.509406	-1.805909	-2.547272	-4.234968	-0.988310	-3.188308	-2.312003	-2.527366	-2.333665	-1.553804	-2.544415	-1.473352	-0.668420	-1.970269	-3.470660	-1.333195	0.162239	-0.874825	1.094173	-1.999383	-2.593515	-2.161074	-2.256809	-2.800253	-1.075194	-2.452963	-3.784100	-0.603794	-3.036682	-2.132095
7.650000	-1.166916	-4.162603	-1.389976	-2.195232	-0.951764	-1.309455	-1.513534	-2.735969	0.485415	-2.081576	-1.537664	-0.696436	-1.688469	-2.002067	-2.186435	-1.819027	-0.841915	-2.422894	-0.324602	0.834330	-2.355844	-1.667390	-2.474755	-4.237587	-0.742314	-3.057212	-2.029536	-2.457209	-2.112465	-1.360697	-2.394817	-1.131933	-0.406816	-1.806791	-3.343374	-1.252689	0.444356	-0.680066	1.349506	-1.793558	-2.499399	-1.949579	-2.138812	-2.690581	-0.847268	-2.378820	-3.739053	-0.367420	-2.822897	-1.971923
7.700000	-0.972377	-4.102834	-1.235016	-2.117004	-0.627510	-1.044567	-1.343894	-2.644267	0.672512	-2.038332	-1.298882	-0.440595	-1.526605	-1.905869	-2.021778	-1.625710	-0.583875	-2.282057	-0.043986	1.086588	-2.189662	-1.521718	-2.398412	-4.230969	-0.484144	-2.907440	-1.738540	-2.378678	-1.882610	-1.158519	-2.238855	-0.787142	-0.143791	-1.632535	-3.206776	-1.169189	0.720302	-0.479629	1.596073	-1.572869	-2.390930	-1.729459	-2.013474	-2.571316	-0.607518	-2.297784	-3.683250	-0.124492	-2.597225	-1.802962
7.750000	-0.769220	-4.028580	-1.073040	-2.031432	-0.301714	-0.774466	-1.168053	-2.546378	0.847575	-1.995778	-1.047413	-0.178510	-1.357798	-1.804260	-1.843555	-1.429204	-0.321948	-2.130398	0.236803	1.323574	-2.011200	-1.368968	-2.318201	-4.213935	-0.216050	-2.738717	-1.441530	-2.290978	-1.645068	-0.948079	-2.076937	-0.443231	0.118765	-1.447025	-3.060064	-1.081822	0.987341	-0.274434	1.831549	-1.338946	-2.267400	-1.501258	-1.880932	-2.442443	-0.357811	-2.208865	-3.616084	0.123736	-2.360493	-1.625689
7.800000	-0.557625	-3.939557	-0.904147	-1.938703	0.021713	-0.501738	-0.986432	-2.442069	1.010925	-1.953799	-0.785011	0.087183	-1.182782	-1.697105	-1.652041	-1.230175	-0.057877	-1.967409	0.515058	1.544750	-1.820951	-1.209262	-2.234104	-4.185471	0.059379	-2.551172	-1.141358	-2.193298	-1.400946	-0.730386	-1.909450	-0.104316	0.378844	-1.250091	-2.902462	-0.989714	1.243079	-0.065518	2.054002	-1.093645	-2.128391	-1.265743	-1.741400	-2.303995	-0.100482	-2.111077	-3.537160	0.375830	-2.113639	-1.440750
7.850000	-0.338035	-3.835643	-0.728505	-1.839052	0.339077	-0.229035	-0.799570	-2.331198	1.163095	-1.912170	-0.513649	0.353691	-1.002355	-1.584274	-1.447717	-1.029548	0.206364	-1.792781	0.788025	1.750017	-1.619562	-1.042760	-2.146110	-4.144748	0.339288	-2.345365	-0.841032	-2.084818	-1.151491	-0.506648	-1.736780	0.225826	0.634392	-1.041942	-2.733294	-0.892063	1.485542	0.145980	2.261986	-0.838995	-1.973812	-1.023920	-1.595149	-2.156051	0.161764	-2.003487	-3.446296	0.630190	-1.857717	-1.248959
7.900000	-0.111158	-3.716859	-0.546361	-1.732738	0.647079	0.040962	-0.608085	-2.213707	1.304742	-1.870556	-0.235471	0.618196	-0.817345	-1.465657	-1.231315	-0.828449	0.468631	-1.606437	1.053017	1.939621	-1.407831	-0.869674	-2.054217	-4.091105	0.620645	-2.122301	-0.543530	-1.964751	-0.898082	-0.278268	-1.559283	0.543928	0.883366	-0.823178	-2.552064	-0.788186	1.713246	0.358788	2.454563	-0.577146	-1.803879	-0.777077	-1.442513	-1.998723	0.426011	-1.885255	-3.343505	0.885105	-1.593894	-1.051275
7.950000	0.122005	-3.583378	-0.358073	-1.620052	0.942947	0.305637	-0.412722	-2.089621	1.436603	-1.828535	0.047202	0.877904	-0.628619	-1.341192	-1.003824	-0.628147	0.726665	-1.408582	1.307534	2.114064	-1.186720	-0.690291	-1.958444	-4.024051	0.900346	-1.883464	-0.251643	-1.832376	-0.642258	-0.046811	-1.377316	0.847336	1.123764	-0.594812	-2.358564	-0.677598	1.925204	0.571518	2.631287	-0.310337	-1.619145	-0.526795	-1.283890	-1.832179	0.689220	-1.755686	-3.228979	1.138766	-1.323508	-0.848778
8.000000	0.360195	-3.435524	-0.164088	-1.501278	1.224518	0.562537	-0.214294	-1.959054	1.559441	-1.785603	0.331942	1.130211	-0.437064	-1.210894	-0.766516	-0.429926	0.978203	-1.199718	1.549399	2.274035	-0.957371	-0.504971	-1.858810	-3.943247	1.175344	-1.630774	0.032166	-1.687067	-0.385648	0.186007	-1.191229	1.134077	1.353742	-0.358258	-2.152934	-0.560010	2.120915	0.782696	2.792168	-0.040862	-1.420451	-0.274912	-1.119704	-1.656639	0.948459	-1.614277	-3.103059	1.389320	-1.048068	-0.642633
8.050000	0.601899	-3.273781	0.035028	-1.376719	1.490256	0.809448	-0.013726	-1.822190	1.674015	-1.741203	0.616256	1.372778	-0.243585	-1.074851	-0.520937	-0.235003	1.221065	-0.980691	1.776850	2.420330	-0.721114	-0.314178	-1.755354	-3.848489	1.442780	-1.366587	0.305845	-1.528352	-0.129965	0.418362	-1.001394	1.402825	1.571655	-0.115285	-1.935735	-0.435375	2.300315	0.990788	2.937581	0.228949	-1.208905	-0.023469	-0.950423	-1.472414	1.201003	-1.460744	-2.966193	1.634925	-0.769293	-0.434064
8.100000	0.845396	-3.098773	0.238586	-1.246658	1.739237	1.044487	0.187993	-1.679277	1.781056	-1.694747	0.897674	1.603626	-0.049092	-0.933254	-0.268896	-0.044433	1.453275	-0.752687	1.988628	2.553808	-0.479477	-0.118488	-1.648113	-3.739700	1.700106	-1.093587	0.567780	-1.355962	0.123057	0.648377	-0.808211	1.652876	1.776152	0.132055	-1.707997	-0.303870	2.463711	1.194272	3.068193	0.496793	-0.985845	0.225368	-0.776555	-1.279932	1.444467	-1.295062	-2.818924	1.873782	-0.489084	-0.224298
8.150000	1.088817	-2.911269	0.445777	-1.111380	1.971061	1.266159	0.389811	-1.530624	1.881243	-1.645648	1.173803	1.821201	0.145489	-0.786389	-0.012440	0.140939	1.673151	-0.517257	2.183977	2.675352	-0.234168	0.081432	-1.537148	-3.616918	1.945182	-0.814725	0.816786	-1.169881	0.371742	0.874194	-0.612121	1.884040	1.966218	0.381478	-1.471190	-0.165887	2.611690	1.391687	3.184869	0.760414	-0.752802	0.469438	-0.598627	-1.079764	1.676900	-1.117489	-2.661840	2.104225	-0.209519	-0.014538
8.200000	1.330218	-2.712153	0.655668	-0.971181	2.185789	1.473387	0.590638	-1.376570	1.975215	-1.593335	1.442455	2.024413	0.339235	-0.634615	0.246224	0.320499	1.879393	-0.276235	2.362653	2.785844	0.012961	0.284808	-1.422521	-3.480277	2.176348	-0.533050	1.052093	-0.970397	0.614514	1.094043	-0.413608	2.096577	2.141240	0.630622	-1.227180	-0.022014	2.745063	1.581711	3.288605	1.017679	-0.511423	0.706691	-0.417203	-0.872636	1.896833	-0.928556	-2.495558	2.324748	0.067237	0.194097
8.250000	1.567638	-2.502432	0.867195	-0.826384	2.383818	1.665504	0.789350	-1.217496	2.063537	-1.537298	1.701661	2.212617	0.531212	-0.478383	0.504750	0.493837	2.071107	-0.031749	2.524827	2.886129	0.259955	0.490765	-1.304309	-3.330010	2.392432	-0.251606	1.273256	-0.758157	0.849966	1.306319	-0.213218	2.291052	2.300977	0.877104	-0.978168	0.126981	2.864771	1.763206	3.380449	1.266617	-0.263477	0.935290	-0.232899	-0.659470	2.103253	-0.729110	-2.320718	2.534075	0.338975	0.400575
8.300000	1.799188	-2.283204	1.079164	-0.677379	2.565807	1.842236	0.984809	-1.053801	2.146723	-1.477102	1.949789	2.385577	0.720475	-0.318183	0.760770	0.660721	2.247811	0.213906	2.671033	2.977016	0.504818	0.698359	-1.182603	-3.166447	2.592759	0.026730	1.480134	-0.534185	1.076885	1.509623	-0.011562	2.468280	2.445555	1.118661	-0.726557	0.280180	2.971833	1.935258	3.461460	1.505479	-0.010776	1.153684	-0.046401	-0.441377	2.295583	-0.520273	-2.137962	2.731197	0.603579	0.603994
8.350000	2.023144	-2.055644	1.290293	-0.524630	2.732582	2.003653	1.175911	-0.885909	2.225217	-1.412396	2.185537	2.543427	0.906087	-0.154560	1.011969	0.821076	2.409427	0.458334	2.802055	3.059262	0.745592	0.906577	-1.057516	-2.990006	2.777084	0.299344	1.672812	-0.299912	1.294295	1.702841	0.190717	2.629215	2.575424	1.353233	-0.474810	0.436535	3.067280	2.097200	3.532667	1.732802	0.244825	1.360675	0.141542	-0.219646	2.473641	-0.303450	-1.947936	2.915394	0.859099	0.803586
8.400000	2.237977	-1.820988	1.499189	-0.368719	2.885074	2.150100	1.361569	-0.714251	2.299414	-1.342948	2.407976	2.686590	1.087126	0.011903	1.256164	0.974911	2.556210	0.699148	2.918843	3.133569	0.980436	1.114364	-0.929177	-2.801196	2.945551	0.563997	1.851569	-0.057152	1.501446	1.885126	0.392894	2.774910	2.691290	1.579053	-0.225332	0.594906	3.152143	2.248610	3.595041	1.947436	0.501470	1.555409	0.330093	0.004276	2.637564	-0.080304	-1.751299	3.086256	1.103848	0.998700
8.450000	2.442460	-1.580503	1.704413	-0.210344	3.024265	2.282158	1.540795	-0.539273	2.369654	-1.268623	2.616543	2.815716	1.262699	0.180604	1.491415	1.122322	2.688700	0.934103	3.022441	3.200591	1.207706	1.320650	-0.797728	-2.600621	3.098612	0.818870	2.016838	0.191932	1.697839	2.055956	0.594233	2.906453	2.794045	1.794691	0.019677	0.754095	3.227401	2.389313	3.649486	2.148582	0.757331	1.737392	0.518334	0.228829	2.787743	0.147303	-1.548699	3.243672	1.336479	1.188805
8.500000	2.635634	-1.335508	1.904498	-0.050351	3.151138	2.400554	1.712664	-0.361446	2.436230	-1.189405	2.810989	2.931597	1.431954	0.350898	1.716055	1.263438	2.807642	1.161159	3.113907	3.260914	1.425988	1.524335	-0.663336	-2.388987	3.236943	1.062563	2.169148	0.444887	1.883163	2.215054	0.793930	3.024918	2.884694	1.999067	0.258283	0.912858	3.293978	2.519327	3.696824	2.335753	1.010612	1.906425	0.705278	0.452387	2.924745	0.377329	-1.340826	3.387787	1.555994	1.373443
8.550000	2.816855	-1.087335	2.098003	0.110299	3.266657	2.506113	1.876399	-0.181256	2.499392	-1.105390	2.991360	3.035127	1.594113	0.522095	1.928757	1.398419	2.913909	1.378579	3.194280	3.315080	1.634164	1.724337	-0.526185	-2.167113	3.361379	1.294088	2.309117	0.699073	2.057302	2.362408	0.991147	3.131357	2.964293	2.191457	0.488894	1.069962	3.352716	2.638852	3.737794	2.508798	1.259593	2.062579	0.889880	0.673319	3.049266	0.607632	-1.128388	3.518992	1.761754	1.552210
8.600000	2.985775	-0.837337	2.283545	0.270546	3.371748	2.599716	2.031339	0.000787	2.559357	-1.016757	3.157943	3.127234	1.748485	0.693463	2.128557	1.527432	3.008456	1.584974	3.264536	3.363575	1.831406	1.919589	-0.386471	-1.935916	3.472853	1.512837	2.437412	0.951776	2.220297	2.498208	1.185013	3.226768	3.033904	2.371446	0.710275	1.224211	3.404389	2.748225	3.773054	2.667831	1.502641	2.206131	1.071084	0.890057	3.162078	0.836037	-0.912118	3.637846	1.953468	1.724722
8.650000	3.142306	-0.586878	2.459870	0.429258	3.467280	2.682251	2.177007	0.184120	2.616303	-0.923766	3.311203	3.208846	1.894491	0.864211	2.314834	1.650652	3.092258	1.779331	3.325572	3.406833	2.017183	2.109079	-0.244414	-1.696442	3.572340	1.718519	2.554732	1.200325	2.372298	2.622813	1.374619	3.312085	3.094543	2.538903	0.921551	1.374484	3.449688	2.847885	3.803183	2.813213	1.738250	2.337523	1.247844	1.101149	3.263989	1.060410	-0.692807	3.745052	2.131140	1.890594
8.700000	3.286603	-0.337320	2.625898	0.585291	3.554068	2.754598	2.313077	0.368163	2.670393	-0.826739	3.451754	3.280868	2.031684	1.033501	2.487321	1.768265	3.166276	1.961004	3.378193	3.445247	2.191247	2.291851	-0.100237	-1.449830	3.660823	1.911109	2.661790	1.442245	2.513566	2.736708	1.559051	3.388177	3.147170	2.693926	1.122175	1.519764	3.489232	2.938351	3.828691	2.945487	1.965082	2.457317	1.419190	1.305326	3.355813	1.278766	-0.471260	3.841403	2.295029	2.049454
8.750000	3.418994	-0.090023	2.780738	0.737518	3.632865	2.817585	2.439396	0.552262	2.721757	-0.726040	3.580290	3.344149	2.159749	1.200442	2.646036	1.880441	3.231425	2.129685	3.423107	3.479168	2.353578	2.467035	0.045803	-1.197350	3.739258	2.090792	2.759291	1.675310	2.644417	2.840461	1.737386	3.455842	3.192648	2.836785	1.311890	1.659165	3.523566	3.020178	3.850025	3.065325	2.181976	2.566141	1.584228	1.501515	3.438344	1.489294	-0.248354	3.927733	2.445575	2.200908
8.800000	3.539947	0.153662	2.923738	0.884881	3.704360	2.871996	2.555973	0.735733	2.770514	-0.622057	3.697561	3.399485	2.278502	1.364113	2.791250	1.987350	3.288556	2.285373	3.460920	3.508906	2.504366	2.633876	0.193434	-0.940371	3.808552	2.257905	2.847926	1.897667	2.765219	2.934690	1.908739	3.515808	3.231764	2.967874	1.490677	1.791925	3.553170	3.093945	3.867563	3.173494	2.387984	2.664665	1.742197	1.688883	3.512345	1.690467	-0.025005	4.004887	2.583372	2.344587
8.850000	3.650032	0.392438	3.054481	1.026432	3.769182	2.918548	2.662953	0.917826	2.816760	-0.515194	3.804343	3.447594	2.387898	1.523588	2.923428	2.089165	3.338449	2.428302	3.492143	3.534736	2.643957	2.791751	0.342357	-0.680362	3.869550	2.412905	2.928360	2.107871	2.876366	3.020043	2.072297	3.568731	3.265199	3.087681	1.658701	1.917428	3.578458	3.160230	3.881635	3.270805	2.582394	2.753575	1.892469	1.866827	3.578535	1.881040	0.197838	4.073702	2.709098	2.480155
8.900000	3.749880	0.625057	3.172794	1.161343	3.827908	2.957892	2.760603	1.097751	2.860585	-0.405849	3.901406	3.489126	2.488007	1.677958	3.043185	2.186048	3.381803	2.558908	3.517205	3.556903	2.772812	2.940173	0.492224	-0.418874	3.923031	2.556327	3.001225	2.304884	2.978269	3.097172	2.227339	3.615207	3.293549	3.196743	1.816280	2.035197	3.599795	3.219607	3.892524	3.358087	2.764716	2.833550	2.034575	2.034968	3.637585	2.060109	0.419162	4.134971	2.823491	2.607333
8.950000	3.840149	0.850378	3.278736	1.288947	3.881064	2.990617	2.849291	1.274709	2.902072	-0.294402	3.989494	3.524664	2.579011	1.826378	3.151244	2.278162	3.419237	2.677771	3.536441	3.575623	2.891480	3.078826	0.642662	-0.157503	3.969705	2.688757	3.067122	2.488092	3.071347	3.166706	2.373298	3.655769	3.317325	3.295630	1.963837	2.144865	3.617488	3.272626	3.900474	3.436156	2.934710	2.905249	2.168202	2.193138	3.690118	2.227087	0.637949	4.189443	2.927318	2.725932
9.000000	3.921500	1.067366	3.372561	1.408704	3.929122	3.017242	2.929457	1.447877	2.941288	-0.181225	4.069329	3.554716	2.661172	1.968076	3.248375	2.365665	3.451296	2.785560	3.550119	3.591086	3.000556	3.207539	0.793231	0.102112	4.010206	2.810808	3.126601	2.657236	3.156016	3.229259	2.509750	3.690895	3.336957	3.384915	2.101863	2.246181	3.631810	3.319801	3.905687	3.505806	3.092330	2.969291	2.293164	2.341347	3.736697	2.381679	0.853162	4.237809	3.021338	2.835847
9.050000	3.994581	1.275129	3.454704	1.520223	3.972508	3.038227	3.001582	1.616454	2.978297	-0.066679	4.141581	3.579735	2.734815	2.102395	3.335384	2.448710	3.478451	2.882998	3.558432	3.603462	3.100658	3.326291	0.943450	0.358341	4.045104	2.923099	3.180177	2.812368	3.232675	3.285403	2.636447	3.721014	3.352804	3.465162	2.230883	2.338979	3.642988	3.361617	3.908341	3.567779	3.237730	3.026260	2.409411	2.479749	3.777845	2.523866	1.063758	4.280699	3.106292	2.937081
9.100000	4.060009	1.472944	3.525741	1.623228	4.011615	3.053977	3.066179	1.779696	3.013163	0.048900	4.206879	3.600108	2.800315	2.228789	3.413066	2.527447	3.501108	2.970837	3.561521	3.612896	3.192408	3.435196	1.092782	0.609600	4.074897	3.026244	3.228320	2.953804	3.301721	3.335677	2.753309	3.746506	3.365165	3.536915	2.351442	2.423167	3.651216	3.398527	3.908581	3.622769	3.371217	3.076693	2.517001	2.608616	3.814025	2.653849	1.268742	4.318678	3.182889	3.029737
9.150000	4.118358	1.660256	3.586348	1.717556	4.046792	3.064842	3.123768	1.936917	3.045938	0.165177	4.265796	3.616177	2.858073	2.346855	3.482199	2.602021	3.519607	3.049819	3.559470	3.619524	3.276416	3.534480	1.240641	0.854407	4.100026	3.120847	3.271457	3.082042	3.363529	3.380573	2.860405	3.767709	3.374285	3.600694	2.464085	2.498709	3.656659	3.430937	3.906537	3.671420	3.493226	3.121074	2.616078	2.728302	3.845666	2.772002	1.467161	4.352255	3.251795	3.114004
9.200000	4.170166	1.836711	3.637274	1.803126	4.078357	3.071135	3.174858	2.087539	3.076677	0.281824	4.318871	3.628235	2.908504	2.456314	3.543525	2.672583	3.534236	3.120677	3.552324	3.623465	3.353270	3.624465	1.386424	1.091401	4.120880	3.207491	3.309978	3.197730	3.418461	3.420546	2.957952	3.784930	3.380357	3.656988	2.569348	2.565618	3.659459	3.459223	3.902312	3.714311	3.604292	3.159847	2.706862	2.839230	3.873149	2.878847	1.658169	4.381883	3.313633	3.190154
9.250000	4.215915	2.002125	3.679311	1.879925	4.106598	3.073117	3.219944	2.231091	3.105432	0.398505	4.366583	3.636529	2.952016	2.557014	3.597739	2.739269	3.545240	3.184096	3.540094	3.624823	3.423528	3.705541	1.529489	1.319395	4.137789	3.286725	3.344230	3.301588	3.466857	3.456004	3.046266	3.798436	3.383537	3.706244	2.667740	2.623943	3.659731	3.483725	3.896000	3.751971	3.705007	3.193399	2.789615	2.941849	3.896817	2.974977	1.841019	4.407955	3.368974	3.258516
9.300000	4.256042	2.156469	3.713253	1.947987	4.131774	3.071025	3.259484	2.367223	3.132252	0.514873	4.409363	3.641277	2.989012	2.648914	3.645481	2.802219	3.552809	3.240726	3.522768	3.623693	3.487709	3.778135	1.669212	1.537396	4.151045	3.359071	3.374528	3.394388	3.509039	3.487319	3.125748	3.808469	3.383946	3.748879	2.759739	2.673764	3.657578	3.504738	3.887681	3.784869	3.796000	3.222071	2.864639	3.036631	3.916983	3.061047	2.015105	4.430823	3.418337	3.319458
9.350000	4.290942	2.299880	3.739888	2.007393	4.154116	3.065064	3.293909	2.495713	3.157186	0.630572	4.447613	3.642663	3.019875	2.732071	3.687342	2.861570	3.557109	3.291171	3.500319	3.620166	3.546299	3.842714	1.804986	1.744629	4.160900	3.425021	3.401147	3.476909	3.545309	3.514819	3.196849	3.815244	3.381674	3.785265	2.845799	2.715190	3.653082	3.522535	3.877421	3.813427	3.877912	3.246164	2.932257	3.124051	3.933918	3.137734	2.179968	4.450790	3.462192	3.373371
9.400000	4.320962	2.432613	3.759975	2.058250	4.173841	3.055415	3.323613	2.616463	3.180279	0.745223	4.481680	3.640849	3.044958	2.806618	3.723852	2.917451	3.558264	3.335982	3.472722	3.614324	3.599747	3.899738	1.936239	1.940539	4.167563	3.485032	3.424332	3.549915	3.575952	3.538803	3.260055	3.818954	3.376789	3.815747	2.926335	2.748359	3.646318	3.537353	3.865285	3.838020	3.951381	3.265929	2.992799	3.204572	3.947874	3.205705	2.335304	4.468124	3.500959	3.420656
9.450000	4.346407	2.555035	3.774227	2.100696	4.191140	3.042239	3.348950	2.729491	3.201577	0.858444	4.511884	3.635969	3.064589	2.872757	3.755495	2.969996	3.556377	3.375666	3.439952	3.606246	3.648458	3.949673	2.062469	2.124798	4.171222	3.539521	3.444303	3.614141	3.601236	3.559530	3.315857	3.819775	3.369336	3.840626	3.001734	2.773437	3.637349	3.549403	3.851329	3.858974	4.017023	3.281581	3.046591	3.278651	3.959074	3.265616	2.480975	4.483056	3.535014	3.461708
9.500000	4.367542	2.667592	3.783302	2.134888	4.206188	3.025687	3.370238	2.834908	3.221128	0.969844	4.538506	3.628149	3.079071	2.930734	3.782697	3.019330	3.551523	3.410677	3.402003	3.596008	3.692810	3.992959	2.183247	2.297271	4.172035	3.588879	3.461250	3.670274	3.621408	3.577233	3.364738	3.817862	3.359347	3.860174	3.072350	2.790618	3.626231	3.558865	3.835602	3.876584	4.075418	3.293299	3.093960	3.346713	3.967718	3.318085	2.616981	4.495785	3.564684	3.496900
9.550000	4.384604	2.770787	3.787801	2.161018	4.219139	3.005898	3.387756	2.932916	3.238975	1.079026	4.561794	3.617495	3.088673	2.980824	3.805840	3.065575	3.543769	3.441427	3.358896	3.583683	3.733140	4.030013	2.298227	2.458013	4.170135	3.633464	3.475338	3.718946	3.636702	3.592115	3.407159	3.813362	3.346845	3.874633	3.138504	2.800133	3.613015	3.565902	3.818161	3.891100	4.127119	3.301226	3.135210	3.409167	3.973987	3.363689	2.743456	4.506486	3.590262	3.526589
9.600000	4.397796	2.865152	3.788262	2.179293	4.230139	2.983003	3.401748	3.023778	3.255159	1.185605	4.581980	3.604103	3.093641	3.023331	3.825260	3.108851	3.533155	3.468285	3.310688	3.569347	3.769757	4.061224	2.407140	2.607233	4.165645	3.673601	3.486716	3.760735	3.647338	3.604352	3.443554	3.806403	3.331839	3.884219	3.200492	2.802246	3.597748	3.570652	3.799049	3.902748	4.172625	3.305477	3.170636	3.466398	3.978041	3.402955	2.860648	4.515306	3.611993	3.551097
9.650000	4.407289	2.951258	3.785161	2.189962	4.239319	2.957135	3.412427	3.107810	3.269729	1.289218	4.599255	3.588071	3.094190	3.058563	3.841251	3.149271	3.519720	3.491579	3.257483	3.553076	3.802935	4.086946	2.509816	2.745265	4.158659	3.709582	3.495503	3.796159	3.653522	3.614100	3.474318	3.797111	3.314337	3.889122	3.258584	2.797251	3.580480	3.573234	3.778321	3.911719	4.212397	3.306139	3.200509	3.518753	3.980030	3.436365	2.968895	4.522380	3.630097	3.570719
9.700000	4.413242	3.029662	3.778909	2.193297	4.246795	2.928415	3.419979	3.185365	3.282725	1.389517	4.613798	3.569482	3.090516	3.086837	3.854072	3.186946	3.503497	3.511603	3.199424	3.534942	3.832925	4.107497	2.606169	2.872543	4.149272	3.741680	3.501816	3.825680	3.655449	3.621489	3.499810	3.785598	3.294344	3.889512	3.313025	2.785492	3.561254	3.573752	3.756028	3.918185	4.246852	3.303279	3.225083	3.566563	3.980081	3.464351	3.068605	4.527816	3.644754	3.585715
9.750000	4.415786	3.100927	3.769863	2.189614	4.252678	2.896983	3.424560	3.256814	3.294192	1.486197	4.625767	3.548424	3.082795	3.108468	3.863954	3.221982	3.484509	3.528618	3.136722	3.515024	3.859952	4.123165	2.696187	2.989584	4.137560	3.770136	3.505746	3.849700	3.653306	3.626634	3.520347	3.771971	3.271863	3.885543	3.364038	2.767337	3.540119	3.572295	3.732220	3.922294	4.276359	3.296947	3.244591	3.610128	3.978318	3.487298	3.160239	4.531710	3.656122	3.596313
9.800000	4.415037	3.165594	3.758324	2.179262	4.257067	2.862966	3.426302	3.322534	3.304168	1.578982	4.635297	3.524982	3.071183	3.123768	3.871086	3.254481	3.462784	3.542859	3.069640	3.493404	3.884218	4.134206	2.779916	3.096926	4.123598	3.795168	3.507375	3.868577	3.647271	3.629637	3.536203	3.756334	3.246904	3.877359	3.411826	2.743201	3.517126	3.568941	3.706959	3.924174	4.301252	3.287168	3.259245	3.649730	3.974849	3.505542	3.244284	4.534150	3.664328	3.602710
9.850000	4.411098	3.224184	3.744545	2.162626	4.260051	2.826508	3.425321	3.382904	3.312700	1.667636	4.642513	3.499246	3.055828	3.133041	3.875644	3.284538	3.438354	3.554525	2.998502	3.470163	3.905902	4.140844	2.857467	3.195159	4.107455	3.816973	3.506775	3.882617	3.637516	3.630580	3.547624	3.738786	3.219482	3.865092	3.456576	2.713521	3.492332	3.563753	3.680302	3.923939	4.321822	3.273967	3.269237	3.685621	3.969772	3.519380	3.321241	4.535203	3.669479	3.605074
9.900000	4.404067	3.277187	3.728730	2.140131	4.261717	2.787752	3.421711	3.438297	3.319825	1.751965	4.647522	3.471308	3.036862	3.136585	3.877771	3.312245	3.411253	3.563800	2.923687	3.445388	3.925164	4.143285	2.928992	3.284865	4.089197	3.835727	3.504011	3.892088	3.624209	3.629536	3.554805	3.719420	3.189620	3.848872	3.498458	2.678771	3.465787	3.556789	3.652312	3.921690	4.338321	3.257359	3.274748	3.718030	3.963181	3.529071	3.391613	4.534937	3.671661	3.603548
9.950000	4.394027	3.325073	3.711049	2.112233	4.262140	2.746851	3.415552	3.489071	3.325587	1.831816	4.650421	3.441265	3.014417	3.134694	3.877595	3.337687	3.381526	3.570847	2.845622	3.419168	3.942158	4.141701	2.994677	3.366633	4.068887	3.851591	3.499139	3.897215	3.607515	3.626564	3.557920	3.698327	3.157347	3.828826	3.537629	2.639445	3.437560	3.548099	3.623058	3.917512	4.350973	3.237352	3.275939	3.747174	3.955157	3.534839	3.455894	4.533405	3.670945	3.598249


==> figures/data/sinusoid/hmamlb.csv <==
x	y0	y1	y2	y3	y4	y5	y6	y7	y8	y9	y10	y11	y12	y13	y14	y15	y16	y17	y18	y19	y20	y21	y22	y23	y24	y25	y26	y27	y28	y29	y30	y31	y32	y33	y34	y35	y36	y37	y38	y39	y40	y41	y42	y43	y44	y45	y46	y47	y48	y49
-10.000000	3.664352	3.612967	3.207059	3.740100	3.402176	3.643490	3.651143	3.382856	3.364009	3.655056	3.733336	2.731252	3.293647	3.557092	1.714255	3.500448	3.680426	2.345256	3.369589	3.544391	3.851558	3.341171	1.975187	3.235908	3.483540	3.585572	3.404426	3.147614	3.391704	2.549984	3.766175	2.962507	2.873569	3.565896	3.171851	3.073050	3.855673	2.943012	3.215172	2.235314	3.660612	3.603995	3.287218	3.531140	3.293096	2.726776	3.577127	3.448073	3.506678	3.553772
-9.950000	3.667987	3.613111	3.208061	3.741361	3.425264	3.641030	3.648306	3.381924	3.364955	3.655260	3.734576	2.707995	3.304631	3.566491	1.766209	3.505113	3.678209	2.330145	3.391136	3.539273	3.848745	3.345160	2.028735	3.232500	3.479758	3.583892	3.392180	3.163158	3.388796	2.598017	3.769747	2.956813	2.863775	3.571029	3.158439	3.071226	3.851413	2.936363	3.220205	2.284377	3.657682	3.607061	3.285463	3.531256	3.286094	2.767428	3.577078	3.445887	3.516906	3.551877
-9.900000	3.671370	3.612982	3.208518	3.742476	3.446309	3.638320	3.645154	3.380745	3.365667	3.655335	3.735614	2.680722	3.314868	3.575401	1.819216	3.509340	3.675717	2.314346	3.411909	3.533782	3.845583	3.348365	2.083700	3.228730	3.475626	3.581914	3.378892	3.177229	3.385464	2.645165	3.772950	2.950403	2.853467	3.575154	3.143464	3.068891	3.846850	2.929042	3.224136	2.334215	3.654429	3.609725	3.283422	3.531138	3.278496	2.806960	3.576602	3.443194	3.526314	3.549729
-9.850000	3.674487	3.612564	3.208412	3.743436	3.465246	3.635333	3.641663	3.379304	3.366136	3.655276	3.736442	2.649206	3.324351	3.583819	1.873088	3.513124	3.672929	2.297852	3.431870	3.527898	3.842048	3.350767	2.139871	3.224576	3.471115	3.579617	3.364465	3.189799	3.381684	2.691221	3.775787	2.943229	2.842628	3.578238	3.126832	3.066028	3.841957	2.921035	3.226921	2.384676	3.650832	3.611976	3.281079	3.530773	3.270266	2.845257	3.575680	3.439967	3.534906	3.547314
-9.800000	3.677327	3.611841	3.207732	3.744237	3.482006	3.632050	3.637807	3.377579	3.366355	3.655076	3.737055	2.613214	3.333075	3.591742	1.927609	3.516465	3.669825	2.280657	3.450989	3.521593	3.838101	3.352347	2.196998	3.220009	3.466189	3.576979	3.348799	3.200834	3.377432	2.735990	3.778257	2.935246	2.831241	3.580237	3.108432	3.062616	3.836711	2.912324	3.228508	2.435603	3.646866	3.613804	3.278419	3.530148	3.261370	2.882208	3.574304	3.436166	3.542687	3.544611
-9.750000	3.679880	3.610796	3.206459	3.744869	3.496527	3.628443	3.633559	3.375552	3.366313	3.654731	3.737443	2.572491	3.341030	3.599169	1.982538	3.519354	3.666375	2.262757	3.469233	3.514837	3.833705	3.353085	2.254797	3.215000	3.460813	3.573975	3.331780	3.210300	3.372680	2.779281	3.780362	2.926402	2.819287	3.581101	3.088144	3.058634	3.831091	2.902900	3.228839	2.486809	3.642504	3.615195	3.275423	3.529245	3.251768	2.917712	3.572452	3.431754	3.549657	3.541602
-9.700000	3.682128	3.609408	3.204579	3.745324	3.508740	3.624484	3.628889	3.373198	3.366000	3.654228	3.737597	2.526775	3.348211	3.606100	2.037621	3.521788	3.662552	2.244150	3.486575	3.507599	3.828816	3.352959	2.312961	3.209518	3.454943	3.570576	3.313280	3.218155	3.367398	2.820914	3.782103	2.916641	2.806747	3.580771	3.065834	3.054059	3.825066	2.892742	3.227851	2.538113	3.637721	3.616134	3.272074	3.528050	3.241422	2.951676	3.570107	3.426684	3.555820	3.538264
-9.650000	3.684056	3.607659	3.202070	3.745590	3.518580	3.620143	3.623760	3.370492	3.365405	3.653562	3.737507	2.475791	3.354605	3.612531	2.092589	3.523758	3.658326	2.224832	3.502987	3.499845	3.823389	3.351945	2.371158	3.203527	3.448537	3.566750	3.293161	3.224359	3.361555	2.860709	3.783470	2.905906	2.793604	3.579178	3.041359	3.048872	3.818607	2.881833	3.225467	2.589314	3.632482	3.616601	3.268353	3.526545	3.230279	2.984015	3.567247	3.420907	3.561169	3.534575
-9.600000	3.685650	3.605523	3.198916	3.745661	3.525973	3.615381	3.618138	3.367403	3.364513	3.652722	3.737160	2.419268	3.360203	3.618462	2.147159	3.525253	3.653660	2.204797	3.518447	3.491533	3.817367	3.350014	2.429028	3.196991	3.441541	3.562459	3.271271	3.228858	3.355111	2.898505	3.784461	2.894130	2.779838	3.576239	3.014562	3.043046	3.811680	2.870160	3.221604	2.640213	3.626751	3.616580	3.264240	3.524708	3.218293	3.014655	3.563846	3.414364	3.565703	3.530509
-9.550000	3.686888	3.602974	3.195092	3.745521	3.530841	3.610162	3.611978	3.363895	3.363306	3.651695	3.736543	2.356924	3.364992	3.623888	2.201044	3.526261	3.648514	2.184037	3.532933	3.482624	3.810691	3.347135	2.486205	3.189866	3.433899	3.557663	3.247441	3.231595	3.348027	2.934150	3.785072	2.881244	2.765426	3.571855	2.985270	3.036561	3.804253	2.857704	3.216163	2.690603	3.620492	3.616043	3.259711	3.522521	3.205407	3.043527	3.559875	3.406991	3.569415	3.526033
-9.500000	3.687752	3.599984	3.190576	3.745161	3.533091	3.604442	3.605233	3.359934	3.361764	3.650473	3.735642	2.288491	3.368955	3.628811	2.253949	3.526762	3.642848	2.162549	3.546420	3.473073	3.803290	3.343275	2.542303	3.182106	3.425544	3.552315	3.221487	3.232502	3.340259	2.967498	3.785286	2.867168	2.750353	3.565914	2.953300	3.029388	3.796284	2.844447	3.209034	2.740277	3.613662	3.614965	3.254744	3.519957	3.191557	3.070574	3.555303	3.398711	3.572295	3.521116
-9.450000	3.688222	3.596521	3.185342	3.744563	3.532628	3.598170	3.597857	3.355474	3.359869	3.649039	3.734440	2.213712	3.372074	3.633226	2.305584	3.526741	3.636611	2.140329	3.558893	3.462825	3.795088	3.338391	2.596940	3.173661	3.416408	3.546361	3.193204	3.231501	3.331759	2.998426	3.785097	2.851827	2.734595	3.558281	2.918451	3.021503	3.787729	2.830373	3.200092	2.789032	3.606210	3.613315	3.249313	3.516992	3.176681	3.095744	3.550090	3.389441	3.574324	3.515721
-9.400000	3.688270	3.592548	3.179361	3.743715	3.529336	3.591295	3.589784	3.350465	3.357592	3.647378	3.732917	2.132360	3.374325	3.637125	2.355669	3.526172	3.629748	2.117359	3.570327	3.451826	3.785999	3.332442	2.649726	3.164476	3.406405	3.539742	3.162367	3.228496	3.322470	3.026808	3.784483	2.835126	2.718132	3.548805	2.880511	3.012876	3.778543	2.815461	3.189191	2.836672	3.598091	3.611057	3.243391	3.513592	3.160701	3.118989	3.544196	3.379088	3.575487	3.509807
-9.350000	3.687870	3.588029	3.172602	3.742595	3.523084	3.583755	3.580958	3.344852	3.354905	3.645475	3.731050	2.044233	3.375679	3.640507	2.403927	3.525027	3.622201	2.093632	3.580706	3.440015	3.775921	3.325378	2.700285	3.154488	3.395449	3.532391	3.128731	3.223380	3.312335	3.052535	3.783426	2.816969	2.700943	3.537302	2.839253	3.003483	3.768674	2.799693	3.176170	2.883000	3.589241	3.608147	3.236947	3.509731	3.143538	3.140274	3.537573	3.367547	3.575756	3.503330
-9.300000	3.686993	3.582916	3.165032	3.741189	3.513725	3.575484	3.571306	3.338572	3.351774	3.643308	3.728819	1.949185	3.376104	3.643361	2.450093	3.523273	3.613903	2.069129	3.590011	3.427325	3.764745	3.317142	2.748251	3.143630	3.383437	3.524228	3.092026	3.216024	3.301285	3.075501	3.781901	2.797252	2.683005	3.523566	2.794435	2.993290	3.758064	2.783050	3.160838	2.927843	3.579601	3.604539	3.229953	3.505368	3.125099	3.159559	3.530166	3.354695	3.575096	3.496236
-9.250000	3.685608	3.577166	3.156611	3.739471	3.501085	3.566403	3.560749	3.331550	3.348164	3.640856	3.726194	1.847119	3.375558	3.645680	2.493926	3.520869	3.604777	2.043831	3.598220	3.413681	3.752342	3.307670	2.793270	3.131828	3.370254	3.515170	3.051957	3.206285	3.289249	3.095607	3.779881	2.775859	2.664298	3.507353	2.745803	2.982270	3.746653	2.765513	3.142984	2.971031	3.569094	3.600177	3.222374	3.500466	3.105291	3.176812	3.521916	3.340396	3.573470	3.488468
-9.200000	3.683677	3.570719	3.147299	3.737419	3.484973	3.556431	3.549198	3.323704	3.344026	3.638093	3.723143	1.738010	3.373995	3.647452	2.535195	3.517769	3.594740	2.017710	3.605313	3.398996	3.738574	3.296892	2.835002	3.118999	3.355772	3.505117	3.008205	3.193989	3.276145	3.112756	3.777328	2.752667	2.644796	3.488389	2.693096	2.970386	3.734371	2.747061	3.122373	3.012408	3.557647	3.595001	3.214171	3.494980	3.084001	3.191998	3.512754	3.324497	3.570828	3.479963
-9.150000	3.681159	3.563519	3.137049	3.735003	3.465171	3.545470	3.536559	3.314939	3.339315	3.634994	3.719632	1.621926	3.371356	3.648664	2.573694	3.513917	3.583699	1.990737	3.611261	3.383183	3.723276	3.284728	2.873131	3.105052	3.339850	3.493959	2.960417	3.178944	3.261880	3.126852	3.774204	2.727540	2.624481	3.466352	2.636039	2.957609	3.721143	2.727671	3.098729	3.051840	3.545172	3.588933	3.205310	3.488863	3.061112	3.205080	3.502602	3.306828	3.567110	3.470651
-9.100000	3.678015	3.555499	3.125810	3.732194	3.441426	3.533417	3.522721	3.305146	3.333971	3.631525	3.715618	1.499003	3.367574	3.649297	2.609227	3.509252	3.571547	1.962865	3.616042	3.366139	3.706268	3.271089	2.907353	3.089888	3.322323	3.481568	2.908215	3.160923	3.246358	3.137792	3.770460	2.700333	2.603325	3.440876	2.574356	2.943903	3.706883	2.707323	3.071748	3.089206	3.531571	3.581889	3.195745	3.482057	3.036491	3.216018	3.491376	3.287194	3.562246	3.460451
-9.050000	3.674191	3.546584	3.113524	3.728961	3.413465	3.520151	3.507566	3.294201	3.327930	3.627652	3.711056	1.369488	3.362569	3.649333	2.641622	3.503695	3.558166	1.934045	3.619621	3.347753	3.687344	3.255874	2.937381	3.073392	3.303012	3.467803	2.851190	3.139669	3.229465	3.145470	3.766038	2.670880	2.581309	3.411542	2.507759	2.929229	3.691507	2.685992	3.041086	3.124401	3.516737	3.573776	3.185434	3.474503	3.009991	3.224764	3.478974	3.265375	3.556155	3.449272
-9.000000	3.669633	3.536692	3.100128	3.725261	3.380980	3.505537	3.490956	3.281963	3.321117	3.623333	3.705896	1.233722	3.356249	3.648745	2.670720	3.497162	3.543426	1.904211	3.621962	3.327899	3.666269	3.238968	2.962937	3.055444	3.281713	3.452503	2.788903	3.114896	3.211079	3.149770	3.760873	2.639016	2.558404	3.377876	2.435975	2.913554	3.674906	2.663656	3.006356	3.157336	3.500551	3.564481	3.174326	3.466132	2.981447	3.231262	3.465287	3.241126	3.548733	3.437012
-8.950000	3.664281	3.525727	3.085551	3.721052	3.343631	3.489426	3.472743	3.268270	3.313447	3.618528	3.700076	1.092144	3.348505	3.647504	2.696377	3.489554	3.527177	1.873285	3.623020	3.306437	3.642778	3.220245	2.983755	3.035907	3.258197	3.435484	2.720886	3.086275	3.191061	3.150559	3.754888	2.604545	2.534587	3.339332	2.358732	2.896832	3.656972	2.640286	2.967132	3.187941	3.482879	3.553875	3.162373	3.456870	2.950679	3.235440	3.450193	3.214170	3.539870	3.423560
-8.900000	3.658067	3.513590	3.069715	3.716286	3.301051	3.471647	3.452756	3.252931	3.304823	3.613180	3.693531	0.945276	3.339213	3.645577	2.718450	3.480750	3.509253	1.841170	3.622746	3.283219	3.616575	3.199562	2.999562	3.014630	3.232211	3.416539	2.646648	3.053433	3.169258	3.147690	3.747994	2.567266	2.509827	3.295305	2.275772	2.879026	3.637584	2.615858	2.922934	3.216156	3.463571	3.541815	3.149513	3.446628	2.917488	3.237211	3.433550	3.184198	3.529429	3.408786
-8.850000	3.650915	3.500166	3.052533	3.710907	3.252842	3.452013	3.430810	3.235737	3.295135	3.607233	3.686182	0.793724	3.328224	3.642920	2.736807	3.470618	3.489468	1.807752	3.621079	3.258068	3.587320	3.176757	3.010081	2.991445	3.203465	3.395435	2.565665	3.015967	3.145499	3.140989	3.740089	2.526952	2.484102	3.245108	2.186868	2.860091	3.616601	2.590340	2.873240	3.241933	3.442466	3.528132	3.135689	3.435316	2.881647	3.236474	3.415200	3.150863	3.517256	3.392548
-8.800000	3.642741	3.485324	3.033903	3.704852	3.198582	3.430305	3.406693	3.216440	3.284253	3.600622	3.677939	0.638142	3.315370	3.639487	2.751309	3.459003	3.467612	1.772889	3.617948	3.230799	3.554636	3.151651	3.015025	2.966166	3.171642	3.371905	2.477401	2.973417	3.119591	3.130267	3.731052	2.483365	2.457382	3.187975	2.091807	2.839981	3.593878	2.563697	2.817469	3.265238	3.419375	3.512634	3.120838	3.422824	2.842904	3.233096	3.394967	3.113774	3.503169	3.374681
-8.750000	3.633451	3.468923	3.013721	3.698052	3.137831	3.406284	3.380174	3.194758	3.272033	3.593273	3.668705	0.479214	3.300453	3.635222	2.761813	3.445723	3.443454	1.736416	3.613269	3.201198	3.518094	3.124041	3.014084	2.938585	3.136383	3.345646	2.381304	2.925283	3.091322	3.115292	3.720747	2.436236	2.429632	3.123060	1.990429	2.818644	3.569245	2.535891	2.754995	3.286040	3.394094	3.495099	3.104885	3.409031	2.800982	3.226921	3.372649	3.072497	3.486960	3.355002
-8.700000	3.622939	3.450801	2.991856	3.690426	3.070134	3.379679	3.350989	3.170367	3.258308	3.585098	3.658364	0.317640	3.283251	3.630056	2.768158	3.430571	3.416729	1.698132	3.606942	3.169025	3.477208	3.093699	3.006913	2.908477	3.097291	3.316322	2.276825	2.871024	3.060448	3.095815	3.709009	2.385286	2.400823	3.049438	1.882625	2.796034	3.542521	2.506881	2.685143	3.304310	3.366394	3.475277	3.087759	3.393805	2.755563	3.217763	3.348022	3.026555	3.468389	3.333305
-8.650000	3.611089	3.430781	2.968174	3.681884	2.995040	3.350183	3.318848	3.142895	3.242889	3.576002	3.646783	0.154085	3.263502	3.623915	2.770170	3.413311	3.387144	1.657808	3.598853	3.134024	3.431442	3.060369	2.993135	2.875583	3.053930	3.283545	2.163418	2.810053	3.026702	3.071542	3.695658	2.330201	2.370915	2.966102	1.768334	2.772092	3.513499	2.476613	2.607193	3.320028	3.336019	3.452877	3.069374	3.376990	2.706301	3.205396	3.320830	2.975405	3.447182	3.309356
-8.600000	3.597765	3.408663	2.942518	3.672322	2.912106	3.317453	3.283427	3.111918	3.225559	3.565875	3.633810	-0.010821	3.240912	3.616709	2.767644	3.393668	3.354372	1.615163	3.588868	3.095896	3.380194	3.023767	2.972327	2.839626	3.005815	3.246885	2.040572	2.741752	2.989783	3.042147	3.680480	2.270650	2.339872	2.871983	1.647583	2.746761	3.481960	2.445030	2.520390	3.333162	3.302683	3.427572	3.049647	3.358420	2.652802	3.189552	3.290785	2.918463	3.423022	3.282893
-8.550000	3.582826	3.384222	2.914706	3.661624	2.820925	3.281101	3.244359	3.076945	3.206069	3.554593	3.619273	-0.176540	3.215140	3.608335	2.760343	3.371325	3.318048	1.569877	3.576826	3.054314	3.322791	2.983571	2.944015	2.800287	2.952410	3.205853	1.907817	2.665466	2.949344	3.007263	3.663227	2.206267	2.307644	2.765949	1.520458	2.719977	3.447653	2.412063	2.423952	3.343680	3.266067	3.398984	3.028480	3.337900	2.594625	3.169917	3.257568	2.855076	3.395547	3.253611
-8.500000	3.566102	3.357213	2.884543	3.649657	2.721130	3.240694	3.201245	3.037422	3.184135	3.542009	3.602973	-0.342611	3.185806	3.598670	2.747993	3.345927	3.277763	1.521578	3.562543	3.008913	3.258492	2.939418	2.907677	2.757223	2.893140	3.159904	1.764740	2.580533	2.905005	2.966480	3.643620	2.136666	2.274186	2.646854	1.387147	2.691673	3.410299	2.377626	2.317105	3.351535	3.225817	3.366684	3.005772	3.315210	2.531280	3.146120	3.220815	2.784536	3.364353	3.221179
-8.450000	3.547411	3.327356	2.851795	3.636266	2.612434	3.195745	3.153634	2.992712	3.159431	3.527962	3.584679	-0.508675	3.152471	3.587582	2.730279	3.317059	3.233068	1.469830	3.545809	2.959286	3.186486	2.890905	2.862733	2.710051	2.827380	3.108424	1.611037	2.486287	2.856333	2.919362	3.621330	2.061425	2.239438	2.513554	1.247917	2.661769	3.369600	2.341618	2.199073	3.356669	3.181538	3.330188	2.981414	3.290108	2.462221	3.117735	3.180118	2.706082	3.328971	3.185210
-8.400000	3.526546	3.294343	2.816205	3.621280	2.494646	3.145705	3.101033	2.942094	3.131590	3.512265	3.564131	-0.674482	3.114641	3.574905	2.706833	3.284256	3.183464	1.414140	3.526371	2.904980	3.105884	2.837581	2.808552	2.658344	2.754459	3.050736	1.446521	2.382082	2.802834	2.865427	3.595985	1.980098	2.203333	2.364951	1.103145	2.630186	3.325216	2.303917	2.069143	3.359003	3.132789	3.288945	2.955284	3.262314	2.386851	3.084264	3.135019	2.618890	3.288875	3.145277
-8.350000	3.503276	3.257830	2.777477	3.604503	2.367695	3.089968	3.042895	2.884755	3.100193	3.494705	3.541021	-0.839864	3.071768	3.560458	2.677246	3.246989	3.128404	1.353943	3.503943	2.845490	3.015735	2.778937	2.744468	2.601633	2.673678	2.986089	1.271148	2.267332	2.743961	2.804172	3.567157	1.892201	2.165803	2.200078	0.953282	2.596832	3.276778	2.264379	1.926684	3.358432	3.079084	3.242337	2.927253	3.231517	2.304498	3.045144	3.085005	2.522095	3.243476	3.100893
-8.300000	3.477344	3.217434	2.735267	3.585707	2.231655	3.027855	2.978613	2.819777	3.064758	3.475036	3.515003	-1.004741	3.023236	3.544027	2.641052	3.204658	3.067284	1.288598	3.478196	2.780259	2.915028	2.714412	2.669777	2.539401	2.584301	2.913650	1.085049	2.141515	2.679090	2.735069	3.534352	1.797224	2.126754	2.018134	0.798881	2.561602	3.223878	2.222820	1.771164	3.354825	3.019880	3.189666	2.897181	3.197363	2.214435	2.999725	3.029508	2.414787	3.192113	3.051510
-8.250000	3.448461	3.172729	2.689190	3.564633	2.086768	2.958610	2.907526	2.746140	3.024746	3.452979	3.485673	-1.169075	2.968366	3.525366	2.597737	3.156593	2.999453	1.217390	3.448747	2.708662	2.802703	2.643380	2.583770	2.471078	2.485583	2.832525	0.888581	2.004234	2.607517	2.657586	3.497017	1.694623	2.086088	1.818584	0.640576	2.524378	3.166065	2.179029	1.602252	3.348018	2.954579	3.130163	2.864917	3.159449	2.115878	2.947285	2.967893	2.296046	3.134052	2.996513
-8.200000	3.416305	3.123244	2.638797	3.540991	1.933447	2.881405	2.828914	2.662723	2.979545	3.428214	3.452569	-1.332844	2.906416	3.504192	2.546751	3.102045	2.924209	1.139526	3.415159	2.630024	2.677682	2.565146	2.485754	2.396044	2.376791	2.741744	0.682302	1.855252	2.528455	2.571198	3.454511	1.583827	2.043687	1.601246	0.479049	2.485026	3.102848	2.132741	1.419814	3.337808	2.882522	3.062976	2.830297	3.117323	2.007988	2.887011	2.899452	2.164953	3.068485	2.935211
-8.150000	3.380519	3.068461	2.583579	3.514438	1.772301	2.795325	2.742001	2.568295	2.928465	3.400375	3.415154	-1.496022	2.836583	3.480184	2.487506	3.040191	2.840803	1.054143	3.376932	2.543597	2.538897	2.478953	2.375091	2.313618	2.257223	2.640277	0.467034	1.694517	2.441025	2.475414	3.406118	1.464234	1.999416	1.366361	0.315058	2.443394	3.033682	2.083644	1.223974	3.323945	2.802987	2.987170	2.793134	3.070477	1.889888	2.818014	2.823418	2.020624	2.994530	2.866837
-8.100000	3.340704	3.007805	2.522949	3.484593	1.604105	2.699385	2.645952	2.461542	2.870740	3.369042	3.372816	-1.658523	2.758013	3.452968	2.419407	2.970131	2.748448	0.960308	3.333498	2.448568	2.385333	2.383968	2.251246	2.223067	2.126236	2.527049	0.243836	1.522214	2.344244	2.369799	3.351031	1.335228	1.953113	1.114668	0.149385	2.399302	2.957982	2.031366	1.015163	3.306132	2.715187	2.901743	2.753238	3.018333	1.760684	2.739324	2.738947	1.862258	2.911242	2.790530
-8.050000	3.296417	2.940647	2.456230	3.451016	1.429789	2.592509	2.539876	2.341082	2.805512	3.333739	3.324844	-1.820190	2.669810	3.422118	2.341861	2.890893	2.646326	0.857033	3.284207	2.344060	2.216074	2.279297	2.113815	2.123592	1.983292	2.400965	0.013995	1.338773	2.237030	2.253991	3.288346	1.196156	1.904591	0.847440	-0.017176	2.352544	2.875101	1.975462	0.794119	3.284011	2.618261	2.805625	2.710388	2.960247	1.619494	2.649904	2.645131	1.689173	2.817611	2.705344
-8.000000	3.247170	2.866294	2.382661	3.413202	1.250395	2.473556	2.422853	2.205505	2.731843	3.293915	3.270429	-1.980754	2.571063	3.387147	2.254308	2.801453	2.533612	0.743314	3.228335	2.229140	2.030367	2.163986	1.962588	2.014352	1.827994	2.260939	-0.220971	1.144897	2.118206	2.127753	3.217063	1.046368	1.853632	0.566516	-0.183825	2.302877	2.784345	1.915402	0.561926	3.257168	2.511291	2.697713	2.664345	2.895487	1.465481	2.548669	2.541001	1.500875	2.712590	2.610248
-7.950000	3.192421	2.784002	2.301355	3.370581	1.067049	2.341346	2.293934	2.053429	2.648703	3.248951	3.208641	-2.139820	2.460873	3.347501	2.156276	2.700754	2.409497	0.618142	3.165066	2.102825	1.827715	2.037037	1.797606	1.894447	1.660129	2.105943	-0.459367	0.941578	1.986512	1.990995	3.136091	0.885196	1.799979	0.274268	-0.349774	2.250021	2.684968	1.850582	0.319984	3.225120	2.393296	2.576887	2.614846	2.823239	1.297922	2.434525	2.425543	1.297127	2.595119	2.504109
-7.900000	3.131577	2.692956	2.211326	3.322501	0.880887	2.194658	2.152172	1.883552	2.554992	3.198139	3.138422	-2.296872	2.338386	3.302552	2.047410	2.587733	2.273207	0.480569	3.093499	1.964106	1.607920	1.897433	1.619188	1.762945	1.479722	1.935060	-0.699367	0.730038	1.840624	1.843806	3.044252	0.711987	1.743339	-0.026474	-0.514260	2.193644	2.576171	1.780295	0.069998	3.187310	2.263249	2.442056	2.561598	2.742599	1.116260	2.306392	2.297721	1.078004	2.464159	2.385722
-7.850000	3.063982	2.592288	2.111455	3.268225	0.692986	2.032278	1.996650	1.694750	2.449545	3.140674	3.058571	-2.451273	2.202836	3.251586	1.927524	2.461355	2.124048	0.329744	3.012634	1.811952	1.371176	1.744155	1.427957	1.618890	1.287037	1.747541	-0.939058	0.511729	1.679192	1.686467	2.940290	0.526093	1.683371	-0.332535	-0.676561	2.133358	2.457105	1.703733	-0.186105	3.143114	2.120084	2.292204	2.504272	2.652551	0.920168	2.163254	2.156500	0.843959	2.318737	2.253813
-7.800000	2.988929	2.481071	2.000499	3.206914	0.504334	1.853055	1.826519	1.486184	2.331165	3.075655	2.967737	-2.602273	2.053614	3.193810	1.796660	2.320699	1.961455	0.165013	2.921399	1.645393	1.118137	1.576253	1.224854	1.461332	1.082652	1.542900	-1.176514	0.288268	1.500910	1.519493	2.822914	0.326916	1.619678	-0.640518	-0.835981	2.068705	2.326886	1.619999	-0.446197	3.091826	1.962725	2.126478	2.442504	2.551991	0.709647	2.004240	2.000898	0.595882	2.157998	2.107074
-7.750000	2.905646	2.358328	1.877090	3.137631	0.315751	1.655955	1.641062	1.257415	2.198644	3.002066	2.864410	-2.749060	1.890307	3.128326	1.655121	2.164973	1.785029	-0.014030	2.818641	1.463506	0.849943	1.392870	1.011106	1.289343	0.867419	1.320968	-1.409878	0.061366	1.304573	1.343607	2.690811	0.113903	1.551805	-0.946998	-0.991869	1.999154	2.184600	1.528106	-0.708067	3.032677	1.790116	1.944217	2.375884	2.439698	0.485075	1.828670	1.830023	0.335147	1.981278	1.944176
-7.700000	2.813301	2.223050	1.739756	3.059325	0.127878	1.440153	1.439737	1.008488	2.050823	2.918777	2.746924	-2.890783	1.712772	3.054158	1.503535	1.993626	1.594587	-0.207438	2.703164	1.265531	0.568256	1.193323	0.788187	1.102071	0.642477	1.081999	-1.637372	-0.167220	1.089211	1.159742	2.542713	-0.113394	1.479233	-1.248644	-1.143584	1.924082	2.029326	1.426997	-0.969465	2.964832	1.601262	1.745081	2.303943	2.314362	0.247280	1.636152	1.643148	0.063606	1.788172	1.763859
-7.650000	2.711009	2.074212	1.586958	2.970827	-0.058868	1.205120	1.222257	0.740051	1.886657	2.824542	2.613475	-3.026590	1.521169	2.970229	1.342855	1.806410	1.390244	-0.414828	2.573744	1.050909	0.275235	0.977186	0.557755	0.898805	0.409224	0.826702	-1.857396	-0.395757	0.854180	0.969018	2.377462	-0.355290	1.401376	-1.542391	-1.290514	1.842767	1.860154	1.315582	-1.228188	2.887414	1.395289	1.529099	2.226156	2.174581	-0.002422	1.426635	1.439783	-0.216419	1.578610	1.564966
-7.600000	2.597831	1.910782	1.417120	2.870856	-0.244256	0.950729	0.988658	0.453410	1.705282	2.718002	2.462134	-3.155682	1.316011	2.875381	1.174354	1.603430	1.172418	-0.635324	2.429193	0.819381	-0.026556	0.744352	0.321543	0.678992	0.169242	0.556324	-2.068560	-0.622597	0.599333	0.772680	2.194075	-0.611905	1.317563	-1.825567	-1.432053	1.754379	1.676222	1.192785	-1.482153	2.799510	1.171500	1.296728	2.141925	2.018886	-0.262239	1.200480	1.219742	-0.502217	1.352912	1.346539
-7.550000	2.472780	1.731789	1.228735	2.758017	-0.428253	0.677386	0.739385	0.150537	1.506110	2.597697	2.290917	-3.277339	1.098172	2.768402	0.999626	1.385238	0.941900	-0.867485	2.268404	0.571089	-0.334191	0.495145	0.081316	0.442367	-0.075758	0.272643	-2.269694	-0.846180	0.325132	0.572043	1.991844	-0.883084	1.227054	-2.095929	-1.567586	1.657960	1.476753	1.057608	-1.729428	2.700228	0.929474	1.048932	2.050572	1.845780	-0.529918	0.958506	0.983214	-0.790747	1.111864	1.107933
-7.500000	2.334826	1.536332	1.020434	2.630827	-0.610938	0.386098	0.475328	-0.165959	1.288922	2.462093	2.097843	-3.390959	0.868861	2.648022	0.820459	1.152807	0.699854	-1.109310	2.090427	0.306639	-0.644571	0.230342	-0.161250	0.188988	-0.324033	-0.022065	-2.459894	-1.065062	0.032781	0.368430	1.770406	-1.168311	1.129022	-2.351769	-1.696506	1.552425	1.261101	0.909217	-1.968278	2.588720	0.669117	0.787156	1.951323	1.653784	-0.802839	0.701984	0.730836	-1.078807	0.856713	0.848914
-7.450000	2.182932	1.323663	0.791164	2.487732	-0.792475	0.078591	0.197897	-0.492928	1.053967	2.309618	1.881054	-3.496075	0.629584	2.512987	0.638791	0.907563	0.447837	-1.358257	1.894572	0.027215	-0.954535	-0.048730	-0.404580	-0.080654	-0.573861	-0.325062	-2.638501	-1.277910	-0.275682	0.163113	1.529864	-1.466601	1.022567	-2.591871	-1.818184	1.436558	1.028834	0.747051	-2.197173	2.464239	0.390805	0.513327	1.843306	1.441504	-1.078119	0.432621	0.463723	-1.363149	0.589198	0.569782
-7.400000	2.016042	1.093245	0.540312	2.327160	-0.973010	-0.242684	-0.090975	-0.826836	0.802026	2.138722	1.638960	-3.592370	0.382048	2.362090	0.456569	0.651333	0.187746	-1.611333	1.680494	-0.265373	-1.261017	-0.340212	-0.647246	-0.365563	-0.823629	-0.633267	-2.805104	-1.483472	-0.597387	-0.042748	1.270808	-1.776394	0.906730	-2.815508	-1.932002	1.309015	0.779788	0.570912	-2.414828	2.326222	0.095435	0.229776	1.725531	1.207734	-1.352741	0.152502	0.183464	-1.640643	0.311493	0.271477
-7.350000	1.833129	0.844832	0.267896	2.147575	-1.152620	-0.574557	-0.388873	-1.163934	0.534479	1.947954	1.370405	-3.679671	0.128056	2.194242	0.275616	0.386211	-0.078219	-1.865193	1.448269	-0.568677	-1.561201	-0.641714	-0.887943	-0.664199	-1.071876	-0.943417	-2.959530	-1.680570	-0.928690	-0.248144	0.994393	-2.095470	0.780482	-3.022408	-2.037345	1.168330	0.514143	0.381077	-2.620193	2.174333	-0.215495	-0.060850	1.596888	0.951550	-1.623708	-0.136016	-0.107904	-1.908431	0.026136	-0.044338
-7.300000	1.633214	0.578579	-0.025255	1.947571	-1.331229	-0.913243	-0.692911	-1.500405	0.253308	1.736069	1.074899	-3.757943	-0.130590	2.008571	0.097516	0.114501	-0.347621	-2.116319	1.198527	-0.879601	-1.852593	-0.950380	-1.125449	-0.974414	-1.317297	-1.252167	-3.101813	-1.868055	-1.265296	-0.452215	0.702306	-2.420874	0.642786	-3.212665	-2.133630	1.012958	0.232521	0.178368	-2.812458	2.008546	-0.539817	-0.355704	1.456145	0.672481	-1.888139	-0.430407	-0.407962	-2.164022	-0.264074	-0.375232
-7.250000	1.415399	0.295112	-0.337386	1.725970	-1.508555	-1.254511	-0.999917	-1.832543	-0.038935	1.502161	0.752812	-3.827272	-0.392216	1.804485	-0.076510	-0.161472	-0.617906	-2.361194	0.932442	-1.194526	-2.133131	-1.263001	-1.358584	-1.293501	-1.558746	-1.556298	-3.232168	-2.044823	-1.602495	-0.654263	0.396754	-2.748966	0.492604	-3.386669	-2.220338	0.841311	-0.063956	-0.035817	-2.991056	1.829204	-0.874715	-0.651865	1.301945	0.370622	-2.143391	-0.728083	-0.714031	-2.405410	-0.556185	-0.718040
-7.200000	1.178933	-0.004355	-0.665704	1.481971	-1.684061	-1.593882	-1.306512	-2.156843	-0.339221	1.245796	0.405579	-3.887850	-0.655339	1.581777	-0.245646	-0.439449	-0.886469	-2.596442	0.651824	-1.509406	-2.401189	-1.576121	-1.586144	-1.618219	-1.795211	-1.852809	-3.350961	-2.209804	-1.935396	-0.853684	0.080348	-3.075477	0.328965	-3.545040	-2.297036	0.651844	-0.373594	-0.259507	-3.155664	1.637056	-1.216748	-0.946434	1.132831	0.046822	-2.387115	-1.026484	-1.023305	-2.631090	-0.847224	-1.068937
-7.150000	0.923266	-0.317966	-1.006423	1.215282	-1.856948	-1.926924	-1.609313	-2.470078	-0.644171	0.967191	0.035858	-3.939928	-0.918689	1.340743	-0.409541	-0.717343	-1.150795	-2.819021	0.359034	-1.819942	-2.655599	-1.886175	-1.806867	-1.944927	-2.025740	-2.139053	-3.458688	-2.361994	-2.259182	-1.049934	-0.243981	-3.395710	0.151033	-3.688532	-2.363412	0.443141	-0.694098	-0.490283	-3.306185	1.433277	-1.561984	-1.236602	0.947265	-0.297206	-2.617283	-1.323157	-1.332957	-2.840082	-1.134319	-1.423595
-7.100000	0.648132	-0.643199	-1.354858	0.926258	-2.026177	-2.249483	-1.905098	-2.769331	-0.950252	0.667321	-0.352449	-3.983819	-1.181226	1.082185	-0.568286	-0.993294	-1.408519	-3.026332	0.056934	-2.121824	-2.895624	-2.189653	-2.019429	-2.269762	-2.249415	-2.412803	-3.555932	-2.500483	-2.569339	-1.242476	-0.573146	-3.704822	-0.041825	-3.817969	-2.419319	0.214080	-1.022588	-0.725412	-3.442732	1.219410	-1.906138	-1.519721	0.743686	-0.658792	-2.832212	-1.615781	-1.640281	-3.031922	-1.414790	-1.777423
-7.050000	0.353646	-0.976877	-1.705645	0.616073	-2.190497	-2.557905	-2.190961	-3.052006	-1.253921	0.348077	-0.754252	-4.019849	-1.442046	0.807501	-0.722371	-1.265675	-1.657506	-3.216311	-0.251245	-2.410902	-3.120897	-2.483187	-2.222443	-2.588784	-2.465271	-2.672283	-3.643352	-2.624505	-2.861831	-1.430691	-0.904006	-3.998110	-0.249918	-3.934182	-2.464789	-0.036010	-1.355652	-0.962033	-3.565615	0.997328	-2.244791	-1.793299	0.520595	-1.034263	-3.030552	-1.902177	-1.942760	-3.206578	-1.686227	-2.125781
-7.000000	0.040416	-1.315267	-2.053072	0.286761	-2.348528	-2.849204	-2.464454	-3.315848	-1.551840	0.012265	-1.163492	-4.048349	-1.700315	0.518645	-0.872606	-1.533034	-1.895928	-3.387476	-0.562049	-2.683430	-3.331381	-2.763682	-2.414541	-2.898244	-2.672280	-2.916174	-3.721642	-2.733484	-3.133229	-1.613866	-1.233495	-4.271353	-0.473142	-4.037948	-2.500075	-0.307136	-1.689462	-1.197389	-3.675303	0.769066	-2.573620	-2.055025	0.276639	-1.419061	-3.211293	-2.180320	-2.238113	-3.364417	-1.946541	-2.464262
-6.950000	-0.290313	-1.654244	-2.391379	-0.058699	-2.498847	-3.121123	-2.723635	-3.558934	-1.840996	-0.336382	-1.573485	-4.069625	-1.955146	0.218091	-1.019997	-1.794048	-2.122269	-3.538928	-0.871945	-2.936191	-3.527287	-3.028362	-2.594409	-3.194732	-2.869311	-3.143585	-3.791522	-2.827073	-3.380764	-1.791141	-1.558704	-4.521041	-0.710869	-4.129946	-2.525653	-0.598409	-2.019929	-1.428959	-3.772408	0.536740	-2.888620	-2.302768	0.010811	-1.807896	-3.373752	-2.448307	-2.524294	-3.506116	-2.194013	-2.788903
-6.900000	-0.636575	-1.989504	-2.715125	-0.416485	-2.640073	-3.372146	-2.967133	-3.779690	-2.118811	-0.693366	-1.977322	-4.083945	-2.205483	-0.091302	-1.165646	-2.047415	-2.335352	-3.670348	-1.177476	-3.166637	-3.709009	-3.274858	-2.760884	-3.475336	-3.055146	-3.354005	-3.853715	-2.905197	-3.602375	-1.961532	-1.876930	-4.744559	-0.961837	-4.210736	-2.542222	-0.907841	-2.342919	-1.654608	-3.857636	0.302330	-3.186292	-2.534607	-0.277418	-2.195040	-3.517583	-2.704376	-2.799475	-3.632577	-2.427283	-3.096352
-6.850000	-0.995549	-2.316844	-3.019469	-0.782066	-2.770982	-3.601433	-3.194122	-3.976920	-2.383222	-1.053654	-2.368327	-4.091520	-2.450049	-0.406394	-1.310607	-2.291828	-2.534349	-3.781941	-1.475353	-3.372946	-3.877071	-3.501225	-2.913025	-3.737764	-3.228522	-3.547253	-3.908927	-2.968068	-3.796711	-2.123970	-2.185744	-4.940252	-1.224098	-4.280735	-2.550702	-1.232204	-2.654441	-1.872613	-3.931762	0.067592	-3.463788	-2.748863	-0.587843	-2.574699	-3.642787	-2.946943	-3.062011	-3.744879	-2.645380	-3.383987
-6.800000	-1.363552	-2.632388	-3.300387	-1.150438	-2.890563	-3.808697	-3.404265	-4.149818	-2.632667	-1.411965	-2.740417	-4.092499	-2.687267	-0.723908	-1.455766	-2.525892	-2.718748	-3.874370	-1.762527	-3.554042	-4.032044	-3.705963	-3.050161	-3.980360	-3.388166	-3.723397	-3.957839	-3.016193	-3.963105	-2.277352	-2.482988	-5.107361	-1.494982	-4.340212	-2.552198	-1.566939	-2.950862	-2.081642	-3.995594	-0.166075	-3.718974	-2.944149	-0.919314	-2.941361	-3.749697	-3.174610	-3.310392	-3.844190	-2.847692	-3.649916
-6.750000	-1.736105	-2.932836	-3.554768	-1.516432	-2.998104	-3.994083	-3.597649	-4.297996	-2.866101	-1.763134	-3.088456	-4.086954	-2.915309	-1.040597	-1.601739	-2.748155	-2.888339	-3.948685	-2.036221	-3.709567	-4.174524	-3.888035	-3.171934	-4.202107	-3.532891	-3.882705	-4.001095	-3.050357	-4.101569	-2.420628	-2.766825	-5.245918	-1.771149	-4.389304	-2.547963	-1.906296	-3.229074	-2.280674	-4.049946	-0.397654	-3.950453	-3.119463	-1.269544	-3.290182	-3.838978	-3.386205	-3.543239	-3.931723	-3.033965	-3.892986
-6.700000	-2.108077	-3.215594	-3.780503	-1.875041	-3.093200	-4.158031	-3.774680	-4.421461	-3.082919	-2.102421	-3.408374	-4.074871	-3.132124	-1.353321	-1.748775	-2.957120	-3.043187	-4.006235	-2.293962	-3.839820	-4.305060	-4.046857	-3.278289	-4.402546	-3.661645	-4.025555	-4.039289	-3.071604	-4.212735	-2.552899	-3.035718	-5.356564	-2.048678	-4.428025	-2.539361	-2.243568	-3.486580	-2.468894	-4.095603	-0.626492	-4.157488	-3.274216	-1.634946	-3.617217	-3.911586	-3.580829	-3.759272	-4.008684	-3.204268	-4.112664
-6.650000	-2.473970	-3.478870	-3.976424	-2.221696	-3.175774	-4.301141	-3.935998	-4.520632	-3.282917	-2.425765	-3.697278	-4.056159	-3.335551	-1.659131	-1.896706	-3.151304	-3.183591	-4.048578	-2.533578	-3.945680	-4.424139	-4.182291	-3.369467	-4.581702	-3.773634	-4.152401	-4.072953	-3.081198	-4.297805	-2.673476	-3.288455	-5.440382	-2.323234	-4.456306	-2.527795	-2.571537	-3.721563	-2.645638	-4.133307	-0.852223	-4.339945	-3.408291	-2.010630	-3.919588	-3.968735	-3.757851	-3.957343	-4.076233	-3.358940	-4.308946
-6.600000	-2.828298	-3.721640	-4.142263	-2.552554	-3.246064	-4.424090	-4.082385	-4.596306	-3.466212	-2.729984	-3.953382	-4.030629	-3.523468	-1.955326	-2.044948	-3.329331	-3.310048	-4.077397	-2.753247	-4.028511	-4.532162	-4.294607	-3.445960	-4.739963	-3.868347	-4.263717	-4.102564	-3.080567	-4.358479	-2.781975	-3.524155	-5.498729	-2.590344	-4.474022	-2.514661	-2.883046	-3.932859	-2.810327	-4.163739	-1.074650	-4.498163	-3.522062	-2.390571	-4.195524	-4.011832	-3.916934	-4.136466	-4.135453	-3.498571	-4.482244
-6.550000	-3.165946	-3.943573	-4.278534	-2.864583	-3.304571	-4.527542	-4.214671	-4.649620	-3.633155	-3.012802	-4.175905	-3.998007	-3.693925	-2.239449	-2.192527	-3.489991	-3.423211	-4.094433	-2.951505	-4.090067	-4.629421	-4.384458	-3.508467	-4.877978	-3.945639	-4.359948	-4.128519	-3.071257	-4.396859	-2.878325	-3.742214	-5.533110	-2.845585	-4.481047	-2.501287	-3.171565	-4.119904	-2.962435	-4.187498	-1.293590	-4.632820	-3.616355	-2.767862	-4.444264	-4.042401	-4.057998	-4.295841	-4.187327	-3.623918	-4.633260
-6.500000	-3.482545	-4.144916	-4.386430	-3.155663	-3.352021	-4.612111	-4.333688	-4.682027	-3.784270	-3.272838	-4.364898	-3.957932	-3.845265	-2.509305	-2.338183	-3.632327	-3.523861	-4.101395	-3.127333	-4.132387	-4.716100	-4.452837	-3.557846	-4.996549	-4.005729	-4.441493	-4.151134	-3.054855	-4.415349	-2.962781	-3.942315	-5.545090	-3.084915	-4.477293	-2.488875	-3.431713	-4.282640	-3.101552	-4.205097	-1.508739	-4.744841	-3.692424	-3.135249	-4.665930	-4.062027	-4.181184	-4.434889	-4.232711	-3.735864	-4.762870
-6.450000	-3.774721	-4.326323	-4.467684	-3.424523	-3.389305	-4.678334	-4.440186	-4.695230	-3.920159	-3.509482	-4.521089	-3.909960	-3.976248	-2.762950	-2.480458	-3.755670	-3.612853	-4.099928	-3.280174	-4.157690	-4.792269	-4.501013	-3.595060	-5.096543	-4.049223	-4.508690	-4.170637	-3.032938	-4.416557	-3.035901	-4.124352	-5.536248	-3.304841	-4.462749	-2.478463	-3.659632	-4.421405	-3.227405	-4.216950	-1.719539	-4.835283	-3.751841	-3.485626	-4.861317	-4.072276	-4.286815	-4.553285	-4.272316	-3.835344	-4.872046
-6.400000	-4.040212	-4.488724	-4.524453	-3.670636	-3.417410	-4.726679	-4.534813	-4.691135	-4.041448	-3.722743	-4.645708	-3.853583	-4.086123	-2.998704	-2.617849	-3.859689	-3.691095	-4.091548	-3.409988	-4.168290	-4.857890	-4.530496	-3.621140	-5.178826	-4.077074	-4.561821	-4.187152	-3.007004	-4.403156	-3.098467	-4.288395	-5.508166	-3.502630	-4.437534	-2.470881	-3.853150	-4.536834	-3.339898	-4.223372	-1.925126	-4.905266	-3.796408	-3.812609	-5.031708	-4.074639	-4.375362	-4.650956	-4.306679	-3.923288	-4.961778
-6.350000	-4.277885	-4.633185	-4.559189	-3.894099	-3.437370	-4.757562	-4.618075	-4.671787	-4.148717	-3.913068	-4.740356	-3.788226	-4.174658	-3.215163	-2.748941	-3.944400	-3.759506	-4.077617	-3.517259	-4.166504	-4.912826	-4.542965	-3.637142	-5.244211	-4.090537	-4.601111	-4.200696	-2.978403	-4.377804	-3.151455	-4.434635	-5.462432	-3.676417	-4.401913	-2.466722	-4.011754	-4.629763	-3.439169	-4.224568	-2.124312	-4.955894	-3.828056	-4.110963	-5.178679	-4.070489	-4.447403	-4.728098	-4.336166	-4.000574	-5.033031
-6.300000	-4.487587	-4.760798	-4.574525	-4.095438	-3.450209	-4.771381	-4.690321	-4.639311	-4.242455	-4.081165	-4.806890	-3.713282	-4.242143	-3.411210	-2.872507	-4.010153	-3.818990	-4.059330	-3.602968	-4.154567	-4.956845	-4.540227	-3.644125	-5.293420	-4.091101	-4.626767	-4.211157	-2.948288	-4.343035	-3.195904	-4.563322	-5.400684	-3.825212	-4.356322	-2.466323	-4.136408	-4.701151	-3.525589	-4.220630	-2.315634	-4.988245	-3.848725	-4.376840	-5.303928	-4.061041	-4.503602	-4.785144	-4.360934	-4.067954	-5.086697
-6.250000	-4.669970	-4.872600	-4.573173	-4.275470	-3.456883	-4.768564	-4.751734	-4.595835	-4.323024	-4.227862	-4.847354	-3.628128	-4.289359	-3.586037	-2.987595	-4.057622	-3.870404	-4.037705	-3.668542	-4.134575	-4.989642	-4.524155	-3.643124	-5.327067	-4.080408	-4.638995	-4.218295	-2.917568	-4.301180	-3.232869	-4.674735	-5.324624	-3.948905	-4.301354	-2.469755	-4.229276	-4.752037	-3.599754	-4.211538	-2.497477	-5.003332	-3.860281	-4.607887	-5.409167	-4.047334	-4.544706	-4.822764	-4.380929	-4.126036	-5.123593
-6.200000	-4.826245	-4.969514	-4.557820	-4.435156	-3.458260	-4.749620	-4.802323	-4.543414	-4.390648	-4.353979	-4.863927	-3.532163	-4.317518	-3.739145	-3.093552	-4.087770	-3.914547	-4.013572	-3.715766	-4.108429	-5.010839	-4.496639	-3.635119	-5.345647	-4.060166	-4.638046	-4.221715	-2.886873	-4.254298	-3.263336	-4.769132	-5.236036	-4.048156	-4.237758	-2.476818	-4.293376	-4.783513	-3.662436	-4.197149	-2.668202	-5.002113	-3.864432	-4.803110	-5.496005	-4.030220	-4.571537	-4.841832	-4.395868	-4.175237	-5.144460
-6.150000	-4.957977	-5.052306	-4.531054	-4.575482	-3.455075	-4.715178	-4.841949	-4.483976	-4.445421	-4.460243	-4.858891	-3.424850	-4.328196	-3.870354	-3.190014	-4.101811	-3.952132	-3.987590	-3.746687	-4.077796	-5.020003	-4.459544	-3.621022	-5.349556	-4.032072	-4.624240	-4.220881	-2.856535	-4.204148	-3.288169	-4.846735	-5.136800	-4.124292	-4.166381	-2.487051	-4.332280	-4.796704	-3.714550	-4.177197	-2.826314	-4.985505	-3.862684	-4.962671	-5.565897	-4.010365	-4.584999	-4.843407	-4.405245	-4.215773	-5.149963
-6.100000	-5.066876	-5.121583	-4.495288	-4.697373	-3.447920	-4.666025	-4.870324	-4.419255	-4.487331	-4.547271	-4.834630	-3.305747	-4.323247	-3.979802	-3.276894	-4.101164	-3.983773	-3.960254	-3.763482	-4.044087	-5.016657	-4.414657	-3.601646	-5.339098	-3.997733	-4.598010	-4.215099	-2.826580	-4.152159	-3.308071	-4.907712	-5.028848	-4.179161	-4.088137	-2.499752	-4.349805	-4.792788	-3.757095	-4.151283	-2.970601	-4.954398	-3.856300	-5.087629	-5.620086	-3.988251	-4.586089	-4.828718	-4.408338	-4.247643	-5.140726
-6.050000	-5.154647	-5.177759	-4.452706	-4.801624	-3.437224	-4.603139	-4.887050	-4.350728	-4.516316	-4.615524	-4.793592	-3.174583	-4.304699	-4.067932	-3.354295	-4.087370	-4.009960	-3.931906	-3.768370	-4.008449	-5.000298	-4.363657	-3.577691	-5.314523	-3.958597	-4.559911	-4.203536	-2.796743	-4.099415	-3.323568	-4.952174	-4.914125	-4.214986	-4.003929	-2.514007	-4.349782	-4.772995	-3.791090	-4.118873	-3.100229	-4.909695	-3.846297	-5.179653	-5.659595	-3.964196	-4.575893	-4.799136	-4.404235	-4.270660	-5.117350
-6.000000	-5.222865	-5.221071	-4.405222	-4.888871	-3.423263	-4.527674	-4.891638	-4.279587	-4.532323	-4.665359	-4.738296	-3.031282	-4.274666	-4.135484	-3.422475	-4.062051	-4.031054	-3.902756	-3.763493	-3.971766	-4.970417	-4.308062	-3.549706	-5.276052	-3.915912	-4.510639	-4.185223	-2.766506	-4.046694	-3.335004	-4.980179	-4.794505	-4.234201	-3.914582	-2.528727	-4.335865	-4.738636	-3.817529	-4.079291	-3.214798	-4.852324	-3.833440	-5.240807	-5.685200	-3.938357	-4.555569	-4.756149	-4.391892	-4.284466	-5.080457
-5.950000	-5.272892	-5.251572	-4.354448	-4.959570	-3.406157	-4.440942	-4.883556	-4.206720	-4.535386	-4.697062	-4.671268	-2.876027	-4.235244	-4.183475	-3.481779	-4.026817	-4.047264	-3.872895	-3.750845	-3.934671	-4.926514	-4.249216	-3.518087	-5.223935	-3.870692	-4.451016	-4.159099	-2.735132	-3.994461	-3.342553	-4.991745	-4.671716	-4.239336	-3.820789	-2.542698	-4.311394	-4.691106	-3.837345	-4.031715	-3.314336	-4.783291	-3.818257	-5.273375	-5.697439	-3.910747	-4.526322	-4.701348	-4.370191	-4.288589	-5.030709
-5.900000	-5.305832	-5.269136	-4.301690	-5.014003	-3.385874	-4.344366	-4.862277	-4.132688	-4.525690	-4.710908	-4.595002	-2.709295	-4.188425	-4.213180	-3.532598	-3.983192	-4.058638	-3.842303	-3.732208	-3.897574	-4.868134	-4.188255	-3.483039	-5.158484	-3.823703	-4.381970	-4.124049	-2.701728	-3.942920	-3.346245	-4.986867	-4.547248	-4.232881	-3.723053	-2.554640	-4.279312	-4.631890	-3.851379	-3.975174	-3.399258	-4.703672	-3.801065	-5.279761	-5.696615	-3.881252	-4.489374	-4.636377	-4.338032	-4.282512	-4.968851
-5.850000	-5.322499	-5.273468	-4.247937	-5.052304	-3.362248	-4.239388	-4.827326	-4.057736	-4.503633	-4.707253	-4.511885	-2.531857	-4.136018	-4.226108	-3.575331	-3.932544	-4.065037	-3.810870	-3.709111	-3.860669	-4.794894	-4.126098	-3.444579	-5.080114	-3.775455	-4.304486	-4.078942	-2.665302	-3.892025	-3.345990	-4.965552	-4.422265	-4.217185	-3.621636	-2.563257	-4.242114	-4.562537	-3.860359	-3.908544	-3.470285	-4.614626	-3.781989	-5.262424	-5.682813	-3.849637	-4.445904	-4.562903	-4.294423	-4.265734	-4.895723
-5.800000	-5.323403	-5.264110	-4.193874	-5.074475	-3.334985	-4.127390	-4.778338	-3.981807	-4.469851	-4.686593	-4.424117	-2.344808	-4.079585	-4.223956	-3.610357	-3.876022	-4.066127	-3.778398	-3.682820	-3.823971	-4.706504	-4.063433	-3.402530	-4.989387	-3.726221	-4.219548	-4.022709	-2.624839	-3.841535	-3.341590	-4.927836	-4.297565	-4.194396	-3.516546	-2.567307	-4.201837	-4.484641	-3.864892	-3.830567	-3.528342	-4.517386	-3.760977	-5.223878	-5.655920	-3.815552	-4.397005	-4.482554	-4.238575	-4.237860	-4.812271
-5.750000	-5.308762	-5.240454	-4.139903	-5.080455	-3.303679	-4.009586	-4.715110	-3.904562	-4.425209	-4.649633	-4.333634	-2.149506	-4.020391	-4.208569	-3.638024	-3.814502	-4.061360	-3.744614	-3.654315	-3.787329	-4.602798	-4.000723	-3.356516	-4.887022	-3.676036	-4.128075	-3.954378	-2.579357	-3.791022	-3.332774	-4.873833	-4.173534	-4.166389	-3.407520	-2.565642	-4.160076	-4.399778	-3.865465	-3.739863	-3.574474	-4.413233	-3.737830	-5.166680	-5.615651	-3.778553	-4.343627	-4.396878	-4.169972	-4.198658	-4.719527
-5.700000	-5.278508	-5.201768	-4.086160	-5.070159	-3.267815	-3.886942	-4.637651	-3.825404	-4.370756	-4.597345	-4.242037	-1.947539	-3.959383	-4.181878	-3.658633	-3.748553	-4.049971	-3.709182	-3.624322	-3.750455	-4.483764	-3.938204	-3.305981	-4.773895	-3.624732	-4.030855	-3.873135	-2.527977	-3.739911	-3.319212	-4.803755	-4.050148	-4.134751	-3.294040	-2.557267	-4.118002	-4.309451	-3.862426	-3.634963	-3.609751	-4.303439	-3.712213	-5.093447	-5.561584	-3.738098	-4.286539	-4.307272	-4.088413	-4.148103	-4.618592
-5.650000	-5.232324	-5.147219	-4.032536	-5.043542	-3.226782	-3.760080	-4.546207	-3.743505	-4.307648	-4.530968	-4.150542	-1.740644	-3.897168	-4.145821	-3.672423	-3.678422	-4.030970	-3.671695	-3.593313	-3.712933	-4.349539	-3.875906	-3.250197	-4.651014	-3.571952	-3.928468	-3.778353	-2.469938	-3.687490	-3.300524	-4.717952	-3.926998	-4.100768	-3.175350	-2.541364	-4.076424	-4.215017	-3.856007	-3.514352	-3.635190	-4.189221	-3.683662	-5.006839	-5.493214	-3.693554	-4.226285	-4.214934	-3.994004	-4.086400	-4.510584
-5.600000	-5.169681	-5.075931	-3.978703	-5.000674	-3.179878	-3.629238	-4.441262	-3.657840	-4.237049	-4.451991	-4.059943	-1.530607	-3.834031	-4.102290	-3.679576	-3.604019	-4.003159	-3.631685	-3.561541	-3.674232	-4.200407	-3.813645	-3.188292	-4.519466	-3.517169	-3.821243	-3.669608	-2.404648	-3.632936	-3.276285	-4.616920	-3.803317	-4.065429	-3.050499	-2.517314	-4.035821	-4.117614	-3.846317	-3.376536	-3.651710	-4.071671	-3.651599	-4.909528	-5.409992	-3.644198	-4.163162	-4.120806	-3.887122	-4.013947	-4.396554
-5.550000	-5.089903	-4.987026	-3.924136	-4.941798	-3.126320	-3.494248	-4.323515	-3.567204	-4.160017	-4.362087	-3.970611	-1.319190	-3.769938	-4.053033	-3.680207	-3.524950	-3.965158	-3.588631	-3.529054	-3.633717	-4.036782	-3.751068	-3.119271	-4.380332	-3.459705	-3.709212	-3.546672	-2.331679	-3.575312	-3.246038	-4.501303	-3.678055	-4.029448	-2.918386	-2.484703	-3.996403	-4.018098	-3.833344	-3.220145	-3.660088	-3.951696	-3.615327	-4.804130	-5.311403	-3.589229	-4.097212	-4.025552	-3.768324	-3.931292	-4.277447
-5.500000	-4.992238	-4.879704	-3.868130	-4.867387	-3.065244	-3.354531	-4.193828	-3.470246	-4.077401	-4.263016	-3.882504	-1.108040	-3.704565	-3.999599	-3.674353	-3.440510	-3.915457	-3.541945	-3.495723	-3.590653	-3.859150	-3.687639	-3.042045	-4.234600	-3.398751	-3.592086	-3.409485	-2.250753	-3.513587	-3.209291	-4.371881	-3.549921	-3.993286	-2.777810	-2.443318	-3.958145	-3.916998	-3.816962	-3.043999	-3.660941	-3.829963	-3.574041	-4.693123	-5.197004	-3.527772	-4.028214	-3.929515	-3.638241	-3.839041	-4.153999
-5.450000	-4.875954	-4.753317	-3.809811	-4.778175	-2.995726	-3.209136	-4.053122	-3.365497	-3.989766	-4.156492	-3.795195	-0.898633	-3.637320	-3.943280	-3.661974	-3.349741	-3.852473	-3.490977	-3.461258	-3.544211	-3.668036	-3.622677	-2.955465	-4.083066	-3.333380	-3.469260	-3.258126	-2.161720	-3.446636	-3.165517	-4.229512	-3.417466	-3.957181	-2.627540	-2.393128	-3.920839	-3.814482	-3.796928	-2.847253	-3.654706	-3.706846	-3.526817	-4.578740	-5.066514	-3.458879	-3.955691	-3.832724	-3.497485	-3.737766	-4.026681
-5.400000	-4.740452	-4.607451	-3.748146	-4.675164	-2.916777	-3.056804	-3.902291	-3.251402	-3.897333	-4.044049	-3.707908	-0.692233	-3.567369	-3.885075	-3.642946	-3.251459	-3.774657	-3.435030	-3.425225	-3.493460	-3.463938	-3.555361	-2.858369	-3.926252	-3.262556	-3.339828	-3.092777	-2.064527	-3.373245	-3.114169	-4.075079	-3.279153	-3.921182	-2.466372	-2.334257	-3.884118	-3.710342	-3.772883	-2.629502	-3.641654	-3.582427	-3.472617	-4.462884	-4.919846	-3.381554	-3.878940	-3.734888	-3.346544	-3.627902	-3.895645
-5.350000	-4.585379	-4.441992	-3.681949	-4.559578	-2.827381	-2.896029	-3.742072	-3.126352	-3.799957	-3.926912	-3.619565	-0.489861	-3.493666	-3.825659	-3.617069	-3.144306	-3.680562	-3.373332	-3.387060	-3.437370	-3.247277	-3.484745	-2.749613	-3.764306	-3.185151	-3.202601	-2.913690	-1.959163	-3.292123	-3.054668	-3.909405	-3.133410	-3.885164	-2.293211	-2.266952	-3.847479	-3.604004	-3.744350	-2.390872	-3.621885	-3.456460	-3.410287	-4.347030	-4.757139	-3.294754	-3.797032	-3.635409	-3.185724	-3.509672	-3.760684
-5.300000	-4.410746	-4.257174	-3.609892	-4.432790	-2.726492	-2.725161	-3.572961	-2.988746	-3.697144	-3.805896	-3.528829	-0.292320	-3.414971	-3.765385	-3.584063	-3.026810	-3.568959	-3.305062	-3.346074	-3.374816	-3.018370	-3.409781	-2.628140	-3.596999	-3.099962	-3.056173	-2.721176	-1.845656	-3.201895	-2.986437	-3.733190	-2.978731	-3.848861	-2.107141	-2.191553	-3.810311	-3.494542	-3.710727	-2.132120	-3.595337	-3.328411	-3.338567	-4.232179	-4.578764	-3.197424	-3.708851	-3.533413	-3.015145	-3.383028	-3.621227
-5.250000	-4.217015	-4.053586	-3.530500	-4.296208	-2.613081	-2.542504	-3.395131	-2.837022	-3.588069	-3.681328	-3.434146	-0.100184	-3.329882	-3.704287	-3.543571	-2.897450	-3.438904	-3.229332	-3.301461	-3.304570	-2.777425	-3.329329	-2.493026	-3.423684	-3.005723	-2.898974	-2.515597	-1.724002	-3.101129	-2.908883	-3.546925	-2.813719	-3.811882	-1.907499	-2.108445	-3.771897	-3.380714	-3.671286	-1.854645	-3.561806	-3.197481	-3.256092	-4.118821	-4.385291	-3.088513	-3.613122	-3.427767	-2.834742	-3.247630	-3.476348
-5.200000	-4.005147	-3.832153	-3.442166	-4.151144	-2.486158	-2.346442	-3.208415	-2.669750	-3.471649	-3.553034	-3.333785	0.086161	-3.236859	-3.642097	-3.495174	-2.754753	-3.289784	-3.145212	-3.252300	-3.225317	-2.524569	-3.242185	-2.343556	-3.243345	-2.901132	-2.729352	-2.297406	-1.594204	-2.988353	-2.821438	-3.350866	-2.637178	-3.773725	-1.693944	-2.018019	-3.731420	-3.261007	-3.625167	-1.560497	-3.520956	-3.062649	-3.161426	-4.006970	-4.177437	-2.967015	-3.508443	-3.317125	-2.644329	-3.102868	-3.324802
-5.150000	-3.776596	-3.594057	-3.343161	-3.998641	-2.344831	-2.135550	-3.012321	-2.485699	-3.346580	-3.420346	-3.225894	0.266511	-3.134256	-3.578267	-3.438400	-2.597375	-3.121330	-3.051719	-3.197563	-3.135666	-2.259909	-3.147106	-2.179282	-3.054653	-2.784881	-2.545668	-2.067149	-1.456257	-2.862079	-2.723565	-3.145023	-2.448183	-3.733778	-1.466532	-1.920652	-3.687960	-3.133689	-3.571375	-1.252323	-3.472338	-2.922739	-3.053086	-3.896176	-3.955984	-2.832007	-3.393339	-3.199950	-2.443667	-2.947912	-3.165076
-5.100000	-3.533232	-3.340644	-3.231659	-3.839379	-2.188333	-1.908727	-2.806095	-2.283916	-3.211430	-3.282150	-3.108524	0.440814	-3.020364	-3.511991	-3.372741	-2.424221	-2.933599	-2.947839	-3.136110	-3.034163	-1.983596	-3.042837	-2.000105	-2.856053	-2.655695	-2.346395	-1.825516	-1.310191	-2.720840	-2.614779	-2.929179	-2.246127	-3.691337	-1.225741	-1.816656	-3.640492	-2.996866	-3.508776	-0.933236	-3.415413	-2.776477	-2.929590	-3.785586	-3.721694	-2.682690	-3.266295	-3.074568	-2.232546	-2.781773	-2.995460
-5.050000	-3.277236	-3.073330	-3.105779	-3.673554	-2.016094	-1.665321	-2.588846	-2.063846	-3.064710	-3.136976	-2.979711	0.609156	-2.893460	-3.442225	-3.297671	-2.234552	-2.726923	-2.832536	-3.066708	-2.919333	-1.695959	-2.928158	-1.806320	-2.645907	-2.512384	-2.130247	-1.573372	-1.156127	-2.563251	-2.494672	-2.702970	-2.030794	-3.645594	-0.972521	-1.706268	-3.587883	-2.848568	-3.436100	-0.606705	-3.349568	-2.622567	-2.789519	-3.674018	-3.475266	-2.518449	-3.125847	-2.939207	-2.010868	-2.603429	-2.814145
-5.000000	-3.010921	-2.793519	-2.963624	-3.500850	-1.827795	-1.405221	-2.359671	-1.825383	-2.904961	-2.983084	-2.837516	0.771743	-2.751871	-3.367715	-3.212672	-2.028092	-2.501858	-2.704777	-2.988035	-2.789721	-1.397545	-2.801920	-1.598658	-2.422606	-2.353894	-1.896297	-1.311764	-0.994329	-2.388059	-2.362939	-2.465956	-1.802374	-3.595634	-0.708275	-1.589631	-3.528872	-2.686826	-3.351952	-0.276368	-3.274152	-2.459757	-2.631600	-3.560020	-3.217290	-2.338885	-2.970629	-2.792059	-1.778710	-2.411908	-2.619317
-4.950000	-2.736616	-2.502556	-2.803383	-3.320441	-1.623415	-1.128968	-2.117818	-1.568972	-2.730844	-2.818595	-2.680124	0.928875	-2.594063	-3.287012	-3.117254	-1.805136	-2.259150	-2.563553	-2.898702	-2.643963	-1.089249	-2.663106	-1.378314	-2.184739	-2.179388	-1.644120	-1.041940	-0.825278	-2.194226	-2.219398	-2.217754	-1.561476	-3.540440	-0.434845	-1.466799	-3.462075	-2.509796	-3.254826	0.054111	-3.188498	-2.286926	-2.454809	-3.441945	-2.948295	-2.143887	-2.799482	-2.631342	-1.536385	-2.206434	-2.409286
-4.900000	-2.456530	-2.201733	-2.623404	-3.131065	-1.403317	-0.837777	-1.862853	-1.295654	-2.541224	-2.641610	-2.505910	1.080922	-2.418741	-3.198493	-3.010984	-1.566597	-1.999731	-2.407925	-2.797288	-2.480850	-0.772335	-2.510873	-1.146917	-1.931251	-1.988311	-1.373904	-0.765351	-0.649712	-1.981005	-2.064017	-1.958129	-1.309106	-3.478878	-0.154439	-1.337734	-3.385972	-2.315855	-3.143146	0.381214	-3.091963	-2.103132	-2.258456	-3.318015	-2.668797	-1.933656	-2.611538	-2.455386	-1.284463	-1.986526	-2.182621
-4.850000	-2.172667	-1.892313	-2.422334	-2.931121	-1.168244	-0.533531	-1.594770	-1.007062	-2.335270	-2.450356	-2.313547	1.228312	-2.224949	-3.100384	-2.893511	-1.314015	-1.724731	-2.237035	-2.682369	-2.299422	-0.448452	-2.344605	-0.906477	-1.661574	-1.780460	-1.086538	-0.483598	-0.468636	-1.748029	-1.896938	-1.687097	-1.046598	-3.409689	0.130454	-1.202338	-3.298915	-2.103746	-3.015290	0.701699	-2.983950	-1.907683	-2.042315	-3.186375	-2.379412	-1.708751	-2.406314	-2.262712	-1.023788	-1.752098	-1.938278
-4.800000	-1.886844	-1.575620	-2.199258	-2.718835	-0.919389	-0.218767	-1.314134	-0.705420	-2.112547	-2.243318	-2.102106	1.371486	-2.012196	-2.990788	-2.764579	-1.049540	-1.435538	-2.050184	-2.552572	-2.099078	-0.119631	-2.163962	-0.659305	-1.375780	-1.556067	-0.783694	-0.198450	-0.283329	-1.495397	-1.718500	-1.405017	-0.775548	-3.331491	0.417168	-1.060499	-3.199140	-1.872714	-2.869678	1.012689	-2.863956	-1.700174	-1.806706	-3.045176	-2.080972	-1.470111	-2.183823	-2.052152	-0.755482	-1.503543	-1.675746
-4.750000	-1.600682	-1.253071	-1.953833	-2.492427	-0.658364	0.103477	-1.022098	-0.393451	-1.873081	-2.019394	-1.871133	1.510876	-1.780549	-2.867732	-2.624041	-0.775786	-1.133836	-1.846857	-2.406644	-1.879656	0.211795	-1.968886	-0.407873	-1.074633	-1.315841	-0.467796	0.088238	-0.095250	-1.223724	-1.529266	-1.112615	-0.497685	-3.242770	0.702994	-0.912114	-3.084784	-1.622610	-2.704830	1.311738	-2.731591	-1.480523	-1.552559	-2.892611	-1.774602	-1.219031	-1.944615	-1.822941	-0.480891	-1.241770	-1.395156
-4.700000	-1.315653	-0.926242	-1.686453	-2.250310	-0.387195	0.429767	-0.720430	-0.074274	-1.617429	-1.778014	-1.620732	1.646880	-1.530726	-2.729211	-2.471878	-0.495718	-0.821667	-1.626789	-2.243505	-1.641539	0.543253	-1.759632	-0.154702	-0.759660	-1.060998	-0.141978	0.374526	0.094023	-0.934212	-1.330043	-0.811033	-0.214797	-3.141887	0.985280	-0.757163	-2.953941	-1.354007	-2.519486	1.596863	-2.586616	-1.248967	-1.281461	-2.726999	-1.461788	-0.957186	-1.689857	-1.574842	-0.201602	-0.968211	-1.097395
-4.650000	-1.033117	-0.596867	-1.398343	-1.991296	-0.108247	0.756479	-0.411430	0.248730	-1.346708	-1.519256	-1.351594	1.779829	-1.264135	-2.573275	-2.308201	-0.212424	-0.501441	-1.390015	-2.062340	-1.385704	0.872046	-1.536736	0.097776	-0.433115	-0.793267	0.190052	0.658468	0.282931	-0.628653	-1.121891	-0.501800	0.071385	-3.027096	1.261554	-0.595745	-2.804715	-1.068238	-2.312727	1.866542	-2.428964	-1.006076	-0.995625	-2.546844	-1.144354	-0.686546	-1.421316	-1.308228	0.080627	-0.684789	-0.784129
-4.600000	-0.754313	-0.266798	-1.091630	-1.714756	0.175851	1.079966	-0.097805	0.572087	-1.062599	-1.243900	-1.065014	1.909972	-0.982845	-2.398118	-2.133247	0.071080	-0.175897	-1.136911	-1.862658	-1.113751	1.195457	-1.300987	0.347348	-0.097890	-0.514835	0.524213	0.938128	0.470043	-0.309389	-0.906125	-0.186804	0.359265	-2.896561	1.529628	-0.428129	-2.635309	-0.767386	-2.084085	2.119697	-2.258762	-0.752702	-0.697803	-2.350911	-0.824377	-0.409315	-1.141293	-1.024153	0.363920	-0.393812	-0.457789
-4.550000	-0.480364	0.062042	-0.769323	-1.420819	0.462325	1.396757	0.217471	0.892373	-0.767314	-0.953470	-0.762852	2.037453	-0.689532	-2.202195	-1.947387	0.352003	0.151950	-0.868259	-1.644390	-0.827884	1.510858	-1.053395	0.592091	0.242605	-0.228282	0.856256	1.211638	0.654150	0.020717	-0.684309	0.131751	0.647394	-2.748401	1.787626	-0.254797	-2.444140	-0.454223	-1.833690	2.355655	-2.076343	-0.489968	-0.391183	-2.138285	-0.504061	-0.127868	-0.852543	-0.724376	0.646293	-0.097893	-0.121511
-4.500000	-0.212214	0.387744	-0.435232	-1.110435	0.748366	1.703706	0.531360	1.206377	-0.463512	-0.650160	-0.447470	2.162305	-0.387314	-1.984365	-1.751133	0.627957	0.478922	-0.585242	-1.407925	-0.530814	1.815820	-0.795130	0.830421	0.584647	0.063536	1.182038	1.477237	0.834329	0.358432	-0.458187	0.451423	0.934503	-2.580748	2.034051	-0.076443	-2.229963	-0.132056	-1.562371	2.574110	-1.882259	-0.219229	-0.079191	-1.908451	-0.185567	0.155391	-0.558100	-0.411345	0.925750	0.200210	0.221058
-4.450000	0.049409	0.708476	-0.093794	-0.785454	1.031244	1.998108	0.840904	1.511204	-0.154209	-0.336775	-0.121650	2.284452	-0.079588	-1.744038	-1.545146	0.896999	0.801811	-0.289481	-1.154191	-0.225651	2.108179	-0.527504	1.061108	0.924395	0.357617	1.497718	1.733321	1.009944	0.700249	-0.229655	0.769594	1.219457	-2.391830	2.267780	0.106028	-1.992021	0.195420	-1.271726	2.775071	-1.677301	0.057969	0.234635	-1.661338	0.129124	0.438078	-0.261115	-0.088122	1.200306	0.497715	0.565915
-4.400000	0.304045	1.022545	0.250177	-0.448579	1.308398	2.277806	1.143378	1.804369	0.157347	-0.016549	0.211512	2.403704	0.230169	-1.481313	-1.330262	1.157671	1.117512	0.016987	-0.884673	0.084273	2.386123	-0.251948	1.283226	1.258085	0.650949	1.799950	1.978469	1.180632	1.042556	-0.000643	1.083551	1.501199	-2.180069	2.488052	0.291520	-1.730194	0.524344	-0.964172	2.958822	-1.462515	0.339883	0.546866	-1.397357	0.438348	0.717945	0.035320	0.241766	1.468058	0.791937	0.908961
-4.350000	0.551555	1.328432	0.591772	-0.103245	1.577536	2.541219	1.436397	2.083885	0.467843	0.307018	0.548734	2.519780	0.538617	-1.197078	-1.107508	1.408958	1.423162	0.331759	-0.601422	0.395584	2.648223	0.029992	1.496126	1.582243	0.940652	2.086032	2.211477	1.346236	1.381790	0.226981	1.390599	1.778736	-1.944200	2.694443	0.478810	-1.445107	0.850883	-0.642849	3.125873	-1.239190	0.624629	0.854317	-1.117407	0.740819	0.992948	0.328345	0.574483	1.727251	1.080405	1.246227
-4.300000	0.792103	1.624785	0.926259	0.246535	1.836647	2.787340	1.717948	2.348248	0.774012	0.630357	0.886620	2.632310	0.842689	-0.893122	-0.878120	1.650206	1.716247	0.652106	-0.307046	0.705020	2.893465	0.316615	1.699339	1.893818	1.224070	2.353946	2.431390	1.506704	1.714579	0.451492	1.688135	2.051048	-1.683413	2.886819	0.666590	-1.138246	1.171401	-0.311553	3.276907	-1.008885	0.910169	1.154134	-0.822848	1.035586	1.261273	0.615420	0.906100	1.976307	1.360914	1.574077
-4.250000	1.026152	1.910420	1.249369	0.596440	2.084059	3.015722	1.986432	2.596477	1.072796	0.950020	1.221824	2.740866	1.139714	-0.572090	-0.643550	1.881040	1.994680	0.975083	-0.004623	1.009589	3.121242	0.606067	1.892537	2.190306	1.498870	2.602380	2.637507	1.662022	2.037880	0.671424	1.973774	2.317096	-1.397488	3.065287	0.853530	-0.811969	1.482617	0.025492	3.412755	-0.773371	1.194355	1.443893	-0.515440	1.322028	1.521379	0.894409	1.232780	2.213898	1.631590	1.889393
-4.200000	1.254382	2.184303	1.557453	0.942060	2.318419	3.226398	2.240612	2.828053	1.361432	1.262819	1.551140	2.844977	1.427464	-0.237427	-0.405448	2.101247	2.256860	1.297593	0.302376	1.306650	3.331335	0.896310	2.075453	2.469814	1.763076	2.830674	2.829380	1.812098	2.349056	0.885595	2.245426	2.575811	-1.086933	3.230156	1.038332	-0.469491	1.781698	0.363842	3.534323	-0.534617	1.474962	1.721620	-0.197277	1.599689	1.771973	1.163557	1.550978	2.438949	1.890889	2.189665
-4.150000	1.477623	2.445527	1.847635	1.279174	2.538683	3.419820	2.479613	3.042886	1.637555	1.565942	1.871594	2.944142	1.704155	0.106789	-0.165636	2.310699	2.501671	1.616491	0.610255	1.593963	3.523876	1.185122	2.247843	2.731073	2.015091	3.038740	3.006808	1.956733	2.645936	1.093157	2.501364	2.826107	-0.753089	3.381884	1.219751	-0.114774	2.066335	0.699070	3.642582	-0.294683	1.749737	1.985781	0.129331	1.868202	2.012020	1.421490	1.857576	2.650670	2.137597	2.473064
-4.100000	1.696746	2.693345	2.117853	1.603979	2.744117	3.596781	2.702876	3.241249	1.899245	1.857041	2.180595	3.037867	1.968447	0.456091	0.073972	2.509295	2.728489	1.928693	0.915257	1.869724	3.699305	1.470164	2.409461	2.973451	2.253705	3.226984	3.169825	2.095564	2.926861	1.293566	2.740309	3.066958	-0.398180	3.521040	1.396630	0.247679	2.334774	1.027027	3.738526	-0.055634	2.016504	2.235277	0.461953	2.127181	2.240720	1.667146	2.150023	2.848562	2.370825	2.738441
-4.050000	1.912529	2.927146	2.366832	1.913253	2.934252	3.758317	2.910103	3.423698	2.145049	2.134238	2.475965	3.125654	2.219354	0.805862	0.311419	2.696896	2.937124	2.231221	1.213749	2.132524	3.858304	1.749026	2.560044	3.196863	2.478055	3.396170	3.318659	2.228066	3.190641	1.486541	2.961422	3.297412	-0.025347	3.648261	1.567896	0.613009	2.585811	1.344004	3.823133	0.180571	2.273223	2.469378	0.798111	2.376142	2.457467	1.899720	2.426345	3.032401	2.589971	2.985275
-4.000000	2.125565	3.146525	2.594022	2.204489	3.108870	3.905629	3.101259	3.590998	2.373983	2.396153	2.756021	3.207038	2.456232	1.151641	0.544812	2.873351	3.127786	2.521318	1.502395	2.381340	4.001752	2.019347	2.699320	3.401736	2.687612	3.547340	3.453709	2.353583	3.436533	1.672012	3.164314	3.516670	0.361452	3.764238	1.732553	0.976302	2.818781	1.646865	3.897353	0.412190	2.518108	2.687693	1.135369	2.614504	2.661851	2.118617	2.685194	3.202210	2.794705	3.213614
-3.950000	2.336149	3.351274	2.799486	2.475929	3.267971	4.040010	3.276502	3.744040	2.585491	2.641856	3.019572	3.281570	2.678710	1.489342	0.772365	3.038465	3.300998	2.796478	1.778273	2.615477	4.130654	2.278907	2.827020	3.588891	2.882123	3.681704	3.575510	2.471362	3.664156	1.850035	3.349003	3.724090	0.757550	3.869663	1.889676	1.332811	3.033496	1.933128	3.962086	0.637764	2.749680	2.890110	1.471310	2.841602	2.853612	2.323415	2.925781	3.358245	2.984924	3.423973
-3.900000	2.544233	3.541429	2.983784	2.726576	3.411740	4.162772	3.436196	3.883770	2.779417	2.870838	3.265896	3.348836	2.886661	1.815450	0.992465	3.192049	3.457545	3.054519	2.039008	2.834548	4.246101	2.525763	2.942895	3.759478	3.061593	3.800576	3.684697	2.580623	3.873432	2.020740	3.515862	3.919224	1.157783	3.965231	2.038413	1.678216	3.230201	2.200952	4.018157	0.856161	2.966847	3.076733	1.803595	3.056778	3.032629	2.513844	3.147844	3.500947	3.160742	3.617235
-3.850000	2.749392	3.717279	3.147855	2.956125	3.540530	4.275196	3.580858	4.011132	2.955939	3.082978	3.494693	3.408449	3.080176	2.127130	1.203707	3.333940	3.598408	3.293638	2.282776	3.038435	4.349230	2.758318	3.046738	3.914862	3.226243	3.905296	3.781968	2.680623	4.064493	2.184277	3.665554	4.101789	1.556723	4.051613	2.177983	2.008781	3.409497	2.449125	4.066320	1.066572	3.168920	3.247843	2.129914	3.259450	3.198890	2.689781	3.351544	3.630907	3.322450	3.794553
-3.800000	2.950863	3.879355	3.292902	3.164871	3.654818	4.378470	3.711140	4.127002	3.115508	3.278468	3.705990	3.460049	3.259531	2.422283	1.404886	3.464032	3.724691	3.512434	2.508350	3.227238	4.441173	2.975382	3.138408	4.056541	3.376466	3.997192	3.868056	2.770720	4.237605	2.340792	3.798953	4.271651	1.948935	4.129446	2.307712	2.321478	3.572259	2.677000	4.107238	1.268453	3.355620	3.403829	2.447973	3.449217	3.352471	2.851246	3.537384	3.748831	3.470500	3.957230
-3.750000	3.147630	4.028409	3.420303	3.353603	3.755185	4.473660	3.827802	4.232158	3.258795	3.457781	3.900050	3.503297	3.425188	2.699532	1.595004	3.582303	3.837581	3.709961	2.715063	3.401261	4.523040	3.176205	3.217848	4.186071	3.512805	4.077536	3.943702	2.850434	4.393113	2.490411	3.917085	4.428786	2.329230	4.199312	2.427045	2.614021	3.719569	2.884416	4.141491	1.461474	3.527040	3.545154	2.755528	3.625919	3.493517	2.998398	3.706111	3.855508	3.605465	4.106654
-3.700000	3.338528	4.165371	3.531531	3.523477	3.842281	4.561663	3.931675	4.327249	3.386621	3.621601	4.077282	3.537881	3.577740	2.958166	1.773261	3.688840	3.938293	3.885740	2.902764	3.560951	4.595892	3.360441	3.285092	4.304993	3.635913	4.147522	4.009635	2.919477	4.531396	2.633252	4.021047	4.573232	2.692884	4.261746	2.535593	2.884851	3.852637	3.071627	4.169559	1.645432	3.683600	3.672326	3.050370	3.789684	3.622207	3.131539	3.858631	3.951773	3.728021	4.244194
-3.650000	3.522388	4.291317	3.628095	3.675901	3.916818	4.643188	4.023636	4.412776	3.499923	3.770783	4.238159	3.563508	3.717900	3.198059	1.939039	3.783846	4.028039	4.039748	3.071777	3.706871	4.660726	3.528128	3.340281	4.414774	3.746530	4.208258	4.066545	2.977794	4.652845	2.769434	4.111966	4.705054	3.035821	4.317223	2.633176	3.133060	3.972724	3.239223	4.191838	1.820188	3.825970	3.785861	3.330381	3.940924	3.738765	3.251090	3.995935	4.038486	3.838923	4.371138
-3.600000	3.698165	4.407392	3.711507	3.812435	3.979539	4.718731	4.104582	4.489098	3.599699	3.906296	4.383149	3.579915	3.846466	3.419558	2.091918	3.867649	4.107995	4.172413	3.222824	3.839650	4.718460	3.679614	3.383673	4.516754	3.845452	4.260743	4.115088	3.025566	4.757862	2.899101	4.190954	4.824313	3.354700	4.366154	2.719841	3.358303	4.081093	3.388070	4.208626	1.985622	3.955013	3.886278	3.593597	4.080315	3.843426	3.357599	4.119028	4.116503	3.938970	4.488630
-3.550000	3.865022	4.514769	3.783237	3.934690	4.031205	4.788565	4.175397	4.556440	3.686972	4.029176	4.512662	3.586872	3.964272	3.623371	2.231677	3.940697	4.179285	4.284564	3.356968	3.959936	4.769928	3.815484	3.415650	4.612100	3.933503	4.305883	4.155859	3.063210	4.846869	3.022429	4.259068	4.931043	3.646982	4.408894	2.795888	3.560673	4.178941	3.519225	4.220135	2.141605	4.071703	3.974097	3.838250	4.208738	3.936451	3.451703	4.228882	4.186658	4.028990	4.597618
-3.500000	4.022403	4.614587	3.844712	4.044268	4.072600	4.852734	4.236938	4.614921	3.762775	4.140472	4.627046	3.584204	4.072152	3.810455	2.358330	4.003560	4.242963	4.377374	3.475541	4.068375	4.815874	3.936496	3.436722	4.701769	4.011517	4.344478	4.189397	3.091367	4.920345	3.139634	4.317301	5.025249	3.910920	4.445734	2.861874	3.740616	4.267365	3.633909	4.226489	2.288027	4.177063	4.049849	4.062845	4.327217	4.018129	3.534117	4.326398	4.249750	4.109810	4.698821
-3.450000	4.170035	4.707907	3.897287	4.142689	4.104524	4.911067	4.290017	4.664584	3.828130	4.241214	4.726580	3.571822	4.170897	3.981896	2.472126	4.056916	4.299997	4.452303	3.580064	4.165562	4.856945	4.043508	3.447535	4.786479	4.080317	4.377236	4.216182	3.110865	4.978847	3.250949	4.366553	5.106911	4.145512	4.476918	2.918593	3.898834	4.347320	3.733437	4.227732	2.424808	4.272107	4.114091	4.266188	4.436841	4.088782	3.605614	4.412384	4.306522	4.182251	4.792699
-3.400000	4.307905	4.795650	3.942237	4.231349	4.127793	4.963195	4.335393	4.705438	3.884033	4.332360	4.811488	3.549727	4.261208	4.138807	2.573584	4.101553	4.351271	4.511005	3.672176	4.252037	4.893683	4.137425	3.448861	4.866683	4.140687	4.404772	4.236643	3.122694	5.023057	3.356618	4.407638	5.176014	4.350429	4.502648	2.967060	4.036216	4.419588	3.819174	4.223832	2.551949	4.357788	4.167419	4.447422	4.538688	4.148786	3.667002	4.487548	4.357645	4.247093	4.879450
-3.350000	4.436172	4.878569	3.980751	4.311491	4.143246	5.008597	4.373752	4.737500	3.931451	4.414761	4.881980	3.518068	4.343671	4.282229	2.663490	4.138342	4.397558	4.555270	3.753557	4.328261	4.926524	4.219149	3.441604	4.942550	4.193371	4.427615	4.251151	3.127955	5.053803	3.456841	4.441282	5.232561	4.525916	4.523087	3.008441	4.153811	4.484764	3.892507	4.214686	2.669576	4.434956	4.210491	4.606037	4.633762	4.198576	3.719106	4.552503	4.403702	4.305068	4.959013
-3.300000	4.555096	4.957200	4.013906	4.384153	4.151752	5.046644	4.405708	4.760838	3.971318	4.489129	4.938282	3.477161	4.418722	4.413062	2.742883	4.168233	4.439527	4.586935	3.825852	4.394630	4.955791	4.289548	3.426781	5.013962	4.239060	4.446216	4.260033	3.127798	5.072064	3.551752	4.468124	5.276609	4.672719	4.538386	3.044006	4.252782	4.543241	3.954796	4.200128	2.777972	4.504329	4.244028	4.741875	4.722928	4.238664	3.762752	4.607787	4.445171	4.356839	5.031099
-3.250000	4.664933	5.031851	4.042670	4.450171	4.154207	5.076660	4.431803	4.775607	4.004535	4.556011	4.980686	3.427519	4.486631	4.532004	2.813032	4.192232	4.477717	4.607828	3.890601	4.451481	4.981680	4.349438	3.405505	5.080521	4.278365	4.460956	4.263581	3.123363	5.078993	3.641388	4.488731	5.308315	4.791996	4.548679	3.075062	4.334407	4.595209	4.007352	4.179946	2.877598	4.566463	4.268809	4.855121	4.806864	4.269627	3.798745	4.653878	4.482413	4.402978	5.095227
-3.200000	4.765854	5.102563	4.067871	4.510141	4.151530	5.097999	4.452490	4.782071	4.031965	4.615763	5.009581	3.369868	4.547508	4.639519	2.875375	4.211364	4.512533	4.619702	3.949188	4.499118	5.004262	4.399570	3.378946	5.141578	4.311830	4.472133	4.262056	3.115702	5.075874	3.725669	4.503612	5.327952	4.885252	4.554105	3.102862	4.400071	4.640684	4.051416	4.153886	2.969077	4.621757	4.285665	4.946284	4.886016	4.292119	3.827851	4.691243	4.515641	4.443958	5.150792
-3.150000	4.857869	5.169116	4.090195	4.564415	4.144650	5.110096	4.468143	4.780614	4.054416	4.668560	5.025484	3.305155	4.601316	4.735827	2.931458	4.226648	4.544210	4.624201	4.002785	4.537831	5.023468	4.440629	3.348301	5.196273	4.339916	4.479982	4.255703	3.105725	5.064109	3.804394	4.513227	5.335944	4.954288	4.554802	3.128541	4.451244	4.679513	4.088133	4.121668	3.053178	4.670428	4.295443	5.016204	4.960581	4.306844	3.850785	4.720355	4.544918	4.480124	5.197130
-3.100000	4.940786	5.231035	4.110167	4.613091	4.134477	5.112549	4.479033	4.771750	4.072635	4.714400	5.029054	3.234525	4.647902	4.820927	2.982841	4.239047	4.572795	4.622816	4.052326	4.567931	5.039095	4.473235	3.314736	5.243589	4.363004	4.484659	4.244754	3.094101	5.045159	3.877253	4.517998	5.332883	5.001153	4.550915	3.153029	4.489473	4.711420	4.118540	4.082997	3.130743	4.712541	4.298989	5.066010	5.030482	4.314544	3.868170	4.741718	4.570135	4.511675	5.233597
-3.050000	5.014211	5.287603	4.128147	4.656021	4.121860	5.105154	4.485332	4.756080	4.087286	4.753130	5.021097	3.159273	4.687048	4.894632	3.031005	4.249418	4.598126	4.616869	4.098494	4.589755	5.050797	4.497957	3.279323	5.282424	4.381381	4.486244	4.229429	3.081210	5.020492	3.943849	4.518328	5.319531	5.028099	4.542580	3.176990	4.516345	4.736055	4.143561	4.037584	3.202628	4.748028	4.297092	5.097117	5.095375	4.315966	3.880524	4.755898	4.591019	4.538655	5.259642
-3.000000	5.077558	5.337904	4.144331	4.692831	4.107544	5.087926	4.487093	4.734288	4.098918	4.784498	5.002548	3.080783	4.718531	4.956646	3.077264	4.258464	4.619799	4.607502	4.141718	4.603690	5.058101	4.515311	3.242986	5.311673	4.395249	4.484727	4.209949	3.067084	4.991518	4.003739	4.514601	5.296813	5.037540	4.529920	3.200771	4.533451	4.753039	4.164005	3.985136	3.269619	4.776724	4.290474	5.111197	5.154661	4.311835	3.888216	4.763507	4.607140	4.560946	5.274878
-2.950000	5.130126	5.380880	4.158742	4.722949	4.092110	5.061107	4.484236	4.707081	4.107943	4.808201	4.974435	3.000424	4.742166	5.006626	3.122651	4.266690	4.637160	4.595671	4.182190	4.610161	5.060417	4.525775	3.206430	5.330304	4.404715	4.480011	4.186511	3.051390	4.959550	4.056458	4.507181	5.265786	5.031992	4.513021	3.224364	4.542336	4.762014	4.180557	3.925377	3.332355	4.798415	4.279735	5.110137	5.207521	4.302825	3.891450	4.765207	4.617930	4.578260	5.279125
-2.900000	5.171169	5.415386	4.171251	4.745666	4.075902	5.025127	4.476530	4.675163	4.114595	4.823945	4.937830	2.919451	4.757869	5.044273	3.167857	4.274358	4.649290	4.582162	4.219902	4.609628	5.057064	4.529781	3.170081	5.337440	4.409790	4.471897	4.159296	3.033413	4.925747	4.101550	4.496395	5.227612	5.014015	4.491912	3.247385	4.544456	4.762683	4.193791	3.858025	3.391257	4.812890	4.265349	5.095997	5.252967	4.289522	3.890226	4.761683	4.622735	4.590169	5.272444
-2.850000	5.200004	5.440267	4.181571	4.760185	4.058995	4.980569	4.463573	4.639170	4.118924	4.831500	4.893798	2.838872	4.765678	5.069394	3.213157	4.281471	4.655033	4.567585	4.254663	4.602546	5.047306	4.527712	3.134032	5.332410	4.410392	4.460067	4.128429	3.012096	4.891082	4.138589	4.482513	5.183490	4.986125	4.466551	3.269099	4.541125	4.754834	4.204168	3.782776	3.446475	4.819984	4.247635	5.070939	5.289897	4.272409	3.884318	4.753609	4.620835	4.596135	5.255130
-2.800000	5.216113	5.454434	4.189265	4.765702	4.041131	4.928085	4.444790	4.599638	4.120767	4.830718	4.843322	2.759342	4.765766	5.081951	3.258375	4.287756	4.653026	4.552398	4.286136	4.589345	5.030366	4.519894	3.098009	5.314809	4.406333	4.444084	4.093971	2.986094	4.856324	4.167190	4.465717	5.134618	4.950737	4.436802	3.288449	4.533477	4.738338	4.212041	3.699279	3.497865	4.819628	4.226754	5.037152	5.317167	4.251839	3.873267	4.741610	4.611515	4.595552	5.227698
-2.750000	5.219230	5.456927	4.193761	4.761468	4.021720	4.868330	4.419411	4.556955	4.119749	4.821548	4.787249	2.681063	4.758418	5.082095	3.302896	4.292684	4.641786	4.536915	4.313870	4.570390	5.005470	4.506564	3.061342	5.284488	4.397331	4.423376	4.055870	2.953860	4.822035	4.187006	4.446048	5.082110	4.910059	4.402423	3.304131	4.522435	4.713143	4.217661	3.607086	3.545002	4.811846	4.202699	4.996774	5.333667	4.228009	3.856371	4.726225	4.594079	4.587803	5.190831
-2.700000	5.209393	5.446964	4.194336	4.746850	3.999831	4.801883	4.386494	4.511343	4.115299	4.804015	4.726216	2.603722	4.744007	5.070155	3.345674	4.295491	4.619770	4.521328	4.337319	4.545937	4.971859	4.487859	3.022985	5.241574	4.383001	4.397228	4.013957	2.913755	4.788561	4.197732	4.423370	5.026953	4.866051	4.363071	3.314656	4.508694	4.679229	4.221184	3.505631	3.587190	4.796759	4.175310	4.951804	5.338397	4.200965	3.832696	4.707868	4.567889	4.572313	5.145317
-2.650000	5.186969	5.423992	4.190125	4.721364	3.974227	4.729178	4.344927	4.462809	4.106657	4.778186	4.660613	2.526475	4.722919	5.046596	3.385312	4.295205	4.585496	4.505704	4.355849	4.516096	4.928789	4.463774	2.981530	5.186395	4.362858	4.364767	3.967899	2.864150	4.756060	4.199087	4.397308	4.969945	4.820357	4.318298	3.318450	4.492702	4.636558	4.222657	3.394192	3.623518	4.774554	4.144273	4.904033	5.330519	4.170577	3.801096	4.686807	4.532356	4.548577	5.091972
-2.600000	5.152617	5.387668	4.180106	4.684669	3.943439	4.650453	4.293459	4.411159	4.092906	4.744099	4.590535	2.447999	4.695509	5.011973	3.420124	4.290694	4.537603	4.490007	4.368736	4.480808	4.875524	4.434147	2.935289	5.119431	4.336328	4.324952	3.917202	2.803538	4.724497	4.190809	4.367236	4.911656	4.774282	4.267551	3.313934	4.474669	4.585008	4.222042	3.271892	3.652909	4.745434	4.109134	4.854978	5.309412	4.136542	3.760243	4.663133	4.486937	4.516190	5.031559
-2.550000	5.107212	5.337868	4.163092	4.636556	3.905818	4.565713	4.230741	4.355958	4.072995	4.701730	4.515761	2.366593	4.662019	4.966843	3.448234	4.280694	4.474936	4.474089	4.375169	4.439816	4.811299	4.398617	2.882377	5.041212	4.302748	4.276574	3.861200	2.730617	4.693675	4.172660	4.332233	4.852391	4.728782	4.210201	3.299594	4.454558	4.524328	4.219189	3.137732	3.674169	4.709542	4.069308	4.805856	5.274696	4.098369	3.708657	4.636756	4.431093	4.474834	4.964716
-2.500000	5.051726	5.274610	4.137714	4.576872	3.859629	4.474717	4.155354	4.296549	4.045758	4.650935	4.435746	2.280352	4.622526	4.911687	3.467664	4.263850	4.396551	4.457714	4.374221	4.392648	4.735278	4.356613	2.820820	4.952213	4.261373	4.218239	3.799055	2.644376	4.663241	4.144409	4.291095	4.792174	4.684471	4.145539	3.274033	4.432095	4.454065	4.213842	2.990640	3.686037	4.666910	4.024109	4.757555	5.226218	4.055398	3.644747	4.607392	4.364260	4.424253	4.891889
-2.450000	4.987101	5.197980	4.102423	4.505467	3.803117	4.376971	4.065857	4.232040	4.009937	4.591417	4.349619	2.187364	4.576887	4.846830	3.476416	4.238738	4.301694	4.440521	4.364835	4.338611	4.646518	4.307333	2.748697	4.852741	4.211400	4.148381	3.729770	2.544132	4.632689	4.105855	4.242342	4.730722	4.641641	4.072805	3.235991	4.406769	4.373536	4.205641	2.829597	3.687225	4.617384	3.972743	4.710647	5.164023	4.006777	3.566853	4.574566	4.285804	4.364217	4.813275
-2.400000	4.914093	5.108034	4.055474	4.422103	3.734572	4.271739	3.960820	4.161320	3.964176	4.522717	4.256203	2.085920	4.524698	4.772379	3.472552	4.203881	4.189764	4.422044	4.345800	4.276800	4.543920	4.249738	2.664264	4.742833	4.151966	4.065257	3.652197	2.429564	4.601376	4.056817	4.184253	4.667451	4.600300	3.991197	3.184358	4.377840	4.281795	4.194085	2.653746	3.676444	4.560585	3.914342	4.665384	5.088281	3.951491	3.473281	4.537614	4.194971	4.294454	4.728804
-2.350000	4.833153	5.004668	3.994954	4.326394	3.652370	4.158052	3.838854	4.083067	3.907043	4.444211	4.154044	1.974706	4.465274	4.688164	3.454252	4.157776	4.060233	4.401688	4.315734	4.206091	4.426236	4.182556	2.566065	4.622178	4.082165	3.966987	3.565027	2.300726	4.568514	3.997159	4.114896	4.601463	4.560197	3.899876	3.118150	4.344337	4.177634	4.178549	2.462545	3.652412	4.495860	3.847962	4.621737	4.999195	3.888362	3.362349	4.495698	4.090866	4.214622	4.638110
-2.300000	4.744326	4.887509	3.918792	4.217752	3.555004	4.034726	3.698651	3.995778	3.837015	4.355121	4.041444	1.852939	4.397632	4.593728	3.419865	4.098875	3.912604	4.378705	4.273066	4.125169	4.292070	4.104310	2.453028	4.490049	4.001057	3.851588	3.466779	2.158036	4.533162	3.926793	4.032163	4.531546	4.520867	3.797996	3.036490	4.305067	4.059576	4.158256	2.255891	3.613878	4.422292	3.772590	4.579421	4.896891	3.816072	3.232429	4.447809	3.972434	4.124256	4.540539
-2.250000	4.647169	4.755789	3.824800	4.095353	3.441110	3.900366	3.539024	3.897792	3.752474	4.254505	3.916509	1.720450	4.320500	4.488307	3.367967	4.025611	3.746365	4.352185	4.216022	4.032536	4.139956	4.013336	2.324528	4.345276	3.907670	3.717031	3.355784	2.002269	4.494215	3.845699	3.933804	4.456174	4.481650	3.684718	2.938597	4.258616	3.925913	4.132267	2.034244	3.559629	4.338667	3.687139	4.537915	4.781295	3.733202	3.082018	4.392795	3.838440	4.022733	4.435151
-2.200000	4.540729	4.608275	3.710733	3.958133	3.309490	3.753369	3.358979	3.787328	3.651694	4.141273	3.777204	1.577703	4.232333	4.370833	3.297401	3.936386	3.561019	4.321012	4.142645	3.926528	3.968476	3.907845	2.180401	4.186243	3.801025	3.561344	3.230158	1.834546	4.450391	3.753928	3.817412	4.373511	4.441728	3.559249	2.823791	4.203364	3.774732	4.099468	1.798682	3.488494	4.243485	3.590457	4.496474	4.652026	3.638270	2.909828	4.329360	3.687518	3.909265	4.320738
-2.150000	4.423530	4.443200	3.574363	3.804781	3.159178	3.591937	3.157824	3.662553	3.532836	4.014148	3.621426	1.425750	4.131351	4.239963	3.207331	3.829560	3.356160	4.283852	4.050779	3.805325	3.776410	3.785965	2.020937	4.010922	3.680150	3.382730	3.087812	1.656310	4.400205	3.651617	3.680463	4.281400	4.400138	3.420922	2.691535	4.137496	3.603975	4.058557	1.550918	3.399352	4.134968	3.481324	4.454158	4.508306	3.529806	2.714931	4.256088	3.518213	3.782893	4.195833
-2.100000	4.293589	4.258264	3.413586	3.633775	2.989518	3.414106	2.935320	3.521637	3.393942	3.871655	3.447109	1.266162	4.015608	4.094077	3.097270	3.703472	3.131613	4.239113	3.938113	3.666987	3.562943	3.645823	1.846848	3.816925	3.544127	3.179718	2.926470	1.469314	4.341944	3.539003	3.520300	4.177382	4.355787	3.269279	2.541510	4.059023	3.411522	4.008012	1.293240	3.291149	4.011048	3.358487	4.409821	4.348894	3.406427	2.496949	4.171434	3.329130	3.642524	4.058702
-2.050000	4.148430	4.050678	3.226604	3.443457	2.800307	3.217797	2.691864	3.362863	3.232958	3.712095	3.252371	1.100945	3.883084	3.931318	2.967119	3.556460	2.887619	4.184914	3.802206	3.509447	3.327879	3.485610	1.659229	3.601619	3.392191	2.951386	2.743741	1.275596	4.273638	3.416434	3.334228	4.058699	4.307449	3.104206	2.373744	3.965806	3.195353	3.946078	1.028407	3.162915	3.869389	3.220740	4.362109	4.172052	3.266939	2.256290	4.073719	3.119108	3.486985	3.907344
-2.000000	3.985103	3.817280	3.012146	3.232161	2.591927	3.000932	2.428675	3.184748	3.047797	3.533576	3.035728	0.932425	3.731816	3.749629	2.817134	3.386941	2.625047	4.119059	3.640554	3.330585	3.071832	3.303673	1.459512	3.362285	3.223837	2.697580	2.537263	1.077454	4.193032	3.284395	3.119658	3.922325	4.253741	2.926080	2.188751	3.855584	2.953740	3.870739	0.759460	3.013798	3.707405	3.067054	4.309436	3.975558	3.110465	1.994381	3.961112	2.887492	3.315129	3.739481
-1.950000	3.800197	3.554717	2.769813	2.998431	2.365530	2.761632	2.147940	2.986227	2.836484	3.334113	2.796372	0.763162	3.560088	3.546846	2.647906	3.193543	2.345595	4.039001	3.450713	3.128309	2.796387	3.098622	1.249460	3.096357	3.039002	2.419169	2.304904	0.877388	4.097539	3.143515	2.874421	3.765019	4.193088	2.735912	1.987695	3.726012	2.685564	3.779694	0.489540	2.843135	3.522364	2.896773	4.249949	3.756748	2.936568	1.713858	3.831607	2.634428	3.125988	3.552574
-1.900000	3.589890	3.259741	2.500461	2.741342	2.123150	2.498471	1.852872	2.766852	2.597368	3.111852	2.534502	0.595838	3.366674	3.320860	2.460282	2.975326	2.051924	3.941828	3.230495	2.900757	2.504145	2.869454	1.031137	2.801751	2.838247	2.118260	2.045034	0.678008	3.984246	2.994619	2.597178	3.583444	4.123641	2.535458	1.772503	3.574742	2.390672	3.670377	0.221677	2.650540	3.311566	2.709870	4.181477	3.512653	2.745400	1.418617	3.683047	2.361179	2.918948	3.343888
-1.850000	3.350055	2.929635	2.206577	2.460873	1.867750	2.210823	1.547661	2.527052	2.329453	2.865429	2.251651	0.433151	3.151163	3.069908	2.255287	2.732093	1.747669	3.824240	2.978256	2.646568	2.198692	2.615706	0.806878	2.477322	2.622929	1.798306	1.756852	0.481928	3.849903	2.838751	2.287961	3.374356	4.043211	2.327266	1.545920	3.399567	2.070266	3.540056	-0.041389	2.436058	3.072665	2.507208	4.101457	3.240217	2.537825	1.113634	3.513217	2.070347	2.693961	3.110645
-1.800000	3.076510	2.562765	1.892503	2.158289	1.603148	1.899259	1.237238	2.268368	2.032761	2.594429	1.950888	0.277686	2.914295	2.792943	2.034063	2.464727	1.437325	3.682560	2.693313	2.365290	1.884431	2.337603	0.579190	2.123336	2.395322	1.464060	1.440724	0.291579	3.691031	2.677223	1.948654	3.134947	3.949202	2.114583	1.311419	3.198663	1.727164	3.386034	-0.297324	2.200318	2.804127	2.290744	4.006871	2.936671	2.315521	0.804621	3.320050	1.765936	2.451745	2.850317
-1.750000	2.765491	2.159283	1.564344	1.836401	1.333793	1.565876	0.926957	1.993592	1.708723	2.299914	1.636807	0.131776	2.658305	2.490100	1.797885	2.175517	1.125952	3.512846	2.376388	2.057808	1.566305	2.036230	0.350612	1.741966	2.158612	1.121280	1.098483	0.109043	3.504145	2.511645	1.583316	2.863334	3.838632	1.901170	1.073000	2.970956	1.365863	3.206049	-0.544266	1.944747	2.505805	2.063578	3.894231	2.600069	2.081029	0.497433	3.101960	1.453190	2.193946	2.561054
-1.700000	2.414351	1.721837	1.229452	1.499604	1.064418	1.214543	0.622179	1.706730	1.360403	1.984854	1.315198	-0.002649	2.387114	2.163120	1.548273	1.868333	0.818772	3.311092	2.030001	1.726741	1.249471	1.713613	0.123481	1.337614	1.916745	0.776239	0.733608	-0.064098	3.286189	2.343900	1.198156	2.559191	3.708305	1.690975	0.834808	2.716565	0.992283	2.998799	-0.780810	1.671731	2.179472	1.829769	3.759655	2.229936	1.837707	0.197436	2.858326	1.138175	1.923201	2.242238
-1.650000	2.022487	1.256164	0.895513	1.153649	0.799646	0.850906	0.327832	1.412755	0.992515	1.654309	0.992399	-0.124189	2.106254	1.815601	1.287227	1.548573	0.520677	3.073722	1.658626	1.376656	0.938876	1.372772	-0.100304	0.916944	1.674114	0.435078	0.351231	-0.226889	3.035169	2.176035	0.801090	2.224404	3.555175	1.487714	0.600682	2.437222	0.613153	2.764594	-1.005927	1.384746	1.829192	1.593910	3.599186	1.827980	1.589573	-0.091036	2.590000	0.827143	1.643086	1.895074
-1.600000	1.592299	0.771283	0.569425	0.805080	0.543590	0.482136	0.048061	1.117058	0.611127	1.315271	0.674456	-0.232089	1.822430	1.452948	1.017459	1.222784	0.235754	2.798289	1.268509	1.013958	0.638899	1.017607	-0.319454	0.488526	1.435124	0.103196	-0.042096	-0.378980	2.750973	2.010019	0.400950	1.863548	3.376898	1.294471	0.373688	2.136563	0.235183	2.505915	-1.218845	1.088311	1.461283	1.360471	3.409376	1.398584	1.341027	-0.365003	2.299716	0.525883	1.357908	1.523091
-1.550000	1.129883	0.279067	0.256287	0.460512	0.299609	0.116363	-0.213969	0.824747	0.223035	0.976033	0.366307	-0.326261	1.542675	1.081892	0.742487	0.897943	-0.033105	2.484436	0.867065	0.646389	0.352989	0.652643	-0.533340	0.062107	1.203737	-0.215235	-0.438824	-0.520535	2.436163	1.847388	0.006521	1.483904	3.172495	1.113392	0.155732	1.820102	-0.135770	2.227647	-1.418927	0.787673	1.083790	1.133113	3.188183	0.948908	1.096472	-0.622852	1.992280	0.239143	1.072350	1.132299
-1.500000	0.645133	-0.206855	-0.041146	0.125837	0.070239	-0.238054	-0.456110	0.539974	-0.164940	0.645317	0.071245	-0.407229	1.273290	0.709725	0.466424	0.580572	-0.284351	2.134852	0.462049	0.282240	0.083487	0.282565	-0.741828	-0.352326	0.983080	-0.517413	-0.830993	-0.651980	2.096401	1.688843	-0.374287	1.094872	2.942986	0.945557	-0.052609	1.494822	-0.495290	1.936713	-1.605547	0.488224	0.705484	0.914156	2.936022	0.488472	0.859905	-0.864042	1.674313	-0.029646	0.791042	0.730960
-1.450000	0.151032	-0.672713	-0.322352	-0.194377	-0.142696	-0.573324	-0.677070	0.265443	-0.546654	0.331300	-0.209161	-0.475966	1.018861	0.343389	0.193353	0.275867	-0.517687	1.755820	0.060772	-0.070553	-0.168374	-0.088256	-0.944933	-0.745516	0.775286	-0.801753	-1.210836	-0.773693	1.740275	1.533964	-0.734948	0.706812	2.691792	0.791115	-0.252000	1.168362	-0.840511	1.641073	-1.778030	0.194728	0.334688	0.704467	2.656594	0.028170	0.634588	-1.088582	1.353590	-0.278331	0.518118	0.328889
-1.400000	-0.337821	-1.106322	-0.588271	-0.497139	-0.337837	-0.882903	-0.876140	0.002344	-0.916971	0.040908	-0.474701	-0.533627	0.781729	-0.011185	-0.073499	-0.012822	-0.733686	1.357002	-0.330340	-0.405118	-0.402266	-0.456104	-1.142356	-1.109679	0.581619	-1.067474	-1.571330	-0.885695	1.378372	1.381184	-1.070475	0.329660	2.424759	0.649661	-0.443953	0.847936	-1.169776	1.348233	-1.935664	-0.089295	-0.021657	0.503779	2.357055	-0.420956	0.422942	-1.296517	1.038099	-0.505689	0.256971	-0.063587
-1.350000	-0.807025	-1.498469	-0.840175	-0.780852	-0.514042	-1.161966	-1.052906	-0.249259	-1.271729	-0.220551	-0.725824	-0.581235	0.562151	-0.349304	-0.332404	-0.283978	-0.933219	0.950343	-0.705724	-0.715991	-0.618376	-0.817858	-1.333089	-1.438952	0.402816	-1.314077	-1.906588	-0.987406	1.021854	1.228209	-1.377338	-0.028191	2.149647	0.520751	-0.630186	0.539283	-1.481929	1.063833	-2.077765	-0.361716	-0.358361	0.311480	2.047190	-0.848857	0.226676	-1.487508	0.735119	-0.710965	0.010236	-0.436688
-1.300000	-1.244101	-1.843674	-1.078532	-1.044743	-0.670283	-1.407629	-1.207060	-0.489738	-1.607427	-0.449416	-0.962925	-0.619393	0.359172	-0.667267	-0.583123	-0.537328	-1.116871	0.548419	-1.060458	-0.999049	-0.816950	-1.170503	-1.515252	-1.729602	0.239561	-1.540933	-2.212148	-1.077606	0.681081	1.072835	-1.653337	-0.360387	1.875029	0.404397	-0.811854	0.246136	-1.775629	0.790891	-2.203824	-0.621236	-0.671724	0.127480	1.737715	-1.247278	0.047139	-1.660752	0.450689	-0.893477	-0.219949	-0.782093
-1.250000	-1.639641	-2.140253	-1.302426	-1.288207	-0.805751	-1.618940	-1.338366	-0.719098	-1.920824	-0.643498	-1.185861	-0.648117	0.171935	-0.961954	-0.826020	-0.772914	-1.284508	0.162909	-1.390215	-1.251294	-0.997944	-1.510491	-1.686306	-1.980011	0.092822	-1.747117	-2.485109	-1.154618	0.364756	0.914024	-1.897613	-0.662478	1.608937	0.301355	-0.988872	-0.029484	-2.048957	0.530107	-2.313656	-0.866392	-0.958857	-0.047084	1.438413	-1.610097	-0.114345	-1.815228	0.189592	-1.052426	-0.431548	-1.093554
-1.200000	-1.987833	-2.389807	-1.509749	-1.510354	-0.920149	-1.796710	-1.446815	-0.936449	-2.208803	-0.801997	-1.393930	-0.666862	0.000863	-1.230606	-1.060595	-0.990212	-1.435212	-0.196391	-1.691602	-1.470667	-1.160910	-1.833377	-1.843664	-2.190530	-0.036084	-1.931580	-2.724209	-1.216689	0.079701	0.752776	-2.110723	-0.931535	1.357839	0.213024	-1.159582	-0.286236	-2.299524	0.281201	-2.407553	-1.094653	-1.217129	-0.209804	1.156958	-1.933386	-0.256341	-1.950217	-0.044356	-1.187045	-0.622359	-1.367232
-1.150000	-2.286407	-2.596401	-1.698154	-1.709982	-1.014054	-1.943242	-1.532898	-1.139988	-2.468565	-0.925471	-1.586266	-0.674797	-0.151907	-1.471046	-1.284190	-1.187719	-1.567607	-0.521957	-1.962766	-1.656202	-1.305215	-2.134104	-1.985483	-2.363243	-0.145843	-2.093573	-2.929743	-1.262491	-0.169019	0.592372	-2.294696	-1.165886	1.126598	0.141023	-1.320972	-0.522282	-2.525056	0.044630	-2.486371	-1.302325	-1.444112	-0.357577	0.898870	-2.215331	-0.377551	-2.065886	-0.248102	-1.296963	-0.790063	-1.601792
-1.100000	-2.536170	-2.765637	-1.866342	-1.886019	-1.089168	-2.061980	-1.597819	-1.327544	-2.698125	-1.015864	-1.762434	-0.671202	-0.283126	-1.682279	-1.491777	-1.363277	-1.680443	-0.808739	-2.203826	-1.808365	-1.430480	-2.407878	-2.111350	-2.501573	-0.235690	-2.233141	-3.103379	-1.291545	-0.378077	0.437656	-2.452899	-1.365177	0.919344	0.086497	-1.469451	-0.734781	-2.724116	-0.177208	-2.551516	-1.485526	-1.638089	-0.487692	0.668261	-2.456113	-0.477336	-2.163690	-0.419587	-1.382612	-0.932671	-1.798264
-1.050000	-2.740347	-2.903786	-2.015018	-2.038176	-1.148359	-2.157121	-1.643624	-1.497459	-2.896792	-1.076479	-1.922937	-0.655911	-0.389892	-1.865075	-1.677251	-1.515002	-1.773237	-1.054545	-2.416763	-1.929399	-1.537083	-2.651243	-2.222591	-2.609815	-0.305975	-2.351451	-3.247851	-1.304483	-0.546184	0.293583	-2.589659	-1.530692	0.740381	0.049503	-1.601976	-0.920461	-2.896625	-0.380140	-2.604857	-1.641824	-1.798872	-0.598811	0.468526	-2.657722	-0.556321	-2.246447	-0.558318	-1.445500	-1.049162	-1.959668
-1.000000	-2.903758	-3.017064	-2.147103	-2.167433	-1.195415	-2.233214	-1.673084	-1.649369	-3.065428	-1.111713	-2.069346	-0.629600	-0.471130	-2.022132	-1.835767	-1.642385	-1.846669	-1.260451	-2.604757	-2.023374	-1.626495	-2.862772	-2.322077	-2.692619	-0.358454	-2.450810	-3.366558	-1.303045	-0.674438	0.163653	-2.709706	-1.665480	0.594108	0.028666	-1.716998	-1.076947	-3.043929	-0.559745	-2.648553	-1.771650	-1.928382	-0.691454	0.302265	-2.823622	-0.616761	-2.318067	-0.665905	-1.488187	-1.139986	-2.090384
-0.950000	-3.032033	-3.111108	-2.267096	-2.276128	-1.234578	-2.294765	-1.689425	-1.784548	-3.206271	-1.126663	-2.204078	-0.593839	-0.528335	-2.157662	-1.965856	-1.746999	-1.902605	-1.430822	-2.771280	-2.095826	-1.701287	-3.043137	-2.413620	-2.754498	-0.396189	-2.534343	-3.463137	-1.289872	-0.766397	0.049026	-2.817542	-1.774166	0.483801	0.021218	-1.814957	-1.204034	-3.168440	-0.713526	-2.684811	-1.878748	-2.030647	-0.767751	0.170506	-2.958276	-0.662501	-2.383003	-0.746106	-1.514027	-1.207163	-2.195379
-0.900000	-3.130899	-3.190648	-2.379938	-2.367609	-1.269987	-2.345901	-1.695925	-1.905641	-3.322495	-1.126587	-2.329893	-0.550919	-0.565239	-2.276541	-2.070251	-1.832545	-1.943790	-1.572668	-2.919349	-2.153041	-1.764803	-3.194653	-2.501178	-2.799456	-0.423144	-2.605449	-3.541103	-1.268152	-0.827624	-0.051389	-2.916909	-1.862309	0.410099	0.023410	-1.898090	-1.304117	-3.273049	-0.842426	-2.715669	-1.969527	-2.111197	-0.830754	0.071853	-3.066581	-0.698572	-2.445617	-0.804280	-1.526740	-1.253921	-2.279470
-0.850000	-3.205657	-3.259337	-2.489759	-2.445644	-1.305155	-2.390115	-1.695542	-2.015977	-3.417640	-1.116421	-2.449384	-0.503539	-0.586675	-2.383352	-2.155228	-1.904228	-1.973350	-1.694388	-3.051171	-2.201207	-1.820633	-3.320589	-2.588078	-2.830727	-0.443591	-2.667233	-3.603576	-1.241250	-0.864791	-0.140053	-3.010413	-1.935598	0.370254	0.031054	-1.969753	-1.381621	-3.360560	-0.951045	-2.742752	-2.051688	-2.176143	-0.883607	0.002322	-3.153323	-0.730580	-2.509563	-0.846433	-1.529946	-1.284035	-2.346709
-0.800000	-3.260864	-3.319744	-2.598950	-2.513812	-1.342531	-2.430099	-1.690611	-2.118763	-3.495103	-1.100362	-2.564602	-0.454449	-0.597257	-2.481610	-2.229036	-1.967817	-1.994257	-1.804300	-3.168194	-2.245595	-1.872029	-3.424569	-2.676441	-2.850687	-0.461575	-2.722032	-3.653093	-1.212342	-0.884688	-0.219668	-3.099411	-1.999058	0.358613	0.040127	-2.033550	-1.441833	-3.433300	-1.046608	-2.767108	-2.132702	-2.231180	-0.928914	-0.043997	-3.222769	-0.764059	-2.577319	-0.878186	-1.526821	-1.301109	-2.400022
-0.750000	-3.300184	-3.373439	-2.707753	-2.575046	-1.383294	-2.467677	-1.682698	-2.216404	-3.557807	-1.081620	-2.676878	-0.406140	-0.600320	-2.573313	-2.300146	-2.028661	-2.008965	-1.909346	-3.271397	-2.289928	-1.921416	-3.510132	-2.766916	-2.860873	-0.480446	-2.771175	-3.691583	-1.184161	-0.893354	-0.292250	-3.184122	-2.056498	0.367886	0.047275	-2.092559	-1.489688	-3.492975	-1.137450	-2.789128	-2.218498	-2.280834	-0.968473	-0.073757	-3.278419	-0.803936	-2.649893	-0.903975	-1.519858	-1.308029	-2.441127
-0.700000	-3.326397	-3.421160	-2.814444	-2.631429	-1.427328	-2.503839	-1.672618	-2.310159	-3.608076	-1.062304	-2.786845	-0.360637	-0.597376	-2.658897	-2.375767	-2.090869	-2.019196	-2.014230	-3.361644	-2.335985	-1.970079	-3.580498	-2.858718	-2.862101	-0.502626	-2.814974	-3.720351	-1.158777	-0.895521	-0.358677	-3.263905	-2.110265	0.390538	0.050153	-2.148794	-1.528956	-3.540684	-1.231540	-2.808482	-2.312537	-2.327960	-1.003328	-0.093139	-3.322881	-0.854104	-2.726789	-0.926601	-1.510798	-1.306693	-2.470627
-0.650000	-3.341498	-3.463018	-2.916054	-2.684185	-1.473430	-2.538837	-1.660593	-2.400120	-3.647628	-1.043455	-2.894597	-0.319346	-0.588119	-2.737472	-2.460694	-2.156768	-2.025930	-2.121054	-3.439914	-2.383482	-2.018059	-3.638442	-2.949961	-2.854635	-0.529501	-2.852901	-3.740186	-1.137446	-0.894357	-0.418680	-3.337670	-2.161302	0.419850	0.047582	-2.202980	-1.561920	-3.577075	-1.335400	-2.824217	-2.415305	-2.373567	-1.034036	-0.106952	-3.357901	-0.917104	-2.806189	-0.947131	-1.500666	-1.298014	-2.488272
-0.600000	-3.346853	-3.498705	-3.009324	-2.733845	-1.519666	-2.572340	-1.646507	-2.485492	-3.677670	-1.025157	-2.999860	-0.282984	-0.570818	-2.807250	-2.556501	-2.226648	-2.029524	-2.229434	-3.507430	-2.430235	-2.064271	-3.686270	-3.038160	-2.838387	-0.561492	-2.883918	-3.751428	-1.120522	-0.891459	-0.471160	-3.404271	-2.209442	0.450530	0.039528	-2.254607	-1.589493	-3.602527	-1.453370	-2.834846	-2.524335	-2.416874	-1.060971	-0.118169	-3.384452	-0.993872	-2.885377	-0.965136	-1.489877	-1.282148	-2.493262
-0.550000	-3.343392	-3.527717	-3.091667	-2.780470	-1.563832	-2.603610	-1.630197	-2.565005	-3.699021	-1.006744	-3.102189	-0.251500	-0.543018	-2.866029	-2.661093	-2.298829	-2.029891	-2.337059	-3.565665	-2.472611	-2.106759	-3.725789	-3.120791	-2.813088	-0.598202	-2.906809	-3.754123	-1.107397	-0.887032	-0.514653	-3.462851	-2.253851	0.478974	0.026902	-2.302193	-1.611641	-3.617314	-1.587226	-2.838550	-2.634718	-2.455643	-1.084590	-0.127866	-3.402877	-1.083589	-2.961270	-0.979103	-1.478372	-1.258822	-2.484558
-0.500000	-3.331812	-3.549541	-3.161810	-2.823895	-1.603901	-2.631694	-1.611667	-2.637365	-3.712244	-0.987053	-3.201087	-0.224045	-0.502265	-2.911631	-2.768839	-2.370049	-2.026679	-2.440508	-3.616283	-2.506215	-2.143084	-3.758335	-3.195761	-2.778443	-0.638669	-2.920541	-3.748132	-1.096534	-0.880198	-0.547769	-3.513066	-2.293527	0.503301	0.011245	-2.343654	-1.627918	-3.621769	-1.736062	-2.833357	-2.740098	-2.486663	-1.105517	-0.135490	-3.413078	-1.183650	-3.031009	-0.986958	-1.465748	-1.227692	-2.461152
-0.450000	-3.312768	-3.563813	-3.220057	-2.863917	-1.638342	-2.655613	-1.591188	-2.701592	-3.717755	-0.964687	-3.296136	-0.198989	-0.446768	-2.942227	-2.871452	-2.436174	-2.019351	-2.536191	-3.661104	-2.526674	-2.170735	-3.784813	-3.261720	-2.734223	-0.681623	-2.924495	-3.733233	-1.085637	-0.869399	-0.569526	-3.555183	-2.327720	0.523210	-0.005668	-2.376740	-1.637968	-3.616369	-1.896576	-2.817352	-2.833890	-2.506383	-1.124537	-0.139366	-3.414706	-1.289851	-3.092448	-0.986544	-1.451360	-1.188615	-2.422311
-0.400000	-3.287036	-3.570463	-3.268187	-2.900445	-1.666276	-2.674503	-1.569256	-2.757229	-3.715925	-0.938274	-3.387049	-0.174015	-0.375868	-2.956537	-2.959538	-2.493053	-2.007209	-2.621174	-3.702068	-2.530424	-2.187525	-3.805773	-3.318197	-2.680325	-0.725739	-2.918644	-3.709234	-1.071964	-0.852836	-0.579540	-3.590073	-2.356237	0.539691	-0.022198	-2.399407	-1.641922	-3.601839	-2.063732	-2.788840	-2.910434	-2.511509	-1.142512	-0.137345	-3.407349	-1.396878	-3.144434	-0.976019	-1.434415	-1.141814	-2.367739
-0.350000	-3.255625	-3.569777	-3.309089	-2.933554	-1.687441	-2.687766	-1.546464	-2.804363	-3.707167	-0.906703	-3.473779	-0.146378	-0.290253	-2.953936	-3.024459	-2.537360	-1.989334	-2.693737	-3.741214	-2.515287	-2.191887	-3.821526	-3.365552	-2.616789	-0.769871	-2.903607	-3.676003	-1.052789	-0.828914	-0.578090	-3.619126	-2.379558	0.554598	-0.037151	-2.410120	-1.640589	-3.579195	-2.231785	-2.746467	-2.965744	-2.499568	-1.160297	-0.127457	-3.390729	-1.499003	-3.186923	-0.954096	-1.414063	-1.087943	-2.297731
-0.300000	-3.219822	-3.562416	-3.346269	-2.963503	-1.702051	-2.695152	-1.523362	-2.843588	-3.692007	-0.869336	-3.556589	-0.113336	-0.191970	-2.934472	-3.059886	-2.567194	-1.964571	-2.753633	-3.780659	-2.480792	-2.183069	-3.832256	-3.404860	-2.543817	-0.813194	-2.880648	-3.633535	-1.025928	-0.796615	-0.566093	-3.644094	-2.398825	0.570081	-0.050008	-2.408053	-1.635577	-3.549789	-2.395398	-2.689316	-2.997789	-2.469259	-1.178707	-0.108447	-3.364824	-1.590922	-3.220826	-0.920208	-1.389521	-1.028073	-2.213287
-0.250000	-3.181170	-3.549377	-3.383338	-2.990705	-1.710627	-2.696867	-1.500459	-2.875860	-3.671145	-0.826148	-3.636135	-0.072699	-0.084203	-2.898894	-3.062635	-2.582357	-1.931608	-2.802047	-3.822508	-2.428188	-2.161204	-3.838175	-3.437711	-2.461806	-0.855349	-2.851634	-3.581991	-0.990211	-0.755756	-0.545019	-3.666889	-2.415705	0.587995	-0.061055	-2.393209	-1.629226	-3.515341	-2.550591	-2.616990	-3.006395	-2.420609	-1.198615	-0.080086	-3.329940	-1.668527	-3.247765	-0.874627	-1.360226	-0.963651	-2.116179
-0.200000	-3.141379	-3.531878	-3.423533	-3.015714	-1.713886	-2.693600	-1.478383	-2.902441	-3.645499	-0.777817	-3.713496	-0.023387	0.029102	-2.848673	-3.032713	-2.584296	-1.889224	-2.841388	-3.868719	-2.360253	-2.127302	-3.839616	-3.466063	-2.371419	-0.896468	-2.818967	-3.521783	-0.945758	-0.707104	-0.516756	-3.689322	-2.432230	0.609373	-0.071414	-2.366461	-1.624533	-3.477938	-2.695290	-2.529716	-2.992915	-2.354949	-1.221045	-0.043258	-3.286737	-1.729395	-3.269792	-0.818597	-1.326011	-0.896439	-2.008972
-0.150000	-3.102243	-3.511231	-3.469322	-3.039191	-1.712750	-2.686553	-1.458163	-2.924862	-3.616210	-0.725740	-3.790122	0.034244	0.143748	-2.786018	-2.972841	-2.575854	-1.836687	-2.874960	-3.920898	-2.281002	-2.083202	-3.837117	-3.492068	-2.273705	-0.937209	-2.785513	-3.453745	-0.893928	-0.652311	-0.483467	-3.712855	-2.450656	0.634122	-0.082939	-2.329529	-1.624963	-3.440030	-2.829397	-2.428477	-2.959918	-2.274775	-1.247331	0.000191	-3.236170	-1.772992	-3.289078	-0.754408	-1.287260	-0.828410	-1.895002
-0.100000	-3.065535	-3.488710	-3.522115	-3.061894	-1.708387	-2.677423	-1.441471	-2.944942	-3.584657	-0.671916	-3.867645	0.098441	0.255805	-2.713900	-2.887730	-2.560876	-1.774165	-2.906573	-3.980031	-2.195304	-2.031451	-3.831402	-3.517924	-2.170211	-0.978678	-2.754473	-3.379328	-0.836977	-0.593725	-0.447408	-3.738346	-2.473340	0.661004	-0.097980	-2.284879	-1.634211	-3.404338	-2.954453	-2.315127	-2.910901	-2.183493	-1.279154	0.047742	-3.179421	-1.800536	-3.307725	-0.685369	-1.244993	-0.761614	-1.778213
-0.050000	-3.032941	-3.465484	-3.582118	-3.084643	-1.702307	-2.668279	-1.430645	-2.964811	-3.552442	-0.618697	-3.947557	0.166511	0.362027	-2.635998	-2.783372	-2.543795	-1.702997	-2.940065	-4.046252	-2.108473	-1.975127	-3.823303	-3.545693	-2.063048	-1.022343	-2.729166	-3.300758	-0.777508	-0.534078	-0.410765	-3.765876	-2.502611	0.687870	-0.119036	-2.235514	-1.655865	-3.373708	-3.073038	-2.192427	-2.850042	-2.085172	-1.318493	0.096531	-3.117804	-1.814641	-3.327564	-0.615552	-1.200829	-0.697987	-1.662923
0.000000	-3.005984	-3.442583	-3.648324	-3.108206	-1.696315	-2.661376	-1.428392	-2.986855	-3.521362	-0.568501	-4.030788	0.235515	0.460010	-2.556519	-2.666413	-2.529158	-1.625657	-2.978787	-4.118619	-2.025818	-1.917545	-3.813616	-3.577067	-1.954854	-1.069834	-2.712688	-3.221030	-0.717893	-0.476169	-0.375527	-3.794692	-2.540607	0.712068	-0.148354	-2.184668	-1.692988	-3.350822	-3.188023	-2.063901	-2.781920	-1.984228	-1.367387	0.143649	-3.052706	-1.818823	-3.350009	-0.549364	-1.156821	-0.639134	-1.553465
0.050000	-2.985936	-3.420939	-3.718638	-3.133151	-1.692355	-2.658849	-1.437186	-3.013541	-3.493297	-0.523448	-4.117311	0.302937	0.548165	-2.479887	-2.543521	-2.521126	-1.545339	-3.025050	-4.195098	-1.952146	-1.861853	-3.802931	-3.613042	-1.848602	-1.122718	-2.707516	-3.143651	-0.659869	-0.422578	-0.343404	-3.823271	-2.588997	0.730869	-0.187590	-2.135476	-1.747702	-3.337845	-3.301823	-1.933493	-2.711129	-1.885058	-1.427584	0.186343	-2.985488	-1.816945	-3.375900	-0.490949	-1.115194	-0.586142	-1.453804
0.100000	-2.973703	-3.401416	-3.790169	-3.159691	-1.692182	-2.662361	-1.458577	-3.047125	-3.470055	-0.485089	-4.205920	0.367075	0.625470	-2.410305	-2.420847	-2.522983	-1.465306	-3.079749	-4.272695	-1.891310	-1.810580	-3.791511	-3.653626	-1.747303	-1.182215	-2.715099	-3.072081	-0.604369	-0.375464	-0.315755	-3.849529	-2.648688	0.741790	-0.237530	-2.090634	-1.820791	-3.336007	-3.415835	-1.805055	-2.641834	-1.791687	-1.500112	0.222113	-2.917437	-1.812687	-3.405341	-0.443671	-1.078011	-0.539483	-1.367170
0.150000	-2.969685	-3.384827	-3.859580	-3.187549	-1.696988	-2.672771	-1.492620	-3.089237	-3.453112	-0.454232	-4.294337	0.427080	0.691215	-2.351300	-2.303531	-2.536729	-1.388182	-3.142275	-4.347748	-1.845827	-1.765251	-3.779233	-3.697628	-1.653646	-1.248958	-2.735574	-3.009058	-0.551618	-0.336445	-0.293583	-3.871068	-2.719502	0.742830	-0.297984	-2.052150	-1.911453	-3.345261	-3.530159	-1.681818	-2.577293	-1.707381	-1.584889	0.248746	-2.849694	-1.809107	-3.437586	-0.409754	-1.046881	-0.499023	-1.295778
0.200000	-2.973656	-3.371870	-3.923433	-3.215936	-1.707109	-2.689921	-1.537593	-3.140533	-3.443305	-0.430885	-4.379616	0.482735	0.744798	-2.305336	-2.195356	-2.562821	-1.315499	-3.210827	-4.416344	-1.816698	-1.726199	-3.765652	-3.742637	-1.569714	-1.322782	-2.767680	-2.955986	-0.501372	-0.306574	-0.277511	-3.885477	-2.799987	0.732582	-0.367777	-2.021231	-2.017215	-3.364116	-3.643685	-1.565963	-2.519542	-1.634432	-1.680447	0.264327	-2.783211	-1.808365	-3.471025	-0.390144	-1.022753	-0.464107	-1.240718
0.250000	-2.984683	-3.362957	-3.978494	-3.243616	-1.721896	-2.712646	-1.590135	-3.200439	-3.440567	-0.414336	-4.458690	0.534122	0.785631	-2.273588	-2.098625	-2.600100	-1.247594	-3.282990	-4.474655	-1.803412	-1.692623	-3.750091	-3.785264	-1.496780	-1.402666	-2.808896	-2.912587	-0.453198	-0.286371	-0.267794	-3.890552	-2.887394	0.710291	-0.444804	-1.998311	-2.134065	-3.389718	-3.754400	-1.458458	-2.469216	-1.574000	-1.783883	0.267272	-2.718710	-1.811646	-3.503261	-0.384606	-1.005780	-0.433732	-1.201977
0.300000	-3.001112	-3.358050	-4.021909	-3.269050	-1.739797	-2.738989	-1.645646	-3.267133	-3.443770	-0.403290	-4.528877	0.581395	0.813214	-2.255907	-2.014251	-2.645956	-1.183846	-3.356303	-4.519243	-1.804155	-1.662848	-3.731776	-3.821583	-1.435286	-1.486809	-2.855706	-2.876974	-0.406718	-0.275866	-0.264350	-3.884476	-2.977886	0.675896	-0.526202	-1.983147	-2.256803	-3.418174	-3.859768	-1.359124	-2.425653	-1.526131	-1.891055	0.256419	-2.656632	-1.819252	-3.531380	-0.391900	-0.995338	-0.406708	-1.178602
0.350000	-3.020645	-3.356466	-4.051322	-3.290529	-1.758638	-2.766537	-1.698913	-3.337737	-3.450799	-0.396061	-4.588136	0.624660	0.827292	-2.250958	-1.942001	-2.696664	-1.123093	-3.428585	-4.547300	-1.816140	-1.634713	-3.709983	-3.847702	-1.384925	-1.572851	-2.903983	-2.846055	-0.361724	-0.274656	-0.266817	-3.865919	-3.066957	0.630044	-0.608554	-1.974985	-2.379549	-3.445084	-3.957052	-1.266912	-2.387181	-1.489879	-1.997006	0.231145	-2.597087	-1.830828	-3.552292	-0.410054	-0.990129	-0.381798	-1.168924
0.400000	-3.040462	-3.356848	-4.064960	-3.306340	-1.775953	-2.792784	-1.744753	-3.408706	-3.458851	-0.390775	-4.635102	0.664035	0.828053	-2.256479	-1.880815	-2.747902	-1.064064	-3.497964	-4.556862	-1.836018	-1.605978	-3.684164	-3.860285	-1.344812	-1.658151	-2.949400	-2.816152	-0.318175	-0.281974	-0.274611	-3.834102	-3.149974	0.574071	-0.688153	-1.972708	-2.496371	-3.466107	-4.043492	-1.180266	-2.351571	-1.463479	-2.096567	0.191487	-2.539822	-1.845608	-3.563115	-0.436613	-0.988402	-0.357811	-1.170809
0.450000	-3.057419	-3.357263	-4.061656	-3.314895	-1.789314	-2.815435	-1.778589	-3.476313	-3.464896	-0.385563	-4.668995	0.699769	0.816300	-2.269589	-1.829134	-2.795285	-1.005676	-3.562694	-4.546955	-1.860309	-1.574656	-3.654062	-3.856948	-1.313655	-1.740078	-2.987803	-2.783645	-0.276127	-0.296693	-0.287004	-3.788803	-3.222714	0.509931	-0.761372	-1.974955	-2.601927	-3.477465	-4.116517	-1.097481	-2.316518	-1.444592	-2.184998	0.138272	-2.484233	-1.862632	-3.561525	-0.468890	-0.988188	-0.333658	-1.181865
0.500000	-3.068337	-3.355439	-4.040864	-3.314841	-1.796611	-2.832606	-1.796844	-3.537117	-3.466173	-0.378745	-4.689504	0.732379	0.793539	-2.287121	-1.785138	-2.834816	-0.947162	-3.621020	-4.517647	-1.885775	-1.539233	-3.619806	-3.836400	-1.289928	-1.816236	-3.015548	-2.745455	-0.235601	-0.317409	-0.303184	-3.730299	-3.281760	0.440084	-0.824980	-1.980226	-2.691900	-3.476257	-4.173951	-1.016976	-2.280073	-1.430587	-2.258528	0.073183	-2.429453	-1.880902	-3.545959	-0.504197	-0.987589	-0.308365	-1.199619
0.550000	-3.070254	-3.349054	-4.002585	-3.305174	-1.796204	-2.842932	-1.797140	-3.588332	-3.460558	-0.368948	-4.696686	0.762725	0.761951	-2.305944	-1.746940	-2.863141	-0.888041	-3.671165	-4.469913	-1.909675	-1.498783	-3.581886	-3.798462	-1.272011	-1.884613	-3.029732	-2.699331	-0.196482	-0.342471	-0.322294	-3.659274	-3.324688	0.367313	-0.876415	-1.986950	-2.763239	-3.460567	-4.214249	-0.937453	-2.240902	-1.418828	-2.314672	-0.001257	-2.374471	-1.899470	-3.515674	-0.540049	-0.984973	-0.281068	-1.221618
0.600000	-3.060688	-3.335985	-3.947276	-3.285277	-1.786993	-2.845591	-1.778292	-3.628010	-3.446740	-0.355192	-4.690911	0.791997	0.724254	-2.323204	-1.712674	-2.877631	-0.828019	-3.711404	-4.405412	-1.929841	-1.452961	-3.541085	-3.743891	-1.258281	-1.943662	-3.028310	-2.643878	-0.158442	-0.370110	-0.343466	-3.576699	-3.350019	0.294525	-0.913939	-1.993583	-2.814107	-3.429403	-4.236606	-0.857937	-2.198356	-1.406922	-2.352262	-0.081768	-2.318310	-1.917489	-3.470682	-0.574297	-0.979115	-0.251022	-1.245531
0.650000	-3.037783	-3.314446	-3.875736	-3.254872	-1.768403	-2.840239	-1.740194	-3.655049	-3.424156	-0.336871	-4.672786	0.821631	0.683479	-2.336481	-1.680532	-2.876333	-0.766853	-3.740211	-4.326214	-1.944593	-1.401901	-3.498329	-3.674175	-1.247176	-1.992295	-3.010103	-2.578445	-0.120956	-0.398536	-0.365866	-3.483711	-3.357063	0.224538	-0.936617	-1.998654	-2.843688	-3.382535	-4.240969	-0.777737	-2.152321	-1.392827	-2.371314	-0.164521	-2.260146	-1.934218	-3.411593	-0.605152	-0.969201	-0.217581	-1.269209
0.700000	-3.000338	-3.283051	-3.789033	-3.213975	-1.740289	-2.826889	-1.683573	-3.669082	-3.392842	-0.313675	-4.643096	0.853178	0.642748	-2.343847	-1.648733	-2.857898	-0.704255	-3.756325	-4.234564	-1.952563	-1.346068	-3.454525	-3.591290	-1.237193	-2.029833	-2.974700	-2.502919	-0.083345	-0.426055	-0.388714	-3.381522	-3.345723	0.159957	-0.944206	-2.000807	-2.851945	-3.320320	-4.227902	-0.696360	-2.102964	-1.374838	-2.372691	-0.245418	-2.199363	-1.948956	-3.339447	-0.631138	-0.954752	-0.180207	-1.290706
0.750000	-2.947761	-3.240798	-3.688428	-3.162773	-1.702816	-2.805730	-1.609755	-3.670292	-3.353190	-0.285456	-4.602748	0.888135	0.605056	-2.343789	-1.615493	-2.821510	-0.639853	-3.758814	-4.132729	-1.952517	-1.286062	-3.410416	-3.497442	-1.226865	-2.055899	-2.922340	-2.417515	-0.044864	-0.451099	-0.411306	-3.271344	-3.316331	0.103091	-0.936984	-1.998803	-2.839419	-3.243505	-4.198418	-0.613417	-2.050475	-1.351474	-2.357841	-0.320391	-2.135531	-1.960986	-3.255518	-0.651004	-0.935497	-0.138428	-1.308270
0.800000	-2.879985	-3.187030	-3.575338	-3.101531	-1.656325	-2.776962	-1.520393	-3.659245	-3.305734	-0.252095	-4.552719	0.927836	0.573145	-2.335120	-1.579014	-2.766858	-0.573174	-3.747077	-4.022884	-1.943281	-1.222461	-3.366496	-3.394871	-1.214702	-2.070299	-2.853777	-2.322611	-0.004794	-0.472209	-0.433004	-3.154357	-3.269499	0.055964	-0.915564	-1.991493	-2.807086	-3.153094	-4.153778	-0.528565	-1.994834	-1.321348	-2.328508	-0.385689	-2.068324	-1.969476	-3.161168	-0.663625	-0.911207	-0.091828	-1.320305
0.850000	-2.797367	-3.121393	-3.451301	-3.030511	-1.601233	-2.740680	-1.417254	-3.636744	-3.250986	-0.213364	-4.494028	0.973346	0.549416	-2.316851	-1.537544	-2.694102	-0.503693	-3.720832	-3.907063	-1.923739	-1.155689	-3.322944	-3.285634	-1.199163	-2.072911	-2.770148	-2.218672	0.037485	-0.487974	-0.453228	-3.031671	-3.206022	0.020365	-0.880734	-1.977795	-2.756270	-3.050231	-4.095350	-0.441485	-1.935720	-1.283094	-2.286541	-0.438118	-1.997429	-1.973437	-3.057731	-0.667944	-0.881588	-0.040015	-1.325342
0.900000	-2.700609	-3.043804	-3.317935	-2.949939	-1.537961	-2.696794	-1.302031	-3.603739	-3.189317	-0.168877	-4.427687	1.025420	0.535911	-2.288100	-1.489498	-2.603854	-0.430900	-3.680114	-3.787092	-1.892950	-1.085951	-3.279642	-3.171484	-1.178647	-2.063614	-2.672897	-2.106205	0.082441	-0.497002	-0.471407	-2.904335	-3.126819	-0.002116	-0.833368	-1.956687	-2.688588	-2.936147	-4.024487	-0.351882	-1.872501	-1.235370	-2.233781	-0.475175	-1.922486	-1.971734	-2.946418	-0.662994	-0.846188	0.017390	-1.322044
0.950000	-2.590694	-2.954427	-3.176906	-2.860004	-1.466904	-2.645041	-1.176205	-3.561227	-3.120918	-0.118052	-4.354689	1.084507	0.534305	-2.248079	-1.433606	-2.497141	-0.354342	-3.625237	-3.664582	-1.850286	-1.013203	-3.236182	-3.053800	-1.151524	-2.042274	-2.563668	-1.985765	0.130360	-0.497943	-0.486966	-2.773347	-3.032868	-0.010070	-0.774354	-1.927231	-2.605878	-2.812102	-3.942452	-0.259541	-1.804339	-1.176946	-2.171995	-0.495146	-1.843053	-1.963140	-2.828302	-0.647904	-0.804383	0.080746	-1.309259
1.000000	-2.468845	-2.853673	-3.029896	-2.760883	-1.388427	-2.585034	-1.040937	-3.510200	-3.045794	-0.060153	-4.275962	1.150766	0.545886	-2.196096	-1.369065	-2.375362	-0.273676	-3.556748	-3.540879	-1.795550	-0.937191	-3.191915	-2.933584	-1.116218	-2.008751	-2.444246	-1.857975	0.181378	-0.489542	-0.499301	-2.639673	-2.925195	-0.002298	-0.704560	-1.888619	-2.510150	-2.679388	-3.850365	-0.164360	-1.730346	-1.106826	-2.102832	-0.497106	-1.758678	-1.946469	-2.704320	-0.621952	-0.755408	0.150429	-1.286078
1.050000	-2.336477	-2.742201	-2.878546	-2.652813	-1.302860	-2.516355	-0.896989	-3.451587	-2.963825	0.005668	-4.192348	1.224106	0.571570	-2.131631	-1.295628	-2.240240	-0.188675	-3.475376	-3.417079	-1.729059	-0.857495	-3.146030	-2.811521	-1.071311	-1.962985	-2.316456	-1.723492	0.235526	-0.470756	-0.507789	-2.504256	-2.804854	0.022147	-0.624801	-1.840259	-2.403501	-2.539330	-3.749185	-0.066373	-1.649758	-1.024352	-2.027819	-0.480875	-1.668941	-1.920696	-2.575336	-0.584593	-0.698427	0.226798	-1.251929
1.100000	-2.195124	-2.620924	-2.724400	-2.536149	-1.210493	-2.438675	-0.744676	-3.386231	-2.874847	0.080297	-4.104573	1.304228	0.611883	-2.054400	-1.213620	-2.093738	-0.099177	-3.381984	-3.294025	-1.651598	-0.773564	-3.097609	-2.688085	-1.015663	-1.905040	-2.182081	-1.582943	0.292819	-0.440835	-0.511801	-2.368000	-2.672934	0.063928	-0.535826	-1.781822	-2.288000	-2.393273	-3.639703	0.034279	-1.562084	-0.929244	-1.948334	-0.446888	-1.573561	-1.885097	-2.442189	-0.535464	-0.632623	0.310211	-1.206608
1.150000	-2.046347	-2.490996	-2.568811	-2.411426	-1.111555	-2.351861	-0.583843	-3.314865	-2.778772	0.164610	-4.013228	1.390648	0.666942	-1.964461	-1.123843	-1.937958	-0.005023	-3.277531	-3.172352	-1.564321	-0.684752	-3.045728	-2.563658	-0.948496	-1.835165	-2.042731	-1.436820	0.353347	-0.399360	-0.510763	-2.231701	-2.530530	0.123403	-0.438278	-1.713317	-2.165587	-2.242564	-3.522568	0.137384	-1.467206	-0.821578	-1.865577	-0.396043	-1.472435	-1.839331	-2.305757	-0.474363	-0.557287	0.401006	-1.150277
1.200000	-1.891603	-2.353795	-2.412818	-2.279379	-1.006176	-2.256083	-0.413894	-3.238116	-2.675671	0.259394	-3.918765	1.482696	0.736450	-1.862240	-1.027429	-1.774975	0.094056	-3.163039	-3.052506	-1.468553	-0.590305	-2.989538	-2.438621	-0.869433	-1.753831	-1.899709	-1.285355	0.417377	-0.346250	-0.504183	-2.095937	-2.378706	0.200635	-0.332681	-1.635080	-2.037934	-2.088469	-3.398320	0.242782	-1.365378	-0.701690	-1.780510	-0.329493	-1.365618	-1.783480	-2.166962	-0.401231	-0.471905	0.499460	-1.083384
1.250000	-1.732074	-2.210840	-2.256995	-2.140913	-0.894352	-2.151865	-0.233869	-3.156542	-2.565845	0.365310	-3.821511	1.579524	0.819676	-1.748546	-0.925640	-1.606627	0.198506	-3.039604	-2.934772	-1.365557	-0.489342	-2.928365	-2.313405	-0.778483	-1.661711	-1.753891	-1.128428	0.485402	-0.281699	-0.491717	-1.960919	-2.218406	0.295410	-0.219433	-1.547765	-1.906313	-1.932061	-3.267441	0.350426	-1.257167	-0.570061	-1.693777	-0.248459	-1.253232	-1.718008	-2.026750	-0.316101	-0.376184	0.605722	-1.006547
1.300000	-1.568496	-2.063668	-2.101296	-1.996997	-0.775929	-2.040100	-0.042604	-3.070651	-2.449800	0.482811	-3.721694	1.680103	0.915459	-1.624506	-0.819687	-1.434270	0.308991	-2.908371	-2.819266	-1.256287	-0.380821	-2.861779	-2.188448	-0.675938	-1.559623	-1.605605	-0.965537	0.558155	-0.206114	-0.473176	-1.826331	-2.050312	0.407299	-0.098808	-1.452250	-1.771477	-1.774067	-3.130410	0.460482	-1.143320	-0.427224	-1.605621	-0.154066	-1.135314	-1.643671	-1.885968	-0.219111	-0.270036	0.719714	-0.920394
1.350000	-1.401025	-1.913652	-1.944937	-1.848510	-0.650633	-1.921958	0.161036	-2.980958	-2.328144	0.612075	-3.619485	1.783260	1.022223	-1.491446	-0.710583	-1.258562	0.426355	-2.770540	-2.705868	-1.141208	-0.263537	-2.789647	-2.064092	-0.562221	-1.448438	-1.454570	-0.795874	0.636561	-0.120051	-0.448537	-1.691203	-1.874683	0.535692	0.028985	-1.349536	-1.633568	-1.614697	-2.987738	0.573327	-1.024593	-0.273737	-1.515786	-0.047234	-1.011671	-1.561365	-1.745251	-0.110517	-0.153563	0.841045	-0.825458
1.400000	-1.229143	-1.761818	-1.786348	-1.696052	-0.518125	-1.798768	0.377900	-2.887970	-2.201410	0.752912	-3.515043	1.887745	1.138057	-1.350720	-0.599101	-1.079315	0.551493	-2.627337	-2.594152	-1.020191	-0.136180	-2.712110	-1.940398	-0.437749	-1.328946	-1.299872	-0.618488	0.721611	-0.024196	-0.417923	-1.553863	-1.691191	0.679883	0.163735	-1.240624	-1.492093	-1.453517	-2.839985	0.689500	-0.901616	-0.110227	-1.423450	0.071368	-0.881762	-1.471958	-1.604845	0.009256	-0.027006	0.968927	-0.722073
1.450000	-1.051688	-1.608645	-1.623230	-1.539756	-0.378113	-1.671804	0.608268	-2.792181	-2.069810	0.904714	-3.408558	1.992348	1.260797	-1.203529	-0.485767	-0.895482	0.685176	-2.479955	-2.483264	-0.892511	0.002564	-2.629498	-1.816979	-0.302804	-1.201741	-1.140038	-0.432513	0.814216	0.080624	-0.381550	-1.411981	-1.498838	0.839134	0.305146	-1.126398	-1.345919	-1.289369	-2.687722	0.809569	-0.774798	0.062524	-1.327189	0.201290	-0.744680	-1.376115	-1.464494	0.139565	0.109282	1.102168	-0.610385
1.500000	-0.866955	-1.453989	-1.452756	-1.379163	-0.230489	-1.542076	0.851614	-2.693984	-1.933061	1.066398	-3.300266	2.096037	1.388200	-1.050805	-0.370965	-0.705276	0.827846	-2.329460	-2.371846	-0.756953	0.153842	-2.542195	-1.692860	-0.157526	-1.067116	-0.973159	-0.237436	0.915023	0.193400	-0.339697	-1.262706	-1.295961	1.012732	0.452739	-1.007553	-1.193385	-1.120377	-2.531454	0.933957	-0.644299	0.243486	-1.225000	0.342227	-0.599250	-1.274171	-1.323385	0.279513	0.254808	1.239250	-0.490401
1.550000	-0.672921	-1.297068	-1.271862	-1.213180	-0.075454	-1.410142	1.106488	-2.593560	-1.790264	1.236447	-3.190425	2.198079	1.518114	-0.893158	-0.255035	-0.506437	0.979460	-2.176668	-2.257986	-0.612012	0.318452	-2.450426	-1.566454	-0.001936	-0.924987	-0.797073	-0.033287	1.024256	0.312906	-0.292649	-1.102924	-1.080418	1.200038	0.605796	-0.884567	-1.032411	-0.944061	-2.371497	1.062768	-0.510105	0.431350	-1.114385	0.493900	-0.444212	-1.166056	-1.180162	0.427932	0.408897	1.378488	-0.362115
1.600000	-0.467517	-1.136589	-1.077642	-1.040134	0.086378	-1.276007	1.370494	-2.490749	-1.639971	1.412971	-3.079259	2.298113	1.648659	-0.730924	-0.138402	-0.296581	1.139420	-2.022012	-2.139232	-0.456125	0.496662	-2.354085	-1.435642	0.163886	-0.774916	-0.609620	0.179259	1.141600	0.437697	-0.240675	-0.929570	-0.849925	1.400482	0.763346	-0.757744	-0.860726	-0.757532	-2.207839	1.195645	-0.372133	0.624607	-0.992503	0.655952	-0.278477	-1.051302	-1.033058	0.583444	0.570619	1.518238	-0.225658
1.650000	-0.248953	-0.970976	-0.867772	-0.857942	0.253935	-1.139101	1.640437	-2.384945	-1.480408	1.593833	-2.966840	2.396143	1.778343	-0.564319	-0.021672	-0.073603	1.306592	-1.865429	-2.012681	-0.287949	0.688103	-2.252579	-1.298016	0.339666	-0.616157	-0.408892	0.398923	1.266153	0.566151	-0.184027	-0.739992	-0.602545	1.613475	0.924203	-0.627278	-0.676076	-0.557771	-2.040048	1.331704	-0.230403	0.821684	-0.856388	0.827849	-0.101383	-0.929115	-0.880073	0.744572	0.738734	1.657099	-0.081440
1.700000	-0.016016	-0.798616	-0.640872	-0.664342	0.425739	-0.998388	1.912582	-2.275039	-1.309762	1.776788	-2.852968	2.492450	1.906132	-0.393617	0.094353	0.163941	1.479460	-1.706299	-1.875129	-0.106590	0.891744	-2.144760	-1.151182	0.524763	-0.447787	-0.193496	0.624047	1.396487	0.696608	-0.122957	-0.532278	-0.337224	1.838246	1.087078	-0.493383	-0.476500	-0.341988	-1.867227	1.469622	-0.085173	1.021172	-0.703220	1.008856	0.087098	-0.798507	-0.719207	0.909887	0.911696	1.794062	0.069767
1.750000	0.231685	-0.618123	-0.396793	-0.457190	0.600033	-0.852535	2.182985	-2.159444	-1.126577	1.959590	-2.737040	2.587415	2.031419	-0.219338	0.208745	0.416538	1.656299	-1.543447	-1.723257	0.088239	1.105966	-2.028967	-0.993106	0.718095	-0.268856	0.037244	0.852868	1.530772	0.827554	-0.057749	-0.305519	-0.054289	2.073635	1.250718	-0.356372	-0.260589	-0.107999	-1.688111	1.607791	0.062946	1.221978	-0.530622	1.198058	0.286304	-0.658467	-0.548714	1.078172	1.087710	1.928531	0.226838
1.800000	0.493589	-0.428484	-0.136686	-0.234742	0.774963	-0.700148	2.447855	-2.036201	-0.930036	2.140060	-2.617966	2.681314	2.153912	-0.042355	0.320589	0.683545	1.835355	-1.375244	-1.553886	0.296196	1.328702	-1.903143	-0.822440	0.918178	-0.078577	0.283162	1.083802	1.666975	0.957842	0.011227	-0.059951	0.244268	2.317842	1.414064	-0.216751	-0.027732	0.145367	-1.501222	1.744583	0.212968	1.423414	-0.336969	1.394445	0.494927	-0.508125	-0.367313	1.248511	1.264885	2.060238	0.388395
1.850000	0.768126	-0.229107	0.137110	0.004064	0.948807	-0.540006	2.703876	-1.903158	-0.720166	2.316117	-2.494135	2.774115	2.273480	0.136112	0.429218	0.963180	2.014964	-1.199799	-1.364236	0.516388	1.557593	-1.765028	-0.638736	1.123263	0.123528	0.543230	1.315638	1.803055	1.086887	0.083483	0.203060	0.554739	2.568237	1.576364	-0.075230	0.221695	0.417933	-1.305134	1.878626	0.363579	1.625131	-0.121649	1.597003	0.711242	-0.346891	-0.174329	1.420341	1.441395	2.189056	0.553004
1.900000	1.052782	-0.019731	0.421347	0.259433	1.120143	-0.371265	2.948458	-1.758190	-0.497829	2.485780	-2.363479	2.865329	2.390004	0.314626	0.534414	1.252622	2.193543	-1.015230	-1.152225	0.747518	1.790144	-1.612410	-0.442524	1.331535	0.337491	0.815646	1.547524	1.937126	1.214815	0.158360	0.481177	0.872022	2.821284	1.737220	0.067348	0.486216	0.707932	-1.098705	2.008999	0.513311	1.826926	0.114768	1.804782	0.933344	-0.174536	0.030242	1.593379	1.615630	2.314802	0.719396
1.950000	1.344181	0.199700	0.712296	0.530602	1.287975	-0.193553	3.179869	-1.599433	-0.264564	2.647212	-2.223580	2.953988	2.503269	0.491768	0.636584	1.548201	2.369537	-0.819978	-0.916779	0.988060	2.023817	-1.443370	-0.235201	1.541346	0.562828	1.097973	1.778805	2.067531	1.342459	0.235032	0.771304	1.190153	3.072633	1.896570	0.210128	0.763230	1.011955	-0.881317	2.135316	0.660773	2.028500	0.370461	2.016918	1.159410	0.008825	0.245793	1.767494	1.786312	2.437057	0.886673
2.000000	1.638208	0.429182	1.006138	0.815869	1.451762	-0.006974	3.397215	-1.425498	-0.022326	2.798787	-2.071864	3.038697	2.612934	0.666415	0.736796	1.845605	2.541329	-0.613126	-0.658092	1.236263	2.256095	-1.256523	-0.018787	1.751328	0.798529	1.387269	2.008738	2.192843	1.471260	0.312531	1.069810	1.502962	3.317378	2.054567	0.352417	1.049104	1.325104	-0.652962	2.257661	0.804882	2.229206	0.642425	2.232525	1.387799	0.202784	0.471236	1.942512	1.952472	2.555125	1.054400
2.050000	1.930137	0.668643	1.299274	1.112695	1.611341	0.187994	3.600295	-1.235626	0.226816	2.939226	-1.905818	3.117830	2.718611	0.837978	0.836706	2.140082	2.707186	-0.394663	-0.377804	1.490081	2.484581	-1.051196	0.204406	1.960434	1.043096	1.680189	2.236202	2.311793	1.603033	0.389809	1.372705	1.804699	3.550455	2.211431	0.493843	1.339370	1.641366	-0.414275	2.376403	0.945066	2.427936	0.926700	2.450574	1.617043	0.406761	0.705173	2.118062	2.113404	2.668085	1.222587
2.100000	2.214816	0.917833	1.588473	1.417833	1.766810	0.390673	3.789378	-1.029790	0.480838	3.067727	-1.723248	3.189750	2.819969	1.006507	0.938351	2.426666	2.865309	-0.165616	-0.079034	1.746961	2.707077	-0.827547	0.432114	2.167846	1.294622	1.973012	2.459543	2.423199	1.739659	0.465845	1.675721	2.090505	3.767135	2.367280	0.634451	1.629026	1.954122	-0.166443	2.491948	1.081362	2.623111	1.218657	2.669700	1.845727	0.620074	0.946037	2.293447	2.268550	2.774983	1.391549
2.150000	2.486980	1.176051	1.870876	1.727500	1.918345	0.600368	3.964922	-0.808676	0.737832	3.184072	-1.522523	3.253036	2.916905	1.172687	1.043882	2.700472	3.013960	0.071978	0.233788	2.003682	2.921732	-0.586553	0.662341	2.372828	1.550837	2.261698	2.676535	2.525920	1.882752	0.539759	1.974388	2.356706	3.963448	2.522013	0.774715	1.912885	2.256755	0.088899	2.604468	1.214382	2.812825	1.513348	2.888084	2.072338	0.841992	1.192166	2.467619	2.417422	2.875041	1.561681
2.200000	2.741637	1.441846	2.143886	2.037492	2.066060	0.816453	4.127348	-0.573621	0.995936	3.288645	-1.302798	3.306653	3.009628	1.337634	1.155229	2.957025	3.151677	0.315284	0.555303	2.256321	3.127164	-0.329942	0.893471	2.574570	1.809179	2.541988	2.884590	2.618866	2.033357	0.610929	2.264133	2.600941	4.136530	2.675226	0.915413	2.185997	2.543221	0.349782	2.713719	1.345168	2.995040	1.805828	3.103392	2.295201	1.071640	1.441783	2.639209	2.559584	2.967853	1.733241
2.250000	2.974558	1.712796	2.405058	2.343340	2.209892	1.038366	4.276868	-0.326465	1.253234	3.382388	-1.064182	3.350015	3.098690	1.502641	1.273826	3.192626	3.277465	0.561039	0.879759	2.500488	3.322525	-0.060016	1.124201	2.772117	2.066809	2.809615	3.081042	2.701083	2.191758	0.679068	2.540487	2.822139	4.284805	2.826232	1.057425	2.444024	2.808538	0.614011	2.818959	1.474965	3.167783	2.091431	3.312851	2.512528	1.307889	1.692932	2.806630	2.694694	3.053486	1.906175
2.300000	3.182671	1.985467	2.652063	2.640472	2.349571	1.265483	4.413426	-0.069401	1.507690	3.466669	-0.807831	3.382973	3.184886	1.668846	1.400369	3.404666	3.390921	0.805972	1.201582	2.731735	3.507484	0.220528	1.353384	2.964379	2.320679	3.060608	3.263480	2.771859	2.357380	0.744260	2.799375	3.020370	4.407974	2.974116	1.201504	2.683552	3.049121	0.879204	2.919010	1.604980	3.329289	2.365972	3.513441	2.722537	1.549173	1.943357	2.968202	2.822593	3.132459	2.080042
2.350000	3.364314	2.255606	2.882734	2.924446	2.484650	1.496888	4.536734	0.195153	1.757181	3.543106	-0.535921	3.405737	3.269112	1.836962	1.534689	3.591793	3.492278	1.047187	1.515897	2.946088	3.682112	0.508745	1.579796	3.150225	2.567584	3.291617	3.430011	2.830827	2.528850	0.806928	3.037429	3.196614	4.506872	3.117832	1.348035	2.902277	3.262906	1.142869	3.012441	1.736181	3.478092	2.625869	3.702135	2.923654	1.793336	2.190472	3.122258	2.943373	3.205645	2.254008
2.400000	3.519272	2.518557	3.095232	3.191209	2.614602	1.731180	4.646361	0.464610	1.999577	3.613388	-0.251517	3.418761	3.352149	2.007049	1.675735	3.753899	3.582333	1.282416	1.818846	3.140493	3.846710	0.801536	1.801962	3.328581	2.804300	3.500189	3.579399	2.878047	2.704116	0.867773	3.252288	3.352468	4.583214	3.256308	1.496889	3.099044	3.449311	1.402451	3.097804	1.869185	3.613062	2.868235	3.876206	3.114617	2.037607	2.431370	3.267275	3.057419	3.274096	2.426947
2.450000	3.648592	2.769748	3.288212	3.437360	2.738902	1.966339	4.741873	0.736237	2.232878	3.679101	0.041679	3.422621	3.434490	2.178475	1.821699	3.891940	3.662315	1.510090	2.107697	3.313101	4.001614	1.095664	2.018020	3.498519	3.027762	3.684938	3.711110	2.914007	2.880647	0.927650	3.442744	3.489876	4.639321	3.388510	1.647358	3.273741	3.609023	1.655416	3.173885	2.004206	3.733461	3.090925	4.033502	3.294529	2.278674	2.662982	3.401938	3.165339	3.338848	2.597514
2.500000	3.754269	3.005191	3.460974	3.660370	2.857125	2.199750	4.822969	1.007120	2.455326	3.741584	0.339615	3.417925	3.516216	2.349945	1.970230	4.007691	3.733726	1.729270	2.380714	3.463314	4.147026	1.387741	2.225735	3.659259	3.235253	3.845542	3.825241	2.939600	3.055638	0.987435	3.608730	3.610886	4.677848	3.513507	1.798204	3.427119	3.743708	1.899352	3.239887	2.141115	3.838939	3.292573	4.172631	3.462777	2.512917	2.882291	3.525240	3.267874	3.400795	2.764232
2.550000	3.838901	3.221815	3.613512	3.858691	2.968980	2.428343	4.889587	1.274169	2.665442	3.801845	0.638220	3.405232	3.596956	2.519683	2.118684	4.103416	3.798169	1.939440	2.636921	3.591648	4.282917	1.674234	2.422616	3.810131	3.424606	3.982646	3.922407	2.956048	3.226211	1.047897	3.751168	3.717472	4.701543	3.630502	1.947780	3.560545	3.855678	2.132098	3.295505	2.279502	3.929581	3.472584	4.293057	3.618942	2.736724	3.086610	3.636523	3.365754	3.460531	2.925552
2.600000	3.905335	3.417649	3.746471	4.031758	3.074296	2.648876	4.941954	1.534152	2.862044	3.860493	0.933670	3.385005	3.675933	2.685649	2.264388	4.181608	3.857219	2.140297	2.875785	3.699464	4.408978	1.951532	2.606112	3.950502	3.594328	4.097664	4.003617	2.964808	3.389594	1.109581	3.871723	3.811429	4.713077	3.738857	2.094189	3.675768	3.947583	2.351852	3.340929	2.418745	4.005859	3.631073	4.395078	3.762673	2.946825	3.273819	3.735503	3.459564	3.518331	3.079911
2.650000	3.956416	3.591818	3.861027	4.179894	3.172997	2.858241	4.980605	1.783822	3.044225	3.917746	1.222558	3.357582	3.752089	2.845777	2.404831	4.244752	3.912296	2.331582	3.096986	3.788676	4.524671	2.216088	2.773872	4.079730	3.743690	4.192539	4.070120	2.967474	3.543316	1.172706	3.972517	3.894320	4.714913	3.838106	2.235442	3.774709	4.022151	2.557266	3.376760	2.558056	4.068605	3.768780	4.479690	3.893652	3.140577	3.442549	3.822262	3.549654	3.574118	3.225791
2.700000	3.994805	3.744410	3.958709	4.304159	3.265047	3.053747	5.006348	2.020094	3.211325	3.973455	1.501984	3.323160	3.824236	2.998159	2.537791	4.295186	3.964607	2.512975	3.300258	3.861464	4.629302	2.464630	2.923968	4.197160	3.872700	4.269514	4.123311	2.965690	3.685342	1.237133	4.055879	3.967474	4.709240	3.927974	2.369602	3.859315	4.082016	2.747496	3.403883	2.696487	4.118907	3.886930	4.548402	4.011576	3.316143	3.592244	3.897213	3.636075	3.627509	3.361797
2.750000	4.022861	3.876272	4.041251	4.406152	3.350409	3.233338	5.020207	2.240261	3.362938	4.027197	1.769547	3.281794	3.891220	3.141199	2.661375	4.335002	4.015082	2.684112	3.485358	3.920057	4.722154	2.694387	3.055066	4.302188	3.982045	4.330944	4.164619	2.961069	3.814182	1.302370	4.124144	4.031995	4.697916	4.008381	2.494877	3.931439	4.129597	2.922206	3.423366	2.832932	4.158016	3.987084	4.603034	4.116237	3.472565	3.723100	3.961027	3.718622	3.677889	3.486763
2.800000	4.042607	3.988791	4.110425	4.487839	3.429027	3.395697	5.023355	2.442188	3.498911	4.078343	2.023296	3.233398	3.952050	3.273688	2.774042	4.366011	4.064348	2.844636	3.652133	3.966572	4.802593	2.903305	3.166492	4.394339	4.072951	4.379120	4.195436	2.955122	3.928947	1.367622	4.179514	4.088797	4.682479	4.079440	2.609696	3.992784	4.167030	3.081507	3.436330	2.966125	4.187249	4.070984	4.645525	4.207582	3.609696	3.835957	4.014553	3.796863	3.724484	3.599831
2.850000	4.055718	4.083668	4.167943	4.551370	3.500828	3.540240	5.017029	2.624438	3.619336	4.126182	2.261662	3.177747	4.005984	3.394817	2.874564	4.389730	4.112721	2.994294	3.800616	4.002913	4.870189	3.090138	3.258224	4.473369	4.147052	4.416190	4.217052	2.949207	4.029330	1.431904	4.223966	4.138632	4.664139	4.141424	2.712763	4.044870	4.196155	3.225878	3.443877	3.094672	4.207882	4.140439	4.677775	4.285778	3.728072	3.932111	4.058754	3.870240	3.766442	3.700514
2.900000	4.063532	4.162740	4.215387	4.598962	3.565737	3.667060	5.002470	2.786323	3.724558	4.170001	2.483443	3.114486	4.052551	3.504187	2.962012	4.407403	4.160219	3.132993	3.931124	4.030735	4.924768	3.254493	3.330814	4.539325	4.206207	4.444067	4.230623	2.944466	4.115532	1.494164	4.259218	4.182123	4.643814	4.194752	2.803072	4.089021	4.218516	3.356064	3.447030	3.217109	4.221087	4.197194	4.701545	4.351261	3.828733	4.013136	4.094612	3.938152	3.802917	3.788702
2.950000	4.067090	4.227834	4.254155	4.632785	3.623692	3.776787	4.980862	2.927860	3.815139	4.209170	2.687778	3.043139	4.091537	3.601754	3.035723	4.420012	4.206586	3.260855	4.044296	4.051420	4.966444	3.396728	3.385250	4.592576	4.252383	4.464410	4.237134	2.941784	4.188142	1.553438	4.286712	4.219778	4.622141	4.239938	2.879935	4.126373	4.235389	3.472978	3.446688	3.332000	4.227872	4.242889	4.718388	4.404707	3.913035	4.080731	4.123079	4.000028	3.833091	3.864633
3.000000	4.067166	4.280674	4.285452	4.654894	3.674664	3.870448	4.953278	3.049665	3.891814	4.243185	2.874177	2.963127	4.122940	3.687778	3.095271	4.428319	4.251322	3.378206	4.141081	4.066076	4.995629	3.517827	3.422842	4.633790	4.287514	4.478620	4.237394	2.941746	4.248011	1.608953	4.307625	4.252009	4.599526	4.277550	2.942959	4.157895	4.247797	3.577622	3.443595	3.438032	4.229054	4.278994	4.729616	4.447010	3.982494	4.136587	4.145033	4.055395	3.856221	3.928826
3.050000	4.064307	4.322798	4.310280	4.667180	3.718670	3.949321	4.920644	3.152806	3.955440	4.271687	3.042534	2.873811	4.146899	3.762764	3.140431	4.432885	4.293748	3.485533	4.222670	4.075567	5.012983	3.619215	3.445074	4.663877	4.313426	4.487834	4.232018	2.944592	4.296124	1.660226	4.322884	4.279146	4.576159	4.308173	2.992031	4.184391	4.256560	3.671010	3.438331	3.534098	4.225243	4.306792	4.736309	4.479205	4.038643	4.182297	4.161242	4.103905	3.871631	3.981995
3.100000	4.058852	4.355539	4.329452	4.671352	3.755773	4.014795	4.883720	3.238661	4.006934	4.294456	3.193124	2.774546	4.163626	3.827389	3.171141	4.434093	4.333064	3.583441	4.290414	4.080532	5.019372	3.702583	3.453509	4.683906	4.331769	4.492965	4.221437	2.950205	4.333488	1.707093	4.333185	4.301431	4.552045	4.332361	3.027270	4.206531	4.262307	3.754139	3.431278	3.619357	4.216835	4.327375	4.739312	4.502389	4.082932	4.219315	4.172348	4.145338	3.878698	4.024955
3.150000	4.050964	4.379989	4.343594	4.668906	3.786064	4.068264	4.843060	3.308764	4.047217	4.311388	3.326578	2.664781	4.173340	3.882442	3.187467	4.432168	4.368397	3.672584	4.345720	4.081404	5.015802	3.769741	3.449694	4.695024	4.343988	4.494702	4.205892	2.958076	4.361039	1.749697	4.339016	4.319029	4.527024	4.350618	3.048970	4.224864	4.265512	3.827955	3.422623	3.693254	4.204013	4.341646	4.739267	4.517660	4.116657	4.248906	4.178853	4.179600	3.876823	4.058544
3.200000	4.040646	4.397002	4.353160	4.661150	3.809647	4.111055	4.799015	3.364701	4.077165	4.322443	3.443822	2.544181	4.176219	3.928761	3.189547	4.427203	4.398867	3.753635	4.389963	4.078431	5.003359	3.822484	3.435089	4.698370	4.351308	4.493551	4.185447	2.967316	4.379578	1.788432	4.340665	4.332016	4.500793	4.363367	3.057532	4.239824	4.266516	3.893331	3.412328	3.755500	4.186763	4.350328	4.736628	4.526044	4.140922	4.272157	4.181124	4.206676	3.865412	4.083545
3.250000	4.027751	4.407187	4.358450	4.649184	3.826617	4.144354	4.751722	3.408016	4.097566	4.327619	3.546006	2.412783	4.172346	3.967188	3.177560	4.419150	4.423633	3.827236	4.424420	4.071689	4.983142	3.862521	3.411016	4.694997	4.354739	4.489845	4.160000	2.976668	4.389737	1.823869	4.338242	4.340374	4.472911	4.370930	3.053400	4.251759	4.265541	3.951070	3.400134	3.806030	4.164871	4.353984	4.731688	4.528446	4.156619	4.289962	4.179386	4.226619	3.843847	4.100645
3.300000	4.011992	4.410923	4.359608	4.633932	3.837032	4.169184	4.701092	3.440149	4.109093	4.326893	3.634421	2.271163	4.161692	3.998533	3.151683	4.407844	4.441915	3.893982	4.450225	4.061103	4.956223	3.891408	3.378611	4.685833	4.355087	4.483767	4.129289	2.984552	4.391936	1.856658	4.331679	4.343985	4.442814	4.373520	3.036999	4.260922	4.262712	4.001901	3.385548	3.844932	4.137939	4.353020	4.724597	4.525628	4.164409	4.303047	4.173727	4.239489	3.811469	4.110381
3.350000	3.992938	4.408358	4.356638	4.616137	3.840887	4.186376	4.646822	3.462405	4.112282	4.320184	3.710412	2.120559	4.144080	4.023528	3.112067	4.392995	4.453016	3.954404	4.468334	4.046447	4.923580	3.910530	3.338801	4.671637	4.352974	4.475370	4.092917	2.989133	4.386383	1.887428	4.320731	4.342620	4.409813	4.371226	3.008684	4.267495	4.258056	4.046469	3.367850	3.872382	4.105400	4.347707	4.715377	4.518172	4.164732	4.311969	4.164097	4.245329	3.767583	4.113134
3.400000	3.970020	4.399411	4.349405	4.596382	3.838098	4.196562	4.588400	3.475934	4.107517	4.307324	3.775319	1.962931	4.119192	4.042832	3.058837	4.374189	4.456318	4.008975	4.479521	4.027344	4.886085	3.921077	3.292273	4.652973	4.348862	4.464571	4.050363	2.988414	4.373059	1.916690	4.304985	4.335923	4.373101	4.364008	2.968701	4.271584	4.251520	4.085352	3.346128	3.888565	4.066525	4.338186	4.703939	4.506489	4.157810	4.317141	4.150312	4.244139	3.711470	4.109103
3.450000	3.942509	4.383787	4.337637	4.575109	3.828485	4.200177	4.525107	3.481716	4.095019	4.288026	3.830430	1.800878	4.086546	4.056999	2.992096	4.350891	4.451256	4.058096	4.484363	4.003284	4.844441	3.924053	3.239464	4.630207	4.343062	4.451182	4.001023	2.980359	4.351727	1.944771	4.283836	4.323392	4.331751	4.351692	2.917181	4.273225	4.242967	4.119051	3.319311	3.893628	4.020445	4.324479	4.690088	4.490798	4.143649	4.318837	4.132054	4.235834	3.642429	4.098303
3.500000	3.909530	4.360980	4.320927	4.552618	3.811753	4.197456	4.456049	3.480575	4.074848	4.261863	3.876933	1.637427	4.045517	4.066475	2.911955	4.322436	4.437303	4.102122	4.483250	3.973607	4.799192	3.920284	3.180569	4.603488	4.335768	4.434893	3.944237	2.963022	4.321937	1.971742	4.256501	4.304379	4.284720	4.333966	2.854151	4.272391	4.232178	4.147994	3.286244	3.887613	3.966184	4.306489	4.673521	4.471143	4.122060	4.317206	4.108873	4.220244	3.559833	4.080572
3.550000	3.870039	4.330282	4.298733	4.529092	3.787497	4.188435	4.380172	3.473174	4.046897	4.228260	3.915902	1.475683	3.995339	4.071599	2.818608	4.288029	4.413929	4.141336	4.476389	3.937519	4.750690	3.910422	3.115536	4.572761	4.327061	4.415283	3.879341	2.934703	4.283046	1.997380	4.222001	4.278055	4.230857	4.310374	2.779579	4.268981	4.218853	4.172544	3.245790	3.870437	3.902690	4.284012	4.653840	4.447388	4.092661	4.312280	4.080181	4.197079	3.463183	4.055563
3.600000	3.822831	4.290797	4.270384	4.504599	3.755202	4.172972	4.296303	3.460024	4.010896	4.186488	3.948292	1.318430	3.935137	4.072597	2.712394	4.246737	4.380595	4.175980	4.463804	3.894079	4.699091	3.894961	3.044120	4.537758	4.316926	4.391819	3.805730	2.894070	4.234242	2.021163	4.179163	4.243397	4.168908	4.280323	2.693441	4.262827	4.202605	4.192986	3.196930	3.841867	3.828889	4.256732	4.630545	4.419222	4.054899	4.303975	4.045266	4.165940	3.352198	4.022770
3.650000	3.766536	4.241480	4.235077	4.479097	3.714260	4.150741	4.203198	3.441502	3.966420	4.135667	3.974922	1.167752	3.863965	4.069585	2.593900	4.197506	4.336707	4.206237	4.445351	3.842224	4.644354	3.874252	2.965932	4.498015	4.305261	4.363851	3.722916	2.840296	4.174593	2.042264	4.126626	4.199181	4.097541	4.243077	2.595829	4.253685	4.182949	4.209536	3.138899	3.801516	3.743754	4.224219	4.603029	4.386174	4.008074	4.292104	4.003283	4.126313	3.226864	3.981549
3.700000	3.699639	4.181169	4.191904	4.452456	3.663997	4.121249	4.099606	3.417844	3.912909	4.074795	3.996499	1.024775	3.780846	4.062572	2.464053	4.139163	4.281647	4.232241	4.420713	3.780776	4.586246	3.848500	2.880524	4.452870	4.291883	4.330613	3.630605	2.773133	4.103095	2.059603	4.062869	4.143955	4.015380	4.197781	2.487072	4.241241	4.159306	4.222335	3.071296	3.748864	3.646375	4.185941	4.570577	4.347613	3.951364	4.276371	3.953281	4.077587	3.087487	3.931137
3.750000	3.620505	4.108660	4.139853	4.424436	3.603713	4.083848	3.984335	3.389164	3.849681	4.002771	4.013606	0.889546	3.684847	4.051457	2.324193	4.070432	4.214760	4.254072	4.389413	3.708454	4.524350	3.817784	2.787502	4.401480	4.276531	4.291228	3.528760	2.692941	4.018756	2.071922	3.986237	4.076049	3.921042	4.143465	2.367864	4.225090	4.130983	4.231452	2.994164	3.683293	3.536036	4.141250	4.532373	4.302762	3.883862	4.256376	3.894202	4.019064	2.934696	3.870708
3.800000	3.527431	4.022787	4.077843	4.394715	3.532739	4.037755	3.856334	3.355455	3.775977	3.918446	4.026715	0.761088	3.575143	4.036034	2.176090	3.989979	4.135405	4.271755	4.350824	3.623932	4.458086	3.782052	2.686650	4.342833	4.258869	4.244713	3.417650	2.600658	3.920691	2.077850	3.895026	3.993567	3.813193	4.079082	2.239353	4.204739	4.097173	4.236872	2.908015	3.604146	3.412285	4.089401	4.487479	4.250709	3.804636	4.231616	3.824921	3.950010	2.769409	3.799424
3.850000	3.418707	3.922519	4.004773	4.362876	3.450512	3.982086	3.714774	3.316602	3.691009	3.820683	4.036206	0.637591	3.451093	4.015992	2.021919	3.896450	4.043003	4.285249	4.304179	3.525863	4.386723	3.741140	2.578066	4.275778	4.238482	4.189985	3.297863	2.497716	3.808210	2.076045	3.787549	3.894413	3.690621	4.003546	2.103189	4.179599	4.056949	4.238500	2.813805	3.510804	3.274987	4.029543	4.434851	4.190428	3.712776	4.201491	3.744277	3.869693	2.592761	3.716505
3.900000	3.292705	3.807075	3.919553	4.328404	3.356645	3.915890	3.559109	3.272382	3.594030	3.708441	4.042357	0.516645	3.312309	3.990922	1.864133	3.788524	3.937109	4.294452	4.248595	3.412949	4.309417	3.694763	2.462302	4.199053	4.214880	4.125898	3.170291	2.385879	3.680934	2.065315	3.662260	3.776333	3.552296	3.915791	1.961485	4.148982	4.009249	4.236152	2.712800	3.402795	3.124317	3.960753	4.373351	4.120803	3.607477	4.165302	3.651126	3.777455	2.405995	3.621309
3.950000	3.147978	3.676017	3.821181	4.290699	3.251009	3.838197	3.389125	3.222491	3.484414	3.580846	4.045366	0.395566	3.158713	3.960315	1.705293	3.665005	3.817480	4.299181	4.183110	3.283998	4.225242	3.642537	2.340440	4.111331	4.187488	4.051270	3.036055	2.267057	3.538865	2.044739	3.517878	3.636991	3.397449	3.814836	1.816678	4.112086	3.952899	4.229549	2.606418	3.279909	2.960718	3.882050	4.301751	4.040667	3.488099	4.122271	3.544394	3.672785	2.210361	3.513421
4.000000	2.983355	3.529312	3.708798	4.249061	3.133800	3.748084	3.204945	3.166545	3.361756	3.437283	4.045343	0.271669	2.990549	3.923577	1.547827	3.524873	3.684144	4.299178	4.106730	3.137991	4.133225	3.583989	2.214108	4.011284	4.155650	3.964928	2.896393	2.143118	3.382413	2.013819	3.353492	3.474057	3.225624	3.699862	1.671305	4.068000	3.886601	4.218309	2.496034	3.142306	2.784801	3.792426	4.218760	3.948843	3.354219	4.071548	3.423144	3.555411	2.007016	3.392717
4.050000	2.798034	3.367323	3.581743	4.202691	3.005580	3.644742	3.006999	3.104122	3.225956	3.277440	4.042324	0.142585	2.808359	3.880031	1.393817	3.367375	3.537435	4.294084	4.018496	2.974144	4.032410	3.518585	2.085434	3.897636	4.118628	3.865770	2.752518	2.015713	3.212378	1.972550	3.168645	3.285366	3.036716	3.570290	1.527737	4.015702	3.808961	4.201945	2.382770	2.990613	2.597202	3.690900	4.123053	3.844197	3.205670	4.012247	3.286634	3.425359	1.796977	3.259423
4.100000	2.591641	3.190743	3.439599	4.150705	2.867273	3.527532	2.795969	3.034782	3.077306	3.101359	4.036266	0.006496	2.612936	3.828940	1.244802	3.192070	3.378007	4.283440	3.917568	2.791954	3.921891	3.445752	1.956878	3.769251	4.075604	3.752829	2.605457	1.886138	3.029849	1.921517	2.963364	3.069074	2.830991	3.425839	1.387917	3.954064	3.718520	4.179848	2.267351	2.825973	2.398418	3.576573	4.013324	3.725704	3.042541	3.943465	3.134380	3.283027	1.581130	3.114113
4.150000	2.364254	3.000422	3.282203	4.092116	2.720102	3.396051	2.572695	2.958108	2.916513	2.909398	4.027049	-0.137635	2.405215	3.769525	1.101644	2.998859	3.206779	4.266672	3.803313	2.591215	3.800868	3.364932	1.831013	3.625172	4.025692	3.625330	2.455910	1.755258	2.836038	1.861868	2.738103	2.823851	2.609066	3.266551	1.253141	3.881856	3.613791	4.151283	2.150001	2.650002	2.188667	3.448690	3.888323	3.592492	2.865108	3.864334	2.966183	3.129191	1.360269	2.957667
4.200000	2.116396	2.797173	3.109639	4.025865	2.565496	3.250162	2.338105	2.873765	2.744689	2.702218	4.014475	-0.289920	2.186192	3.700997	0.964495	2.788010	3.024861	4.243079	3.675406	2.372046	3.668714	3.275638	1.710271	3.464689	3.967940	3.482759	2.304141	1.623484	2.632113	1.795278	2.493649	2.549083	2.371889	3.092795	1.123956	3.797777	3.493323	4.115386	2.030430	2.464700	1.967835	3.306706	3.746919	3.443916	2.673759	3.774071	2.782147	2.964992	1.135184	2.791170
4.250000	1.848987	2.581562	2.922177	3.950817	2.404929	3.089981	2.093148	2.781535	2.563241	2.480674	3.998266	-0.449514	1.956821	3.622583	0.832812	2.560106	2.833415	4.211821	3.533897	2.134854	3.524981	3.177507	1.596692	3.287341	3.901364	3.324880	2.149918	1.490793	2.419006	1.723807	2.230970	2.245050	2.120697	2.905195	1.000137	3.700478	3.355763	4.071151	1.907872	2.272256	1.735466	3.150331	3.588165	3.279579	2.468850	3.672019	2.582664	2.791833	0.906734	2.615755
4.300000	1.563304	2.353745	2.720213	3.865786	2.239769	2.915851	1.838799	2.681397	2.373741	2.245762	3.978052	-0.614680	1.717985	3.533577	0.705454	2.316020	2.633564	4.171909	3.379251	1.880354	3.369447	3.070381	1.491743	3.092915	3.824966	3.151750	1.992519	1.356796	2.197308	1.649742	1.951115	1.913065	1.856977	2.704532	0.880791	3.588601	3.199945	4.017435	1.781190	2.074817	1.490900	2.979568	3.411345	3.099374	2.250583	3.557698	2.368389	2.611255	0.675900	2.432439
4.350000	1.260971	2.113432	2.504187	3.769564	2.071119	2.728248	1.576076	2.573535	2.177710	1.998555	3.953376	-0.783015	1.470489	3.433376	0.580795	2.056861	2.426283	4.122199	3.212331	1.609535	3.202101	2.954348	1.396196	2.881397	3.737776	2.963684	1.830785	1.220826	1.967241	1.575380	1.655172	1.555539	1.582470	2.491629	0.764527	3.460840	3.024971	3.952955	1.649017	1.874255	1.233490	2.794707	3.216038	2.903475	2.018891	3.430853	2.140193	2.424776	0.443812	2.241955
4.400000	0.943941	1.859980	2.274530	3.660952	1.899703	2.527689	1.306122	2.458390	1.976409	1.740175	3.923676	-0.951767	1.215118	3.321507	0.456872	1.783936	2.212351	4.061382	3.034314	1.323683	3.023115	2.829789	1.310119	2.652936	3.638886	2.761194	1.663218	1.082027	1.728741	1.502829	1.344307	1.175955	1.299114	2.267206	0.649667	3.315989	2.830277	3.876307	1.509911	1.671969	0.962888	2.596278	3.002147	2.692321	1.773410	3.291445	1.899144	2.233696	0.211682	2.044625
4.450000	0.614547	1.592632	2.031657	3.538801	1.725830	2.314636	1.030313	2.336643	1.770684	1.471858	3.888288	-1.118199	0.952740	3.197677	0.331537	1.498744	1.992392	3.987993	2.846548	1.024407	2.832818	2.697376	1.232914	2.407825	3.527508	2.544942	1.488145	0.939478	1.481640	1.433853	1.019949	0.778788	1.009097	2.031820	0.534500	3.153031	2.615721	3.785982	1.362546	1.468806	0.679351	2.384972	2.769959	2.466607	1.513525	3.139655	1.646482	2.038980	-0.019236	1.840331
4.500000	0.275540	1.310845	1.775995	3.402054	1.549391	2.089433	0.750329	2.209178	1.560847	1.194992	3.846421	-1.279938	0.684390	3.061767	0.202604	1.202968	1.766932	3.900416	2.650351	0.713659	2.631621	2.558029	1.163414	2.146519	3.402993	2.315654	1.303875	0.792285	1.225896	1.369743	0.683944	0.369281	0.714812	1.785819	0.417504	2.971198	2.381601	3.680391	1.205866	1.265042	0.383984	2.161538	2.520139	2.227257	1.238509	2.975824	1.383637	1.841128	-0.247769	1.628527
4.550000	-0.069889	1.014679	1.508102	3.249799	1.369956	1.852299	0.468232	2.077018	1.346688	0.911210	3.797176	-1.435231	0.411359	2.913838	0.068002	0.898502	1.536525	3.796913	2.446838	0.393750	2.419983	2.412823	1.100011	1.869745	3.264886	2.074128	1.108910	0.639697	0.961855	1.311261	0.338750	-0.046738	0.418861	1.529420	0.297567	2.770057	2.128695	3.557928	1.039247	1.060521	0.078894	1.926677	2.253789	1.975428	0.947777	2.800393	1.112248	1.640177	-0.472893	1.408384
4.600000	-0.418132	0.705140	1.228780	3.081306	1.186903	1.603402	0.186460	1.941214	1.127560	0.622439	3.739509	-1.583055	0.135214	2.754103	-0.074080	0.587454	1.301862	3.675660	2.236757	0.067323	2.198372	2.262870	1.040780	1.578658	3.112926	1.821257	0.902135	0.481204	0.690455	1.258646	-0.012509	-0.463192	0.123997	1.262815	0.174121	2.549562	1.858249	3.417026	0.862595	0.854832	-0.232821	1.680965	1.972448	1.712539	0.641177	2.613811	0.834202	1.435722	-0.693784	1.178964
4.650000	-0.765283	0.384361	0.939215	2.896071	0.999570	1.342984	-0.092233	1.802727	0.902563	0.330872	3.672251	-1.723147	-0.142242	2.582869	-0.225057	0.272098	1.063833	3.534802	2.020379	-0.262729	1.967256	2.109148	0.983591	1.275015	2.947039	1.558095	0.683001	0.316610	0.413342	1.211652	-0.366134	-0.874015	-0.166952	0.986356	0.047220	2.310108	1.571936	3.256231	0.676407	0.647523	-0.547293	1.424813	1.678101	1.440296	0.319275	2.416450	0.551624	1.227021	-0.909858	0.939453
4.700000	-1.107286	0.055648	0.641106	2.693857	0.807443	1.071568	-0.364892	1.662316	0.670776	0.038935	3.594098	-1.855861	-0.419018	2.400500	-0.385825	-0.045149	0.823569	3.372551	1.797526	-0.593364	1.727150	1.952373	0.926235	0.961363	2.767317	1.286001	0.451688	0.146103	0.132881	1.169607	-0.718033	-1.273447	-0.451190	0.700754	-0.082496	2.052555	1.271841	3.074311	0.481748	0.438328	-0.860182	1.158523	1.373193	1.160759	-0.016378	2.208553	0.266867	1.013161	-1.120719	0.689408
4.750000	-1.440216	-0.276741	0.336682	2.474711	0.610278	0.790134	-0.628565	1.520433	0.431505	-0.250855	3.503622	-1.982025	-0.693083	2.207346	-0.556674	-0.361843	0.582386	3.187267	1.567635	-0.921566	1.478678	1.792871	0.866516	0.641099	2.573949	1.006737	0.209176	-0.029724	-0.147987	1.131515	-1.064068	-1.656321	-0.726095	0.407222	-0.213930	1.778212	0.960389	2.870348	0.280156	0.227275	-1.167143	0.882368	1.060565	0.876350	-0.363167	1.990217	-0.017567	0.793218	-1.326132	0.428944
4.800000	-1.760518	-0.607977	0.028677	2.239001	0.408240	0.500284	-0.880495	1.377163	0.184517	-0.536002	3.399283	-2.102728	-0.962439	2.003709	-0.737240	-0.675600	0.341708	2.977615	1.329927	-1.244480	1.222655	1.630519	0.802356	0.318399	2.367183	0.722578	-0.042728	-0.209895	-0.425956	1.096127	-1.400373	-2.018261	-0.989341	0.107588	-0.345743	1.488827	0.640305	2.643857	0.073479	0.014756	-1.464232	0.596768	0.743414	0.589856	-0.717439	1.761443	-0.299124	0.566472	-1.525946	0.158881
4.850000	-2.065300	-0.933147	-0.279791	1.987431	0.201932	0.204325	-1.118338	1.232197	-0.069794	-0.814166	3.279465	-2.219143	-1.225225	1.789840	-0.926504	-0.984203	0.102947	2.742692	1.083619	-1.559551	0.960201	1.464757	0.731888	-0.001988	2.147264	0.436314	-0.301480	-0.393109	-0.697662	1.062031	-1.723651	-2.355845	-1.239058	-0.195707	-0.476591	1.186517	0.314548	2.394894	-0.136300	-0.198563	-1.748276	0.302445	0.425145	0.304374	-1.074744	1.522232	-0.575317	0.332582	-1.720028	-0.119216
4.900000	-2.352518	-1.247760	-0.585436	1.721062	-0.007621	-0.094792	-1.340333	1.084868	-0.330355	-1.083272	3.142506	-2.332359	-1.479778	1.565942	-1.122890	-1.285700	-0.132598	2.482190	0.828129	-1.864635	0.692802	1.294631	0.653542	-0.315128	1.914398	0.151164	-0.563966	-0.577851	-0.959981	1.027740	-2.031398	-2.666690	-1.473913	-0.499739	-0.605386	0.873696	-0.013766	2.124124	-0.347292	-0.411891	-2.017096	0.000584	0.109206	0.023158	-1.430223	1.272720	-0.843864	0.091707	-1.908233	-0.403116
4.950000	-2.621051	-1.548106	-0.885001	1.441355	-0.219046	-0.393606	-1.545396	0.934230	-0.595423	-1.341553	2.986771	-2.443251	-1.724635	1.332257	-1.324362	-1.578442	-0.363787	2.196548	0.563299	-2.158032	0.422354	1.118953	0.566144	-0.616301	1.668777	-0.129373	-0.826738	-0.762529	-1.210278	0.991754	-2.321952	-2.949422	-1.693182	-0.801251	-0.731442	0.553010	-0.341439	1.832907	-0.557812	-0.624470	-2.269564	-0.307058	-0.201075	-0.250528	-1.779022	1.013342	-1.102794	-0.155365	-2.090344	-0.690053
5.000000	-2.870697	-1.831514	-1.175499	1.150159	-0.430774	-0.688436	-1.733165	0.779146	-0.862731	-1.587617	2.810713	-2.552398	-1.958564	1.089116	-1.528618	-1.861127	-0.589676	1.887060	0.289510	-2.438500	0.151140	0.936427	0.468966	-0.901438	1.410621	-0.401792	-1.086293	-0.945609	-1.446602	0.952659	-2.594494	-3.203607	-1.896748	-1.096937	-0.854581	0.227239	-0.665324	1.523307	-0.766515	-0.835756	-2.505535	-0.618149	-0.502703	-0.513629	-2.116736	0.744977	-1.350533	-0.407244	-2.266096	-0.976983
5.050000	-3.102007	-2.096378	-1.454371	0.849757	-0.641188	-0.975679	-1.903939	0.618444	-1.129671	-1.820426	2.612967	-2.660021	-2.180527	0.837060	-1.733249	-2.132799	-0.809477	1.555974	0.007780	-2.705207	-0.118237	0.745862	0.361771	-1.167425	1.140288	-0.662821	-1.339351	-1.125748	-1.667764	0.909191	-2.848895	-3.429609	-2.085049	-1.383669	-0.975116	-0.100766	-0.982407	1.198073	-0.972388	-1.045483	-2.725668	-0.929845	-0.793164	-0.763498	-2.439698	0.469051	-1.585950	-0.661951	-2.435163	-1.260812
5.100000	-3.316094	-2.342068	-1.719595	0.542823	-0.848783	-1.252124	-2.058595	0.451039	-1.393515	-2.039321	2.392460	-2.765980	-2.389694	0.576910	-1.935916	-2.392812	-1.022505	1.206486	-0.280270	-2.957669	-0.382998	0.546312	0.244810	-1.412287	0.858398	-0.909686	-1.583071	-1.301879	-1.873334	0.860322	-3.085546	-3.628418	-2.258997	-1.658727	-1.093736	-0.428148	-1.289979	0.860587	-1.174716	-1.253653	-2.931180	-1.238963	-1.070527	-0.998050	-2.745141	0.187567	-1.808365	-0.917074	-2.597200	-1.538653
5.150000	-3.514387	-2.568738	-1.969729	0.232364	-1.052303	-1.515225	-2.198448	0.276070	-1.651637	-2.244007	2.148510	-2.869783	-2.585427	0.309813	-2.134491	-2.640810	-1.228147	0.842664	-0.572507	-3.195685	-0.640366	0.337215	0.118757	-1.635238	0.565949	-1.140295	-1.815239	-1.473264	-2.063582	0.805336	-3.305173	-3.801489	-2.419863	-1.919985	-1.211362	-0.752116	-1.585735	0.514747	-1.372995	-1.460444	-3.123609	-1.542207	-1.333510	-1.215884	-3.031224	-0.096957	-2.017561	-1.169948	-2.751868	-1.808022
5.200000	-3.698407	-2.777079	-2.203871	-0.078359	-1.250784	-1.763221	-2.325124	0.093022	-1.901651	-2.434521	1.880951	-2.970643	-2.767292	0.037260	-2.327154	-2.876657	-1.425801	0.469328	-0.866421	-3.419235	-0.887740	0.118474	-0.015371	-1.836552	0.264446	-1.353319	-2.034329	-1.639479	-2.239322	0.743888	-3.508627	-3.950565	-2.569130	-2.165963	-1.328962	-1.069984	-1.867859	0.164851	-1.566826	-1.666039	-3.304566	-1.836393	-1.581445	-1.416296	-3.296885	-0.381613	-2.213707	-1.417832	-2.898869	-2.066957
5.250000	-3.869593	-2.968097	-2.421610	-0.385992	-1.443596	-1.995221	-2.440414	-0.098221	-2.141563	-2.611213	1.590217	-3.067535	-2.935071	-0.238949	-2.512446	-3.100407	-1.614889	0.091812	-1.159315	-3.628428	-1.122879	-0.109523	-0.156361	-2.017406	-0.044071	-1.548217	-2.239525	-1.800379	-2.401783	0.676040	-3.696764	-4.077552	-2.708401	-2.395882	-1.447393	-1.379248	-2.135097	-0.184618	-1.755809	-1.870492	-3.475558	-2.118682	-1.814227	-1.599276	-3.541700	-0.663319	-2.397334	-1.658132	-3.037979	-2.314092
5.300000	-4.029160	-3.142911	-2.622902	-0.687258	-1.630391	-2.211117	-2.546169	-0.297323	-2.369809	-2.774693	1.277446	-3.159286	-3.088747	-0.516776	-2.689279	-3.312217	-1.794862	-0.284264	-1.448468	-3.823437	-1.344028	-0.345936	-0.302936	-2.179633	-0.357032	-1.725150	-2.430660	-1.956008	-2.552421	0.602268	-3.870312	-4.184402	-2.839268	-2.609571	-1.567248	-1.677608	-2.386732	-0.529123	-1.939470	-2.073598	-3.637834	-2.386729	-2.032197	-1.765403	-3.765646	-0.939043	-2.569233	-1.888544	-3.169060	-2.548612
5.350000	-4.178032	-3.302620	-2.807992	-0.979128	-1.811031	-2.411477	-2.644209	-0.503533	-2.585283	-2.925786	0.944501	-3.244660	-3.228520	-0.794073	-2.856919	-3.512323	-1.965238	-0.653301	-1.731269	-4.004461	-1.550003	-0.589557	-0.453888	-2.325497	-0.671453	-1.884885	-2.608121	-2.106513	-2.692772	0.523423	-4.029838	-4.273029	-2.963226	-2.807409	-1.688784	-1.963036	-2.622548	-0.864308	-2.117228	-2.274850	-3.792301	-2.638758	-2.236030	-1.915735	-3.968972	-1.206020	-2.730405	-2.107162	-3.292079	-2.770203
5.400000	-4.316837	-3.448215	-2.977331	-1.259031	-1.985512	-2.597377	-2.736250	-0.715735	-2.787328	-3.065485	0.594004	-3.322436	-3.354786	-1.068683	-3.014946	-3.700981	-2.125650	-1.009975	-2.005351	-4.171715	-1.740217	-0.838898	-0.608180	-2.457489	-0.984099	-2.028641	-2.772732	-2.252064	-2.824320	0.440641	-4.175735	-4.345256	-3.081614	-2.990191	-1.811903	-2.233812	-2.842756	-1.186196	-2.288393	-2.473452	-3.939504	-2.873611	-2.426602	-2.051693	-4.152066	-1.461953	-2.881976	-2.312572	-3.407112	-2.978925
5.450000	-4.445907	-3.580538	-3.131480	-1.524946	-2.153855	-2.770200	-2.823862	-0.932537	-2.975676	-3.194878	0.229295	-3.391474	-3.468113	-1.338557	-3.163186	-3.878427	-2.275877	-1.349482	-2.268644	-4.325411	-1.914651	-1.092280	-0.764987	-2.578141	-1.291691	-2.157942	-2.925615	-2.392756	-2.948380	0.355236	-4.308233	-4.402775	-3.195546	-3.159003	-1.936168	-2.488532	-3.047866	-1.491318	-2.452190	-2.668351	-4.079604	-3.090670	-2.604881	-2.174918	-4.315392	-1.705098	-3.025123	-2.503824	-3.514328	-3.175089
5.500000	-4.565355	-3.700285	-3.271086	-1.775518	-2.316062	-2.931490	-2.908423	-1.152393	-3.150400	-3.315103	-0.145655	-3.450760	-3.569221	-1.601872	-3.301658	-4.044872	-2.415882	-1.667739	-2.519410	-4.465776	-2.073785	-1.347923	-0.923707	-2.689902	-1.591151	-2.274497	-3.068089	-2.528570	-3.066029	0.268547	-4.427456	-4.447124	-3.305898	-3.315101	-2.060882	-2.726138	-3.238594	-1.776898	-2.607828	-2.858354	-4.212442	-3.289807	-2.771831	-2.287170	-4.459490	-1.934344	-3.161016	-2.680441	-3.613990	-3.359128
5.550000	-4.675111	-3.808019	-3.396828	-2.010060	-2.472041	-3.082792	-2.991104	-1.373672	-3.311833	-3.427306	-0.526356	-3.499442	-3.658931	-1.857085	-3.430490	-4.200469	-2.545801	-1.961522	-2.756262	-4.593059	-2.218507	-1.603961	-1.083913	-2.795034	-1.879750	-2.380079	-3.201553	-2.659332	-3.178060	0.181804	-4.533463	-4.479683	-3.413279	-3.459807	-2.185185	-2.945895	-3.415735	-2.040908	-2.754544	-3.042181	-4.337602	-3.471265	-2.928330	-2.390228	-4.584965	-2.149167	-3.290757	-2.842356	-3.706433	-3.531481
5.600000	-4.775016	-3.904213	-3.509410	-2.228523	-2.621598	-3.225529	-3.072835	-1.594768	-3.460485	-3.532596	-0.907979	-3.536819	-3.738152	-2.102994	-3.549856	-4.345323	-2.665943	-2.228548	-2.978165	-4.707536	-2.350004	-1.858479	-1.245288	-2.895537	-2.155276	-2.476444	-3.327415	-2.784710	-3.284959	0.096011	-4.626306	-4.501670	-3.518038	-3.594407	-2.308164	-3.147385	-3.580097	-2.282102	-2.891678	-3.218552	-4.454472	-3.635581	-3.075137	-2.485821	-4.692523	-2.349576	-3.415331	-2.989849	-3.792050	-3.692520
5.650000	-4.864876	-3.989275	-3.609553	-2.431417	-2.764445	-3.360933	-3.154320	-1.814150	-3.596980	-3.632012	-1.285576	-3.562346	-3.807837	-2.338764	-3.659936	-4.479495	-2.776762	-2.467497	-3.184422	-4.809527	-2.469681	-2.109541	-1.407551	-2.993113	-2.416073	-2.565266	-3.447027	-2.904241	-3.386935	0.011837	-4.706067	-4.514150	-3.620281	-3.720081	-2.428933	-3.330477	-3.732428	-2.500016	-3.018716	-3.386242	-4.562356	-3.783484	-3.212854	-2.575574	-4.782980	-2.536001	-3.535584	-3.123484	-3.871276	-3.842502
5.700000	-4.944507	-4.063574	-3.697978	-2.619678	-2.900225	-3.489986	-3.235987	-2.030389	-3.721982	-3.726501	-1.654282	-3.575604	-3.868949	-2.563892	-3.760856	-4.603001	-2.878818	-2.677965	-3.374648	-4.899398	-2.579049	-2.355196	-1.570373	-3.089109	-2.661026	-2.648086	-3.561629	-3.017352	-3.483937	-0.070404	-4.772878	-4.518034	-3.719875	-3.837853	-2.546713	-3.495290	-3.873373	-2.694863	-3.135317	-3.544106	-4.660519	-3.915821	-3.341922	-2.660954	-4.857266	-2.709174	-3.652167	-3.244023	-3.944570	-3.981555
5.750000	-5.013766	-4.127460	-3.775422	-2.794556	-3.028556	-3.613393	-3.318016	-2.242197	-3.836137	-3.816895	-2.009579	-3.576281	-3.922442	-2.778189	-3.852666	-4.715848	-2.972745	-2.860373	-3.548762	-4.977564	-2.679662	-2.593523	-1.733326	-3.184513	-2.889525	-2.726297	-3.672329	-3.123419	-3.575712	-0.150768	-4.826931	-4.514098	-3.816503	-3.948550	-2.660848	-3.642169	-4.003461	-2.867452	-3.241330	-3.691126	-4.748270	-4.033515	-3.462639	-2.743258	-4.916401	-2.870025	-3.765553	-3.352386	-4.012409	-4.109695
5.800000	-5.072586	-4.181272	-3.842618	-2.957482	-3.149077	-3.731582	-3.400324	-2.448420	-3.940049	-3.903896	-2.347470	-3.564132	-3.969232	-2.981709	-3.935333	-4.818022	-3.059204	-3.015826	-3.706923	-5.044473	-2.773054	-2.822682	-1.895840	-3.279922	-3.101345	-2.801100	-3.780073	-3.221812	-3.661864	-0.229640	-4.868476	-4.502987	-3.909688	-4.052769	-2.770809	-3.771637	-4.123100	-3.019041	-3.336771	-3.826405	-4.824993	-4.137506	-3.575176	-2.823572	-4.961476	-3.019554	-3.875997	-3.449566	-4.075263	-4.226851
5.850000	-5.120961	-4.225335	-3.900296	-3.109943	-3.261504	-3.844739	-3.482549	-2.648042	-4.034246	-3.988065	-2.664685	-3.538971	-4.010179	-3.174687	-4.008734	-4.909520	-3.138850	-3.145972	-3.849509	-5.100618	-2.860693	-3.040990	-2.057189	-3.375551	-3.296546	-2.873520	-3.885635	-3.311954	-3.741901	-0.307675	-4.897785	-4.485234	-3.998832	-4.150881	-2.876165	-3.884377	-4.232604	-3.151216	-3.421818	-3.949216	-4.890169	-4.228730	-3.679592	-2.902771	-4.993595	-3.158754	-3.983551	-3.536601	-4.133593	-4.332930
5.900000	-5.158943	-4.259950	-3.949188	-3.253393	-3.365663	-3.952821	-3.564097	-2.840192	-4.119177	-4.069804	-2.958776	-3.500635	-4.046062	-3.357467	-4.072671	-4.990360	-3.212317	-3.252844	-3.977084	-5.146497	-2.943949	-3.246980	-2.216488	-3.471231	-3.475400	-2.944377	-3.989615	-3.393344	-3.815310	-0.385723	-4.915146	-4.461250	-4.083275	-4.243039	-2.976544	-3.981190	-4.332191	-3.265768	-3.496774	-4.058984	-4.943389	-4.308098	-3.775899	-2.981495	-5.013844	-3.288538	-4.088078	-3.614526	-4.187843	-4.427835
5.950000	-5.186646	-4.285384	-3.989996	-3.389165	-3.461527	-4.055614	-3.644120	-3.024139	-4.195211	-4.149354	-3.228152	-3.448986	-4.077563	-3.530416	-4.126889	-5.060571	-3.280179	-3.338708	-4.090325	-5.182628	-3.024063	-3.439465	-2.372745	-3.566429	-3.638283	-3.014291	-4.092415	-3.465595	-3.881583	-0.464747	-4.920817	-4.431360	-4.162312	-4.329191	-3.071573	-4.062968	-4.422019	-3.364568	-3.562026	-4.155314	-4.984342	-4.376467	-3.864054	-3.060141	-5.023237	-3.409694	-4.189256	-3.684340	-4.238433	-4.511522
6.000000	-5.204186	-4.301848	-4.023406	-3.518423	-3.549211	-4.152782	-3.721572	-3.199296	-4.262646	-4.226787	-3.472075	-3.383900	-4.105257	-3.693882	-4.171104	-5.120224	-3.342948	-3.405935	-4.189999	-5.209514	-3.102139	-3.617582	-2.524865	-3.660297	-3.785648	-3.083688	-4.194253	-3.528454	-3.940252	-0.545749	-4.915000	-4.395779	-4.235243	-4.409121	-3.160842	-4.130670	-4.502215	-3.449497	-3.618021	-4.237958	-5.012791	-4.434649	-3.944014	-3.138867	-5.022674	-3.522843	-4.286614	-3.746996	-4.285750	-4.584023
6.050000	-5.211698	-4.309471	-4.050052	-3.642114	-3.628987	-4.243917	-3.795227	-3.365223	-4.321717	-4.301991	-3.690571	-3.305272	-4.129580	-3.848137	-4.205003	-5.169415	-3.401060	-3.456901	-4.276917	-5.227638	-3.179113	-3.780804	-2.671703	-3.751709	-3.917979	-3.152784	-4.295157	-3.581793	-3.990913	-0.629691	-4.897821	-4.354642	-4.301400	-4.482476	-3.243856	-4.185290	-4.572886	-3.522364	-3.665224	-4.306814	-5.028553	-4.483389	-4.015735	-3.217589	-5.012915	-3.628448	-4.379550	-3.803365	-4.330150	-4.645450
6.100000	-5.209281	-4.308305	-4.070534	-3.760958	-3.701252	-4.328585	-3.863734	-3.521603	-4.372611	-4.374684	-3.884304	-3.213027	-4.150825	-3.993347	-4.228292	-5.208266	-3.454872	-3.493897	-4.351904	-5.237449	-3.255758	-3.928926	-2.812112	-3.839346	-4.035778	-3.221616	-4.394965	-3.625607	-4.033228	-0.717437	-4.869304	-4.307998	-4.360156	-4.548821	-3.320025	-4.227845	-4.634128	-3.584857	-3.704100	-4.361889	-5.031475	-4.523352	-4.079210	-3.295983	-4.994553	-3.726789	-4.467383	-3.854239	-4.371942	-4.695991
6.150000	-5.197008	-4.298289	-4.085386	-3.875442	-3.766511	-4.406379	-3.925650	-3.668260	-4.415467	-4.444402	-4.054456	-3.107131	-4.169128	-4.129570	-4.240688	-5.236927	-3.504664	-3.519081	-4.415755	-5.239359	-3.332660	-4.062052	-2.944972	-3.921762	-4.139572	-3.290028	-4.493325	-3.660007	-4.066913	-0.809707	-4.829363	-4.255815	-4.410950	-4.607679	-3.388647	-4.259344	-4.686050	-3.638524	-3.735085	-4.403274	-5.021399	-4.555131	-4.134467	-3.373519	-4.967993	-3.818007	-4.549375	-3.900321	-4.411402	-4.735907
6.200000	-5.174883	-4.279254	-4.095081	-3.985821	-3.825340	-4.476925	-3.979494	-3.805123	-4.450396	-4.510515	-4.202567	-2.987609	-4.184451	-4.256760	-4.241945	-5.255567	-3.550634	-3.534433	-4.469225	-5.233720	-3.410220	-4.180529	-3.069223	-3.997459	-4.229903	-3.357697	-4.589707	-3.685186	-4.091729	-0.907013	-4.777809	-4.197983	-4.453286	-4.658568	-3.448920	-4.280775	-4.728765	-3.684738	-3.758572	-4.431104	-4.998165	-4.579233	-4.181565	-3.449471	-4.933451	-3.902102	-4.624776	-3.942214	-4.448755	-4.765499
6.250000	-5.142830	-4.250913	-4.100011	-4.092154	-3.878336	-4.539926	-4.023805	-3.932224	-4.477462	-4.572242	-4.330413	-2.854571	-4.196585	-4.374773	-4.231853	-5.264362	-3.592916	-3.541737	-4.513009	-5.220824	-3.488634	-4.284899	-3.183897	-4.064976	-4.307350	-3.424149	-4.683412	-3.701418	-4.107465	-1.009641	-4.714344	-4.134317	-4.486722	-4.701038	-3.499968	-4.293093	-4.762403	-3.724700	-3.774905	-4.445544	-4.961575	-4.596077	-4.220602	-3.522959	-4.890953	-3.978981	-4.692856	-3.980435	-4.484184	-4.785093
6.300000	-5.100704	-4.212855	-4.100498	-4.194330	-3.926098	-4.595160	-4.057157	-4.049679	-4.496707	-4.628657	-4.439878	-2.708221	-4.205153	-4.483421	-4.210238	-5.263500	-3.631564	-3.542565	-4.547718	-5.200902	-3.567899	-4.375843	-3.288118	-4.122927	-4.372511	-3.488779	-4.773586	-3.709023	-4.113910	-1.117619	-4.638588	-4.064567	-4.510879	-4.734689	-3.540850	-4.297202	-4.787092	-3.759445	-3.784363	-4.446745	-4.911407	-4.605985	-4.251710	-3.592988	-4.840340	-4.048478	-4.752927	-4.015393	-4.517817	-4.795004
6.350000	-5.048251	-4.164567	-4.096780	-4.292092	-3.969172	-4.642481	-4.078235	-4.157670	-4.508118	-4.678729	-4.532866	-2.548898	-4.209609	-4.582473	-4.176967	-5.253160	-3.666570	-3.538288	-4.573886	-5.174111	-3.647806	-4.454120	-3.381118	-4.170063	-4.426016	-3.550875	-4.859232	-3.708358	-4.110841	-1.230701	-4.550111	-3.988414	-4.525407	-4.759186	-3.570612	-4.293945	-4.802964	-3.789831	-3.787169	-4.434844	-4.847417	-4.609194	-4.275042	-3.658492	-4.781282	-4.110379	-4.804380	-4.047401	-4.549726	-4.795519
6.400000	-4.985128	-4.105429	-4.089013	-4.385088	-4.008029	-4.681809	-4.085834	-4.256427	-4.511646	-4.721339	-4.611232	-2.377074	-4.209269	-4.671722	-4.131938	-5.233510	-3.697868	-3.530072	-4.591959	-5.140534	-3.727946	-4.520526	-3.462246	-4.205290	-4.468517	-3.609658	-4.939252	-3.699809	-4.098000	-1.348380	-4.448455	-3.905478	-4.529994	-4.774267	-3.588313	-4.284102	-4.810143	-3.816566	-3.783479	-4.409949	-4.769349	-4.605838	-4.290763	-3.718379	-4.713294	-4.164459	-4.846679	-4.076680	-4.579934	-4.786868
6.450000	-4.910896	-4.034745	-4.077265	-4.472898	-4.043023	-4.713119	-4.078898	-4.346226	-4.507183	-4.755315	-4.676719	-2.193397	-4.203329	-4.750978	-4.075076	-5.204705	-3.725328	-3.518891	-4.602293	-5.100185	-3.807715	-4.575844	-3.530962	-4.227682	-4.500675	-3.664292	-5.012457	-3.683765	-4.075086	-1.469876	-4.333183	-3.815331	-4.524336	-4.779720	-3.593057	-4.268373	-4.808733	-3.840205	-3.773398	-4.372138	-4.676965	-4.595960	-4.299046	-3.771579	-4.635760	-4.210489	-4.879387	-4.103349	-4.608403	-4.769227
6.500000	-4.825023	-3.951770	-4.061525	-4.555083	-4.074381	-4.736419	-4.056540	-4.427361	-4.494571	-4.779471	-4.730941	-1.998689	-4.190897	-4.820114	-4.006327	-5.166870	-3.748769	-3.505538	-4.605151	-5.053003	-3.886340	-4.620810	-3.586828	-4.236462	-4.523156	-3.713920	-5.077612	-3.660623	-4.041741	-1.594177	-4.203923	-3.717496	-4.508132	-4.775394	-3.584026	-4.247386	-4.798819	-3.861169	-3.756980	-4.321467	-4.570067	-4.579511	-4.300047	-3.817070	-4.547956	-4.248261	-4.902155	-4.127433	-4.635034	-4.742683
6.550000	-4.726898	-3.855742	-4.041700	-4.631198	-4.102180	-4.751730	-4.018060	-4.500138	-4.473585	-4.792628	-4.775347	-1.793974	-4.171034	-4.879071	-3.925658	-5.120104	-3.767961	-3.490643	-4.600720	-4.998854	-3.962897	-4.656092	-3.629525	-4.230995	-4.536608	-3.757699	-5.133458	-3.630773	-3.997558	-1.720062	-4.060409	-3.611474	-4.481071	-4.761168	-3.560506	-4.221672	-4.780446	-3.879758	-3.734233	-4.257963	-4.448536	-4.556344	-4.293918	-3.853924	-4.449082	-4.277584	-4.914717	-4.148857	-4.659662	-4.707256
6.600000	-4.615857	-3.745927	-4.017615	-4.700823	-4.126343	-4.759064	-3.962937	-4.564866	-4.443940	-4.793647	-4.811226	-1.580472	-4.142794	-4.927861	-3.833069	-5.064475	-3.782613	-3.474672	-4.589103	-4.937551	-4.036335	-4.682271	-3.658828	-4.210764	-4.541655	-3.794798	-5.178751	-3.594602	-3.942078	-1.846158	-3.902531	-3.496749	-4.442826	-4.736943	-3.521897	-4.191687	-4.753626	-3.896153	-3.705131	-4.181648	-4.312376	-4.526238	-4.280775	-3.881302	-4.338297	-4.298291	-4.916880	-4.167454	-4.682064	-4.662880
6.650000	-4.491191	-3.621656	-3.989023	-4.763594	-4.146630	-4.758418	-3.890866	-4.621850	-4.405289	-4.781466	-4.839702	-1.359593	-4.105257	-4.966568	-3.728589	-5.000018	-3.792398	-3.457959	-4.570325	-4.868838	-4.105525	-4.699826	-3.674626	-4.175341	-4.538863	-3.824426	-5.212292	-3.552485	-3.874803	-1.970963	-3.730364	-3.372808	-4.393052	-4.702625	-3.467744	-4.157793	-4.718320	-3.910435	-3.669630	-4.092545	-4.161726	-4.488878	-4.260707	-3.898490	-4.214752	-4.310237	-4.908516	-4.182965	-4.701955	-4.609416
6.700000	-4.352198	-3.482385	-3.955605	-4.819179	-4.162664	-4.749735	-3.801742	-4.671380	-4.357226	-4.755109	-4.861731	-1.132925	-4.057578	-4.995332	-3.612319	-4.926733	-3.796933	-3.440705	-4.544354	-4.792421	-4.169281	-4.709131	-3.676911	-4.124366	-4.528757	-3.845845	-5.232956	-3.504782	-3.795214	-2.092928	-3.544215	-3.239170	-4.331385	-4.658122	-3.397736	-4.120256	-4.674441	-3.922589	-3.627666	-3.990679	-3.996916	-4.443890	-4.233774	-3.904880	-4.077628	-4.313293	-4.889537	-4.195038	-4.718981	-4.546659
6.750000	-4.198203	-3.327730	-3.916976	-4.867319	-4.173934	-4.732908	-3.695672	-4.713719	-4.299301	-4.713721	-4.878126	-0.902190	-3.999009	-5.014336	-3.484432	-4.844597	-3.795794	-3.422987	-4.511092	-4.707960	-4.226409	-4.710447	-3.665776	-4.057539	-4.511779	-3.858359	-5.239711	-3.451832	-3.702795	-2.210487	-3.344617	-3.095399	-4.257446	-4.603333	-3.311721	-4.079255	-4.621853	-3.932511	-3.579165	-3.876111	-3.818457	-4.390824	-4.199991	-3.899969	-3.926181	-4.307338	-4.859887	-4.203231	-4.732732	-4.474346
6.800000	-4.028629	-3.157523	-3.872695	-4.907791	-4.179817	-4.707764	-3.572970	-4.749109	-4.231031	-4.656569	-4.889551	-0.669225	-3.928937	-5.023786	-3.345226	-4.753554	-3.788521	-3.404772	-4.470393	-4.615099	-4.275733	-4.703925	-3.641419	-3.974616	-4.488288	-3.861319	-5.231647	-3.393953	-3.597069	-2.322112	-3.132370	-2.941148	-4.170857	-4.538151	-3.209727	-4.034877	-4.560365	-3.940015	-3.524057	-3.748936	-3.627067	-4.329191	-4.159345	-3.883352	-3.759786	-4.292256	-4.819531	-4.207027	-4.742743	-4.392170
6.850000	-3.843035	-2.971836	-3.822271	-4.940417	-4.179614	-4.674055	-3.434143	-4.777758	-4.151914	-4.583077	-4.896546	-0.435924	-3.846909	-5.023895	-3.195142	-4.653542	-3.774613	-3.385923	-4.422078	-4.513478	-4.316118	-4.689610	-3.604151	-3.875408	-4.458553	-3.854128	-5.207978	-3.331431	-3.477607	-2.426349	-2.908503	-2.776171	-4.071249	-4.462458	-3.091966	-3.987112	-4.489742	-3.944847	-3.462270	-3.609324	-3.423645	-4.258468	-4.111782	-3.854699	-3.577977	-4.267917	-4.768441	-4.205827	-4.748492	-4.299803
6.900000	-3.641170	-2.771007	-3.765163	-4.965054	-4.172566	-4.631454	-3.279885	-4.799839	-4.061458	-4.492818	-4.899522	-0.204189	-3.752635	-5.014858	-3.034786	-4.544487	-3.753549	-3.366200	-4.365933	-4.402743	-4.346516	-4.667445	-3.554373	-3.759788	-4.422734	-3.836223	-5.168067	-3.264519	-3.344082	-2.521868	-2.674267	-2.600361	-3.958278	-4.376143	-2.958862	-3.935862	-4.409698	-3.946672	-3.393737	-3.457521	-3.209243	-4.178111	-4.057221	-3.813739	-3.380491	-4.234199	-4.706589	-4.198974	-4.749419	-4.196898
6.950000	-3.423035	-2.555646	-3.700810	-4.981569	-4.157908	-4.579567	-3.111041	-4.815480	-3.959203	-4.385546	-4.898786	0.024111	-3.646014	-4.996834	-2.864960	-4.426323	-3.724788	-3.345274	-4.301733	-4.282570	-4.365965	-4.637285	-3.492585	-3.627730	-4.380884	-3.807080	-5.111419	-3.193421	-3.196303	-2.607490	-2.431088	-2.413772	-3.831655	-4.279100	-2.811059	-3.880937	-4.319921	-3.945095	-3.318397	-3.293897	-2.985025	-4.087588	-3.995569	-3.760255	-3.167318	-4.190957	-4.633953	-4.185749	-4.744925	-4.083129
7.000000	-3.188938	-2.326651	-3.628623	-4.989841	-4.134873	-4.517925	-2.928586	-4.824773	-3.844759	-4.261191	-4.894533	0.247201	-3.527137	-4.969937	-2.686642	-4.299005	-3.687787	-3.322717	-4.229238	-4.152687	-4.373611	-4.598891	-3.419377	-3.479322	-4.332945	-3.766196	-5.037698	-3.118294	-3.034222	-2.682202	-2.180528	-2.216638	-3.691158	-4.171241	-2.649439	-3.822065	-4.220066	-3.939655	-3.236185	-3.118950	-2.752214	-3.986395	-3.926710	-3.694053	-2.938737	-4.138045	-4.550504	-4.165405	-4.734392	-3.958198
7.050000	-2.939522	-2.085183	-3.548012	-4.989734	-4.102751	-4.446003	-2.733598	-4.827767	-3.717828	-4.119875	-4.886875	0.463423	-3.396274	-4.934220	-2.501007	-4.162511	-3.642023	-3.298013	-4.148227	-4.012893	-4.368716	-4.551963	-3.335413	-3.314789	-4.278746	-3.713107	-4.946734	-3.039244	-2.857988	-2.745199	-1.924232	-2.009397	-3.536660	-4.052524	-2.475122	-3.758892	-4.109787	-3.929836	-3.147044	-2.933338	-2.512050	-3.874083	-3.850536	-3.614972	-2.695350	-4.075310	-4.456230	-4.137167	-4.717181	-3.821867
7.100000	-2.675823	-1.832648	-3.458396	-4.981089	-4.060895	-4.363233	-2.527217	-4.824463	-3.578250	-3.961919	-4.875826	0.671279	-3.253893	-4.889668	-2.309383	-4.016886	-3.587008	-3.270565	-4.058492	-3.863071	-4.350661	-4.496139	-3.241422	-3.134530	-4.218001	-3.647375	-4.838505	-2.956314	-2.667951	-2.795874	-1.663887	-1.792697	-3.368160	-3.922941	-2.289465	-3.690986	-3.988744	-3.915060	-3.050917	-2.737882	-2.265745	-3.750291	-3.766953	-3.522870	-2.438116	-4.002598	-4.351139	-4.100259	-4.692661	-3.673990
7.150000	-2.399248	-1.570692	-3.359214	-4.963723	-4.008757	-4.269022	-2.310630	-4.814822	-3.426017	-3.787839	-4.861325	0.869462	-3.100623	-4.836195	-2.113213	-3.862220	-3.522311	-3.239682	-3.959861	-3.703208	-4.318962	-4.431015	-3.138178	-2.939128	-4.150335	-3.568597	-4.713158	-2.869502	-2.464669	-2.833844	-1.401153	-1.567398	-3.185785	-3.782556	-2.094020	-3.617849	-3.856627	-3.894696	-2.947748	-2.533559	-2.014440	-3.614768	-3.675892	-3.417622	-2.168348	-3.919761	-4.235260	-4.053925	-4.660215	-3.514525
7.200000	-2.111615	-1.301165	-3.249956	-4.937411	-3.945899	-4.162783	-2.085041	-4.798765	-3.261319	-3.598347	-4.843228	1.056878	-2.937254	-4.773651	-1.914026	-3.698683	-3.447594	-3.204596	-3.852203	-3.533412	-4.273258	-4.356179	-3.026484	-2.729378	-4.075270	-3.476417	-4.570995	-2.778749	-2.248921	-2.858938	-1.137661	-1.334564	-2.989830	-3.631517	-1.890527	-3.538925	-3.713185	-3.868076	-2.837505	-2.321498	-1.759228	-3.467400	-3.577329	-3.299130	-1.887721	-3.826670	-4.108680	-3.997461	-4.619257	-3.343571
7.250000	-1.815091	-1.026094	-3.130169	-4.901886	-3.872008	-4.043958	-1.851677	-4.776171	-3.084553	-3.394337	-4.821323	1.232676	-2.764719	-4.701822	-1.713365	-3.526534	-3.362626	-3.164463	-3.735447	-3.353910	-4.213330	-4.271205	-2.907162	-2.506258	-3.992270	-3.370538	-4.412476	-2.683959	-2.021688	-2.871194	-0.874967	-1.095448	-2.780753	-3.470062	-1.680824	-3.453618	-3.558241	-3.834484	-2.720178	-2.102943	-1.501133	-3.308237	-3.471289	-3.167327	-1.598250	-3.723218	-3.971538	-3.930225	-4.569247	-3.161369
7.300000	-1.512169	-0.747663	-2.999485	-4.856847	-3.786918	-3.912061	-1.611784	-4.746888	-2.896334	-3.176876	-4.795331	1.396224	-2.584049	-4.620447	-1.512753	-3.346119	-3.267311	-3.118371	-3.609587	-3.165068	-4.139095	-4.175707	-2.781028	-2.270957	-3.900744	-3.250740	-4.238204	-2.585016	-1.784153	-2.870833	-0.614552	-0.851469	-2.559204	-3.298546	-1.466805	-3.361292	-3.391730	-3.793167	-2.595803	-1.879221	-1.241160	-3.137515	-3.357874	-3.022202	-1.302233	-3.609334	-3.824050	-3.851680	-4.509706	-2.968332
7.350000	-1.205601	-0.468149	-2.857638	-4.801950	-3.690600	-3.766698	-1.366621	-4.710736	-2.697502	-2.947181	-4.764901	1.547147	-2.396369	-4.529233	-1.313631	-3.157889	-3.161715	-3.065344	-3.474701	-2.967381	-4.050623	-4.069347	-2.648891	-2.024841	-3.800084	-3.116904	-4.048914	-2.481794	-1.537682	-2.858255	-0.357822	-0.604187	-2.326015	-3.117440	-1.250339	-3.261317	-3.213720	-3.743355	-2.464484	-1.651715	-0.980331	-2.955659	-3.237250	-2.863806	-1.002216	-3.485013	-3.666520	-3.761411	-4.440233	-2.765029
7.400000	-0.898284	-0.189883	-2.704484	-4.736820	-3.583180	-3.607622	-1.117502	-4.667505	-2.489094	-2.706580	-4.729638	1.685311	-2.202842	-4.427870	-1.117308	-2.962385	-3.046064	-3.004375	-3.330942	-2.761466	-3.948120	-3.951861	-2.511535	-1.769437	-3.689692	-2.969017	-3.845453	-2.374166	-1.283793	-2.833979	-0.106089	-0.355240	-2.082206	-2.927339	-1.033190	-3.153055	-3.024433	-3.684262	-2.326399	-1.421794	-0.719709	-2.763292	-3.109655	-2.692269	-0.700872	-3.350302	-3.499343	-3.659143	-4.360521	-2.552199
7.450000	-0.593171	0.084828	-2.540016	-4.661065	-3.464930	-3.434765	-0.865776	-4.616972	-2.272327	-2.456502	-4.689088	1.810815	-2.004655	-4.316064	-0.924938	-2.760245	-2.920774	-2.934432	-3.178565	-2.548069	-3.831946	-3.823097	-2.369721	-1.506395	-3.569013	-2.807213	-3.628763	-2.262049	-1.024152	-2.798627	0.139400	-0.106320	-1.828969	-2.728966	-0.816972	-3.035920	-2.824273	-3.615106	-2.181844	-1.190795	-0.460457	-2.561233	-2.975416	-2.507841	-0.400957	-3.205349	-3.323006	-3.544785	-4.270362	-2.330719
7.500000	-0.293119	0.353777	-2.364390	-4.574279	-3.336274	-3.248275	-0.612840	-4.558908	-2.048543	-2.198426	-4.642757	1.923970	-1.802973	-4.193542	-0.737482	-2.552188	-2.786414	-2.854498	-3.017915	-2.328039	-3.702591	-3.683016	-2.224189	-1.237477	-3.437568	-2.631784	-3.399861	-2.145385	-0.760523	-2.752879	0.377489	0.140887	-1.567674	-2.523156	-0.603064	-2.909381	-2.613823	-3.535126	-2.031204	-0.959973	-0.203830	-2.350474	-2.834912	-2.310886	-0.105173	-3.050392	-3.138094	-3.418415	-4.169667	-2.101596
7.550000	-0.000803	0.614924	-2.177923	-4.476083	-3.197777	-3.048543	-0.360133	-4.493070	-1.819177	-1.933875	-4.590123	2.025290	-1.598916	-4.060102	-0.555692	-2.339004	-2.643717	-2.763596	-2.849434	-2.102319	-3.560683	-3.531736	-2.075652	-0.964527	-3.294994	-2.443205	-3.159825	-2.024185	-0.494778	-2.697440	0.607097	0.384748	-1.299831	-2.310832	-0.392609	-2.773002	-2.393880	-3.443606	-1.875002	-0.730493	0.048809	-2.132158	-2.688584	-2.101932	0.183913	-2.885786	-2.945270	-3.280325	-4.058474	-1.865942
7.600000	0.281437	0.866481	-1.981117	-4.366118	-3.050143	-2.836237	-0.109116	-4.419231	-1.585697	-1.664389	-4.530640	2.115460	-1.393529	-3.915627	-0.380109	-2.121537	-2.493545	-2.660845	-2.673658	-1.871945	-3.406955	-3.369526	-1.924807	-0.689443	-3.141063	-2.242152	-2.909790	-1.898522	-0.228836	-2.633014	0.827250	0.623733	-1.027075	-2.093000	-0.186479	-2.626480	-2.165435	-3.339891	-1.713866	-0.503389	0.296021	-1.907545	-2.536914	-1.881665	0.463957	-2.712013	-2.745283	-3.131004	-3.936951	-1.624969
7.650000	0.551661	1.106951	-1.774655	-4.244084	-2.894193	-2.612303	0.138772	-4.337169	-1.349534	-1.391507	-4.463762	2.195307	-1.187762	-3.760098	-0.211049	-1.900672	-2.336846	-2.545496	-2.491210	-1.638007	-3.242216	-3.196820	-1.772329	-0.414155	-2.975697	-2.029495	-2.650927	-1.768534	0.035368	-2.560265	1.037094	0.856463	-0.751123	-1.870712	0.014733	-2.469653	-1.929667	-3.223429	-1.548523	-0.279578	0.536352	-1.677966	-2.380400	-1.650953	0.732929	-2.529679	-2.538928	-2.971140	-3.805396	-1.379943
7.700000	0.808384	1.335158	-1.559409	-4.109759	-2.730856	-2.377971	0.382136	-4.246690	-1.112057	-1.116772	-4.388962	2.265781	-0.982463	-3.593634	-0.048643	-1.677302	-2.174631	-2.416998	-2.302787	-1.401662	-3.067353	-3.014217	-1.618884	-0.140597	-2.799006	-1.806320	-2.384477	-1.634439	0.295910	-2.479823	1.235911	1.081734	-0.473757	-1.645038	0.210658	-2.302558	-1.687936	-3.093785	-1.379778	-0.059855	0.768371	-1.444797	-2.219546	-1.410859	0.989153	-2.339517	-2.327045	-2.801626	-3.664251	-1.132201
7.750000	1.050621	1.550289	-1.336421	-3.963019	-2.561150	-2.134748	0.619689	-4.147619	-0.874509	-0.841713	-4.305740	2.327920	-0.778355	-3.416499	0.107179	-1.452315	-2.007911	-2.275036	-2.109150	-1.164098	-2.883262	-2.822463	-1.465115	0.129342	-2.611258	-1.573920	-2.111739	-1.496510	0.550951	-2.392267	1.423154	1.298561	-0.196741	-1.417050	0.401144	-2.125422	-1.441750	-2.950677	-1.208481	0.155099	0.990760	-1.209396	-2.054834	-1.162624	1.231344	-2.142377	-2.110500	-2.623508	-3.514079	-0.883120
7.800000	1.277827	1.751836	-1.106905	-3.803860	-2.386149	-1.884385	0.850260	-4.039820	-0.638009	-0.567881	-4.213658	2.382817	-0.576044	-3.229105	0.256640	-1.226587	-1.837671	-2.119594	-1.911113	-0.926537	-2.690852	-2.622445	-1.311646	0.393839	-2.412907	-1.333771	-1.834100	-1.355101	0.798753	-2.298121	1.598443	1.506169	0.078165	-1.187795	0.586192	-1.938711	-1.192739	-2.794015	-1.035493	0.364684	1.202359	-0.973097	-1.886719	-0.907674	1.458616	-1.939198	-1.890173	-2.437988	-3.355570	-0.634115
7.850000	1.489890	1.939599	-0.872222	-3.632420	-2.206970	-1.628825	1.072841	-3.923198	-0.403520	-0.296813	-4.112350	2.431598	-0.376032	-3.032031	0.400087	-1.000955	-1.664835	-1.950989	-1.709520	-0.690216	-2.491003	-2.415160	-1.159069	0.651189	-2.204574	-1.087517	-1.553046	-1.210598	1.037759	-2.197879	1.761586	1.704016	0.349303	-0.958295	0.765915	-1.743118	-0.942598	-2.623919	-0.861654	0.568374	1.402230	-0.737171	-1.715616	-0.647607	1.670457	-1.730997	-1.666954	-2.246378	-3.189523	-0.386631
7.900000	1.687047	2.113644	-0.633850	-3.448968	-2.024724	-1.370142	1.286624	-3.797692	-0.171856	-0.030038	-4.001544	2.475394	-0.178706	-2.825999	0.537975	-0.776201	-1.490215	-1.769888	-1.505224	-0.456353	-2.284552	-2.201684	-1.007941	0.899868	-1.987021	-0.836934	-1.270155	-1.063435	1.266622	-2.091993	1.912581	1.891781	0.615143	-0.729518	0.940478	-1.539562	-0.693059	-2.440744	-0.687738	0.765707	1.589689	-0.502797	-1.541880	-0.384137	1.866723	-1.518828	-1.441706	-2.050051	-3.016823	-0.142115
7.950000	1.869804	2.274248	-0.393364	-3.253932	-1.840511	-1.110493	1.490959	-3.663297	0.056292	0.230925	-3.881084	2.515303	0.015617	-2.611876	0.670813	-0.553068	-1.314522	-1.577333	-1.299079	-0.226156	-2.072285	-1.983147	-0.858761	1.138542	-1.761168	-0.583893	-0.987116	-0.914064	1.484240	-1.980915	2.051586	2.069336	0.874297	-0.502402	1.110054	-1.329180	-0.445822	-2.245107	-0.514435	0.956250	1.764309	-0.271087	-1.365834	-0.119093	2.047549	-1.303767	-1.215305	-1.850418	-2.838428	0.097992
8.000000	2.038860	2.421864	-0.152384	-3.047874	-1.655373	-0.852011	1.685404	-3.520058	0.280345	0.484616	-3.750924	2.552379	0.206699	-2.390643	0.799149	-0.332239	-1.138326	-1.374691	-1.091921	-0.000778	-1.854930	-1.760697	-0.711967	1.366122	-1.528052	-0.330304	-0.705683	-0.762952	1.689778	-1.865090	2.178926	2.236750	1.125569	-0.277834	1.274780	-1.113290	-0.202528	-2.037879	-0.342316	1.139611	1.925943	-0.043047	-1.187748	0.145658	2.213340	-1.086864	-0.988614	-1.648867	-2.655340	0.332291
8.050000	2.195037	2.557067	0.087447	-2.831506	-1.470269	-0.596751	1.869673	-3.368073	0.499786	0.729652	-3.611156	2.587597	0.394342	-2.163387	0.923526	-0.114348	-0.962076	-1.163651	-0.884562	0.218686	-1.633183	-1.535467	-0.567934	1.581770	-1.288847	-0.078084	-0.427659	-0.610554	1.882669	-1.744980	2.295044	2.394221	1.367960	-0.056672	1.434728	-0.893365	0.035311	-1.820203	-0.171833	1.315424	2.074667	0.180385	-1.007878	0.408242	2.364690	-0.869138	-0.762487	-1.446722	-2.468587	0.559457
8.100000	2.339210	2.680521	0.324523	-2.605657	-1.286076	-0.346609	2.043641	-3.207500	0.714151	0.964776	-3.461989	2.621830	0.578364	-1.931250	1.044456	0.100013	-0.786107	-0.946122	-0.677774	0.431237	-1.407696	-1.308553	-0.426953	1.784916	-1.044842	0.170921	-0.154843	-0.457316	2.062619	-1.621071	2.400498	2.542095	1.600684	0.160265	1.589890	-0.670971	0.266332	-1.593463	-0.003307	1.483366	2.210778	0.398346	-0.826450	0.666844	2.502342	-0.651548	-0.537783	-1.245223	-2.279184	0.778283
8.150000	2.472266	2.792948	0.557298	-2.371278	-1.103553	-0.103274	2.207299	-3.038563	0.922972	1.188884	-3.303748	2.655846	0.758588	-1.695425	1.162398	0.310289	-0.610656	-0.724174	-0.472292	0.635983	-1.179138	-1.081004	-0.289234	1.975240	-0.797442	0.414958	0.111021	-0.303646	2.229573	-1.493880	2.495913	2.680796	1.823137	0.372179	1.740166	-0.447730	0.489359	-1.359269	0.163056	1.643144	2.334741	0.610052	-0.643717	0.919749	2.627132	-0.434996	-0.315355	-1.045472	-2.088127	0.987696
8.200000	2.595063	2.895098	0.784356	-2.129404	-0.923327	0.131841	2.360760	-2.861540	1.125797	1.401093	-3.136852	2.690268	0.934829	-1.457098	1.277739	0.515965	-0.435870	-0.499936	-0.268797	0.832170	-0.948175	-0.853791	-0.154899	2.152664	-0.548149	0.652433	0.368318	-0.149920	2.383706	-1.363949	2.581961	2.810835	2.034932	0.578324	1.885388	-0.225233	0.703438	-1.119397	0.327160	1.794538	2.447162	0.814783	-0.459928	1.165417	2.739957	-0.220292	-0.096046	-0.848416	-1.896344	1.186824
8.250000	2.708405	2.987724	1.004400	-1.881171	-0.745916	0.357588	2.504212	-2.676793	1.322140	1.600727	-2.961809	2.725590	1.106867	-1.217456	1.390772	0.716541	-0.261867	-0.275514	-0.067949	1.019176	-0.715543	-0.627814	-0.023994	2.317310	-0.298558	0.881944	0.615598	0.003519	2.525351	-1.231855	2.659343	2.932750	2.235834	0.777981	2.025312	-0.005017	0.907812	-0.875755	0.488985	1.937383	2.548724	1.011884	-0.275398	1.402481	2.841736	-0.008196	0.119305	-0.654832	-1.704705	1.374981
8.300000	2.813028	3.071570	1.216326	-1.627790	-0.571710	0.573107	2.637912	-2.484749	1.511507	1.787362	-2.779199	2.762144	1.274444	-0.977649	1.501692	0.911550	-0.088743	-0.052898	0.129643	1.196534	-0.482041	-0.403921	0.103508	2.469476	-0.050328	1.102295	0.851631	0.156361	2.655013	-1.098185	2.728759	3.047115	2.425770	0.970487	2.159654	0.211493	1.101948	-0.630320	0.648559	2.071589	2.640184	1.200780	-0.090487	1.629812	2.933381	0.200594	0.329874	-0.465325	-1.513985	1.551701
8.350000	2.909598	3.147358	1.419208	-1.370539	-0.400991	0.777816	2.762171	-2.285918	1.693394	1.960803	-2.589639	2.800120	1.437276	-0.738774	1.610592	1.100534	0.083390	0.166108	0.323403	1.363928	-0.248561	-0.182883	0.227705	2.609600	0.194861	1.312533	1.075441	0.308330	2.773286	-0.963539	2.790895	3.154503	2.604790	1.155249	2.288117	0.423028	1.285503	-0.385063	0.805936	2.197138	2.722313	1.380976	0.094384	1.846509	3.015782	0.405434	0.534875	-0.280324	-1.324875	1.716728
8.400000	2.998707	3.215779	1.612324	-1.110766	-0.233942	0.971385	2.877336	-2.080886	1.867321	2.121083	-2.393800	2.839568	1.595045	-0.501883	1.717463	1.283062	0.254377	0.379927	0.512775	1.521193	-0.016085	0.034563	0.348743	2.738223	0.435347	1.511929	1.286323	0.459159	2.880845	-0.828513	2.846415	3.255474	2.773049	1.331747	2.410412	0.628504	1.458321	-0.141904	0.961153	2.314103	2.795891	1.552069	0.278713	2.051920	3.089787	0.605724	0.733562	-0.100093	-1.137957	1.870014
8.450000	3.080892	3.277486	1.795154	-0.849842	-0.070667	1.153707	2.983782	-1.870312	2.032845	2.268453	-2.192369	2.880402	1.747421	-0.267957	1.822205	1.458746	0.424001	0.587266	0.697253	1.668306	0.214326	0.247729	0.466819	2.855971	0.669549	1.700001	1.483847	0.608604	2.978416	-0.693669	2.895946	3.350575	2.930801	1.499575	2.526288	0.827034	1.620409	0.097369	1.114219	2.422629	2.861682	1.713767	0.461949	2.245620	3.156198	0.800900	0.925262	0.075263	-0.953701	2.011698
8.500000	3.156622	3.333095	1.967378	-0.589192	0.088792	1.324852	3.081908	-1.654937	2.189584	2.403317	-1.986081	2.922412	1.894066	-0.037927	1.924638	1.627220	0.591964	0.787108	0.876347	1.805368	0.441527	0.455954	0.582152	2.963502	0.895998	1.876477	1.667836	0.756402	3.066736	-0.559541	2.940073	3.440316	3.078358	1.658409	2.635540	1.017927	1.771897	0.331135	1.265074	2.522934	2.920416	1.865877	0.643471	2.427399	3.215763	0.990425	1.109378	0.245755	-0.772492	2.142069
8.550000	3.226325	3.383173	2.128844	-0.330239	0.244416	1.485030	3.172120	-1.435588	2.337254	2.526224	-1.775702	2.965305	2.034653	0.187342	2.024514	1.788176	0.757883	0.978705	1.049599	1.932592	0.664342	0.658594	0.694974	3.061509	1.113401	2.041286	1.838354	0.902281	3.146542	-0.426610	2.979342	3.525173	3.216079	1.808050	2.738036	1.200689	1.913024	0.557967	1.413585	2.615290	2.972785	2.008319	0.822614	2.597234	3.269167	1.173795	1.285396	0.411498	-0.594627	2.261554
8.600000	3.290392	3.428250	2.279571	-0.074385	0.396215	1.634575	3.254834	-1.213152	2.475658	2.637831	-1.562052	3.008696	2.168895	0.407030	2.121539	1.941358	0.921291	1.161572	1.216608	2.050282	0.881585	0.855034	0.805520	3.150680	1.320673	2.194530	1.995661	1.045948	3.218552	-0.295291	3.014246	3.605582	3.344363	1.948411	2.833715	1.375010	2.044111	0.776677	1.559539	2.700027	3.019431	2.141127	0.998693	2.755261	3.317044	1.350544	1.452917	0.572685	-0.420320	2.370674
8.650000	3.349172	3.468811	2.419724	0.177003	0.544192	1.773886	3.330467	-0.988586	2.604726	2.738853	-1.345997	3.052152	2.296543	0.620384	2.215387	2.086575	1.081655	1.335448	1.376997	2.158813	1.092114	1.044689	0.914006	3.231700	1.516959	2.336452	2.140189	1.187078	3.283457	-0.165927	3.045234	3.681929	3.463634	2.079506	2.922595	1.540729	2.165547	0.986305	1.702636	2.777508	3.060949	2.264435	1.171007	2.901747	3.359965	1.520247	1.611650	0.729547	-0.249721	2.470017
8.700000	3.403002	3.505302	2.549574	0.422664	0.688340	1.903427	3.399440	-0.762888	2.724503	2.830049	-1.128448	3.095210	2.417412	0.826722	2.305727	2.223713	1.238395	1.500282	1.530465	2.258631	1.294871	1.227024	1.020630	3.305233	1.701663	2.467422	2.272499	1.325330	3.341915	-0.038780	3.072719	3.754571	3.574333	2.201471	3.004763	1.697830	2.277761	1.186144	1.842510	2.848130	3.097887	2.378479	1.338897	3.037071	3.398453	1.682546	1.761421	0.882342	-0.082926	2.560227
8.750000	3.452194	3.538129	2.669494	0.661434	0.828616	2.023679	3.462165	-0.537108	2.835133	2.912189	-0.910372	3.137402	2.531382	1.025410	2.392235	2.352728	1.390904	1.656165	1.676755	2.350204	1.488906	1.401546	1.125549	3.371910	1.874421	2.587898	2.393244	1.460331	3.394535	0.085963	3.097064	3.823818	3.676900	2.314514	3.080372	1.846412	2.381210	1.375698	1.978742	2.912299	3.130734	2.483566	1.501721	3.161674	3.432975	1.837140	1.902157	1.031317	0.080002	2.641960
8.800000	3.497048	3.567659	2.779926	0.892293	0.964951	2.135150	3.519050	-0.312325	2.936872	2.986038	-0.692776	3.178260	2.638406	1.215908	2.474597	2.473646	1.538581	1.803322	1.815678	2.434031	1.673437	1.567844	1.228878	3.432330	2.035103	2.698402	2.503134	1.591697	3.441884	0.208198	3.118597	3.889925	3.771782	2.418931	3.149630	1.986643	2.476370	1.554677	2.110872	2.970430	3.159941	2.580077	1.658901	3.276069	3.463952	1.983798	2.033902	1.176688	0.239023	2.715875
8.850000	3.537847	3.594231	2.881361	1.114376	1.097237	2.238341	3.570487	-0.089622	3.030056	3.052338	-0.476686	3.217343	2.738507	1.397748	2.552543	2.586573	1.680861	1.942061	1.947118	2.510628	1.847836	1.725583	1.330679	3.487056	2.183787	2.799504	2.602920	1.719039	3.484483	0.327883	3.137612	3.953125	3.859419	2.515078	3.212787	2.118771	2.563723	1.722977	2.238438	3.022932	3.185913	2.668440	1.809944	3.380779	3.491761	2.122374	2.156785	1.318622	0.394107	2.782621
8.900000	3.574867	3.618142	2.974323	1.327001	1.225337	2.333754	3.616862	0.129921	3.115085	3.111787	-0.263127	3.254245	2.831778	1.570561	2.625834	2.691677	1.817235	2.072760	2.071028	2.580498	2.011668	1.874525	1.430957	3.536605	2.320723	2.891800	2.693353	1.841978	3.522809	0.445043	3.154362	4.013613	3.940242	2.603357	3.270127	2.243083	2.643747	1.880638	2.360988	3.070210	3.209002	2.749124	1.954433	3.476367	3.516739	2.252800	2.271015	1.457230	0.545222	2.842821
8.950000	3.608373	3.639672	3.059360	1.529649	1.349099	2.421881	3.658548	0.345260	3.192419	3.165056	-0.053087	3.288604	2.918380	1.734086	2.694282	2.789187	1.947279	2.195827	2.187430	2.644147	2.164693	2.014538	1.529675	3.581465	2.446312	2.975896	2.775184	1.960172	3.557296	0.559755	3.169080	4.071549	4.014675	2.684211	3.321955	2.359906	2.716925	2.027845	2.478123	3.112645	3.229538	2.822617	2.092060	3.563393	3.539189	2.375098	2.376887	1.592563	0.692334	2.897071
9.000000	3.638622	3.659062	3.137014	1.721967	1.468343	2.503188	3.695896	0.555390	3.262540	3.212755	0.152482	3.320103	2.998521	1.888157	2.757743	2.879385	2.070665	2.311687	2.296413	2.702065	2.306835	2.145586	1.626731	3.622077	2.561063	3.052395	2.849138	2.073301	3.588338	0.672127	3.181964	4.127069	4.083125	2.758092	3.368587	2.469563	2.783719	2.164878	2.589494	3.150608	3.247805	2.889421	2.222596	3.642413	3.559377	2.489362	2.474738	1.724590	0.835390	2.945929
9.050000	3.665859	3.676536	3.207827	1.903765	1.582898	2.578135	3.729248	0.759382	3.325955	3.255456	0.352720	3.348469	3.072454	2.032722	2.816121	2.962586	2.187163	2.420769	2.398126	2.754712	2.438183	2.267740	1.721976	3.658847	2.665563	3.121885	2.915906	2.181098	3.616289	0.782293	3.193193	4.180281	4.145986	2.825467	3.410343	2.572396	2.844578	2.292092	2.694828	3.184446	3.264058	2.950028	2.345921	3.713969	3.577542	2.595758	2.564949	1.853225	0.974321	2.989909
9.100000	3.690321	3.692292	3.272324	2.074982	1.692592	2.647156	3.758924	0.956396	3.383171	3.293674	0.546851	3.373479	3.140474	2.167826	2.869355	3.039139	2.296654	2.523482	2.492765	2.802535	2.558968	2.381158	1.815224	3.692150	2.760449	3.184935	2.976138	2.283361	3.641466	0.890395	3.202923	4.231274	4.203633	2.886801	3.447534	2.668737	2.899939	2.409907	2.793935	3.214477	3.278522	3.004931	2.461997	3.778590	3.593898	2.694521	2.647933	1.978320	1.109040	3.029491
9.150000	3.712230	3.706510	3.331010	2.235688	1.797280	2.710664	3.785230	1.145694	3.434687	3.327881	0.734213	3.394944	3.202894	2.293607	2.917429	3.109417	2.399115	2.620223	2.580580	2.845947	2.669534	2.486084	1.906241	3.722319	2.846395	3.242083	3.030445	2.379938	3.664156	0.996561	3.211287	4.280119	4.256427	2.942544	3.480466	2.758919	2.950219	2.518779	2.886711	3.241003	3.291398	3.054595	2.570871	3.836782	3.608632	2.785927	2.724120	2.099686	1.239450	3.065114
9.200000	3.731802	3.719346	3.384368	2.386050	1.896844	2.769056	3.808452	1.326665	3.480990	3.358502	0.914272	3.412725	3.260046	2.410300	2.960360	3.173806	2.494624	2.711365	2.661857	2.885339	2.770330	2.582830	1.994784	3.749662	2.924078	3.293848	3.079391	2.470753	3.684617	1.100912	3.218407	4.326882	4.304710	2.993140	3.509426	2.843258	2.995815	2.619201	2.973137	3.264296	3.302863	3.099474	2.672666	3.889034	3.621913	2.870311	2.793954	2.217106	1.365448	3.097174
9.250000	3.749239	3.730947	3.432852	2.526316	1.991195	2.822708	3.828857	1.498825	3.522541	3.385919	1.086598	3.426702	3.312270	2.518202	2.998184	3.232690	2.583333	2.797249	2.736906	2.921073	2.861861	2.671762	2.080576	3.774457	2.994164	3.340706	3.123494	2.555787	3.703075	1.203536	3.224384	4.371608	4.348804	3.039005	3.534688	2.922060	3.037103	2.711668	3.053267	3.284606	3.313077	3.139991	2.767558	3.935798	3.633890	2.948023	2.857865	2.330341	1.486917	3.126035
9.300000	3.764730	3.741441	3.476884	2.656805	2.080288	2.871969	3.846698	1.661824	3.559776	3.410475	1.250889	3.436784	3.359905	2.617679	3.030967	3.286459	2.665462	2.878195	2.806056	2.953481	2.944685	2.753291	2.163340	3.796953	3.057301	3.383104	3.163228	2.635083	3.719739	1.304479	3.229310	4.414341	4.389019	3.080532	3.556505	2.995620	3.074437	2.796678	3.127224	3.302162	3.322175	3.176540	2.855779	3.977513	3.644695	3.019442	2.916288	2.439160	1.603747	3.152020
9.350000	3.778452	3.750941	3.516863	2.777882	2.164121	2.917175	3.862210	1.815443	3.593099	3.432475	1.406952	3.442903	3.403285	2.709135	3.058783	3.335489	2.741286	2.954488	2.869652	2.982870	3.019390	2.827849	2.242800	3.817378	3.114107	3.421454	3.199021	2.708734	3.734788	1.403746	3.233261	4.455120	4.425642	3.118093	3.575105	3.064214	3.108149	2.874737	3.195190	3.317171	3.330282	3.209489	2.937596	4.014585	3.654446	3.084955	2.969637	2.543343	1.715835	3.175427
9.400000	3.790575	3.759551	3.553151	2.889942	2.242732	2.958639	3.875606	1.959594	3.622885	3.452192	1.554699	3.445008	3.442733	2.793013	3.081722	3.380144	2.811114	3.026396	2.928039	3.009519	3.086568	2.895887	2.318684	3.835935	3.165168	3.456135	3.231265	2.776883	3.748389	1.501291	3.236306	4.493980	4.458941	3.152032	3.590705	3.128111	3.138554	2.946327	3.257384	3.329816	3.337507	3.239179	3.013304	4.047398	3.663249	3.144951	3.018314	2.642695	1.823090	3.196520
9.450000	3.801254	3.767364	3.586087	2.993421	2.316200	2.996656	3.887092	2.094313	3.649479	3.469868	1.694136	3.443058	3.478564	2.869774	3.099884	3.420778	2.875290	3.094161	2.981568	3.033690	3.146814	2.957862	2.390744	3.852809	3.211029	3.487498	3.260313	2.839705	3.760685	1.597028	3.238503	4.530957	4.489177	3.182664	3.603491	3.187566	3.165941	3.011924	3.314070	3.340268	3.343946	3.265920	3.083226	4.076311	3.671195	3.199824	3.062698	2.737070	1.925449	3.215533
9.500000	3.810630	3.774460	3.615983	3.088753	2.384633	3.031500	3.896851	2.219735	3.673196	3.485722	1.825350	3.437027	3.511072	2.939891	3.113367	3.457722	2.934160	3.158009	3.030578	3.055613	3.200709	3.014223	2.458749	3.868164	3.252195	3.515859	3.286480	2.897415	3.771808	1.690820	3.239902	4.566084	4.516582	3.210282	3.613637	3.242825	3.190581	3.071974	3.365523	3.348676	3.349683	3.289994	3.147686	4.101662	3.678369	3.249948	3.103150	2.826354	2.022863	3.232683
9.550000	3.818836	3.780914	3.643121	3.176393	2.448177	3.063424	3.905055	2.336095	3.694315	3.499942	1.948489	3.426896	3.540532	3.003836	3.122275	3.491291	2.988091	3.218143	3.075399	3.075502	3.248811	3.065410	2.522489	3.882148	3.289133	3.541507	3.310050	2.950239	3.781871	1.782482	3.240548	4.599400	4.541379	3.235152	3.621298	3.294123	3.212723	3.126912	3.412035	3.355174	3.354792	3.311660	3.207021	4.123760	3.684843	3.295688	3.140002	2.910486	2.115314	3.248156
9.600000	3.825994	3.786795	3.667760	3.256792	2.507002	3.092673	3.911864	2.443698	3.713096	3.512697	2.063774	3.412657	3.567204	3.062066	3.126714	3.521775	3.037434	3.274760	3.116353	3.093551	3.291651	3.111842	2.581789	3.894896	3.322269	3.564706	3.331279	2.998424	3.790979	1.871800	3.240475	4.630944	4.563776	3.257516	3.626605	3.341685	3.232596	3.177145	3.453895	3.359883	3.359343	3.331152	3.261559	4.142895	3.690687	3.337392	3.173571	2.989457	2.202815	3.262122
9.650000	3.832215	3.792156	3.690133	3.330392	2.561296	3.119462	3.917416	2.542912	3.729767	3.524136	2.171451	3.394310	3.591332	3.115035	3.126786	3.549449	3.082537	3.328036	3.153740	3.109936	3.329729	3.153922	2.636498	3.906528	3.351989	3.585692	3.350395	3.042214	3.799225	1.958528	3.239716	4.660754	4.583966	3.277594	3.629681	3.385728	3.250415	3.223052	3.491399	3.362910	3.363391	3.348679	3.311630	4.159335	3.695955	3.375389	3.204143	3.063296	2.285401	3.274734
9.700000	3.837602	3.797054	3.710460	3.397641	2.611262	3.144003	3.921849	2.634156	3.744536	3.534396	2.271823	3.371864	3.613136	3.163173	3.122601	3.574565	3.123733	3.378146	3.187848	3.124811	3.363512	3.192029	2.686501	3.917153	3.378648	3.604683	3.367601	3.081872	3.806689	2.042401	3.238298	4.688880	4.602127	3.295586	3.630632	3.426464	3.266374	3.264994	3.524823	3.364354	3.366992	3.364433	3.357548	4.173330	3.700702	3.409987	3.231988	3.132088	2.363146	3.286128
9.750000	3.842247	3.801537	3.728932	3.458966	2.657116	3.166478	3.925284	2.717871	3.757583	3.543589	2.365208	3.345344	3.632820	3.206884	3.114268	3.597353	3.161344	3.425248	3.218946	3.138322	3.393430	3.226511	2.731700	3.926866	3.402557	3.621868	3.383079	3.117641	3.813447	2.123145	3.236244	4.715365	4.618424	3.311671	3.629547	3.464087	3.280648	3.303306	3.554435	3.364298	3.370188	3.378582	3.399621	4.185113	3.704974	3.441475	3.257349	3.195947	2.436139	3.296422
9.800000	3.846240	3.805644	3.745725	3.514781	2.699072	3.187067	3.927828	2.794524	3.769074	3.551824	2.451945	3.314793	3.650568	3.246555	3.101891	3.618027	3.195667	3.469500	3.247288	3.150600	3.419881	3.257699	2.772031	3.935757	3.424009	3.637430	3.396991	3.149768	3.819562	2.200479	3.233572	4.740260	4.633015	3.326011	3.626508	3.498798	3.293407	3.338295	3.580486	3.362822	3.373024	3.391282	3.438139	4.194889	3.708814	3.470118	3.280452	3.255020	2.504503	3.305724
9.850000	3.849652	3.809416	3.760999	3.565487	2.737348	3.205930	3.929584	2.864582	3.779154	3.559186	2.532389	3.280262	3.666553	3.282541	3.085592	3.636782	3.226980	3.511045	3.273105	3.161758	3.443227	3.285893	2.807450	3.943904	3.443257	3.651517	3.409480	3.178484	3.825091	2.274133	3.230300	4.763618	4.646039	3.338751	3.621586	3.530778	3.304792	3.370249	3.603208	3.359995	3.375536	3.402669	3.473380	4.202857	3.712259	3.496166	3.301504	3.309480	2.568375	3.314133
9.900000	3.852556	3.812887	3.774899	3.611466	2.772158	3.223211	3.930642	2.928514	3.787948	3.565762	2.606889	3.241834	3.680930	3.315175	3.065487	3.653795	3.255545	3.550032	3.296614	3.171902	3.463801	3.311368	2.837933	3.951376	3.460535	3.664279	3.420676	3.204008	3.830092	2.343846	3.226441	4.785491	4.657629	3.350023	3.614844	3.560206	3.314941	3.399432	3.622812	3.355878	3.377754	3.412863	3.505602	4.209198	3.715342	3.519842	3.320691	3.359522	2.627911	3.321731
9.950000	3.855016	3.816086	3.787559	3.653083	2.803713	3.239050	3.931086	2.986782	3.795572	3.571621	2.675807	3.199611	3.693837	3.344764	3.041705	3.669228	3.281600	3.586594	3.318017	3.181129	3.481902	3.334377	2.863482	3.958240	3.476047	3.675835	3.430688	3.226551	3.834607	2.409387	3.222009	4.805939	4.667906	3.359945	3.606338	3.587252	3.323977	3.426087	3.639490	3.350530	3.379711	3.421977	3.535051	4.214077	3.718096	3.541353	3.338185	3.405351	2.683284	3.328597


==> figures/data/sinusoid/lmamla.csv <==
x	y0	y1	y2	y3	y4	y5	y6	y7	y8	y9	y10	y11	y12	y13	y14	y15	y16	y17	y18	y19	y20	y21	y22	y23	y24	y25	y26	y27	y28	y29	y30	y31	y32	y33	y34	y35	y36	y37	y38	y39	y40	y41	y42	y43	y44	y45	y46	y47	y48	y49
-10.000000	21.005102	0.394693	11.348328	13.063889	-0.157925	7.780343	-4.728815	-6.270036	11.181452	16.267118	-18.880051	-4.883660	0.495475	7.362011	5.345013	-0.809090	2.801818	11.916407	-4.289121	10.110171	15.515318	-1.801192	2.845167	15.344385	-18.587423	-14.949002	-1.433390	26.564623	13.064509	-2.844118	-3.070164	-13.469254	-3.549011	-1.513769	9.699814	-2.081419	-20.312126	4.577656	-13.526092	17.948164	1.591597	21.503172	-15.329525	-4.522172	5.650208	3.139465	15.345064	0.172303	32.716908	-9.416474
-9.950000	21.029659	0.431071	11.353024	13.053548	-0.133526	7.793079	-4.763458	-6.271568	11.165471	16.312639	-18.799105	-4.782985	0.459709	7.360312	5.421354	-0.814466	2.843402	11.914577	-4.306196	10.084290	15.485523	-1.821375	2.875570	15.343221	-18.601471	-14.949090	-1.427899	26.527561	13.063925	-2.888795	-3.047868	-13.328904	-3.566027	-1.652701	9.727827	-2.062413	-20.238478	4.548517	-13.519174	18.034378	1.623385	21.496532	-15.276609	-4.472925	5.622910	3.199645	15.342784	0.175784	32.723827	-9.429084
-9.900000	21.055212	0.468759	11.357752	13.043372	-0.109206	7.804124	-4.798510	-6.273084	11.149092	16.359138	-18.717808	-4.680920	0.424535	7.358709	5.498106	-0.819666	2.886432	11.912615	-4.322298	10.058816	15.455709	-1.841628	2.906004	15.342122	-18.615845	-14.949197	-1.422373	26.489908	13.063336	-2.934309	-3.026220	-13.188072	-3.582351	-1.794337	9.755931	-2.043523	-20.160553	4.518743	-13.512107	18.122087	1.654112	21.489380	-15.221855	-4.420853	5.595676	3.259990	15.340332	0.180671	32.728851	-9.441704
-9.850000	21.081816	0.507802	11.362517	13.033365	-0.084970	7.813549	-4.833977	-6.274582	11.132301	16.406570	-18.636438	-4.577292	0.389923	7.357216	5.575146	-0.824681	2.930949	11.910498	-4.337428	10.033763	15.426035	-1.861939	2.936432	15.341111	-18.630571	-14.949317	-1.416800	26.451658	13.062741	-2.980651	-3.005236	-13.047292	-3.597986	-1.938535	9.784128	-2.024741	-20.078211	4.488340	-13.504883	18.211205	1.683785	21.481695	-15.165192	-4.365814	5.568510	3.320472	15.337709	0.186977	32.732029	-9.454329
-9.800000	21.109510	0.548234	11.367324	13.023520	-0.060819	7.821426	-4.869860	-6.276064	11.115088	16.454849	-18.555285	-4.471910	0.355836	7.355818	5.652324	-0.829504	2.976988	11.908214	-4.351596	10.009134	15.396654	-1.882312	2.966822	15.340178	-18.645685	-14.949462	-1.411183	26.412786	13.062143	-3.027818	-2.984896	-12.907112	-3.612927	-2.085133	9.812405	-2.006075	-19.991295	4.457293	-13.497502	18.301634	1.712408	21.473455	-15.106556	-4.307692	5.541417	3.381070	15.334911	0.194694	32.733406	-9.466958
-9.750000	21.138348	0.590073	11.372173	13.013844	-0.036759	7.827843	-4.906149	-6.277523	11.097423	16.503908	-18.474648	-4.364569	0.322237	7.354532	5.729514	-0.834109	3.024587	11.905744	-4.364809	9.984948	15.367731	-1.902747	2.997147	15.339343	-18.661222	-14.949622	-1.405522	26.373281	13.061542	-3.075810	-2.965194	-12.768068	-3.627164	-2.233963	9.840754	-1.987523	-19.899633	4.425598	-13.489959	18.393257	1.739994	21.464624	-15.045887	-4.246365	5.514405	3.441757	15.331944	0.203824	32.733013	-9.479601
-9.700000	21.168377	0.633354	11.377069	13.004333	-0.012797	7.832856	-4.942839	-6.278960	11.079295	16.553654	-18.394785	-4.255071	0.289071	7.353356	5.806565	-0.838504	3.073773	11.903079	-4.377070	9.961210	15.339422	-1.923239	3.027382	15.338603	-18.677214	-14.949809	-1.399812	26.333130	13.060933	-3.124638	-2.946123	-12.630695	-3.640703	-2.384847	9.869177	-1.969087	-19.803078	4.393260	-13.482245	18.485949	1.766565	21.455179	-14.983105	-4.181721	5.487486	3.502512	15.328801	0.214369	32.730877	-9.492242
-9.650000	21.199644	0.678087	11.382010	12.994979	0.011072	7.836538	-4.979911	-6.280371	11.060684	16.604004	-18.315971	-4.143253	0.256282	7.352286	5.883321	-0.842665	3.124582	11.900204	-4.388385	9.937931	15.311901	-1.943786	3.057490	15.337972	-18.693684	-14.950017	-1.394063	26.292320	13.060319	-3.174299	-2.927668	-12.495498	-3.653537	-2.537587	9.897667	-1.950777	-19.701429	4.360257	-13.474362	18.579529	1.792136	21.445082	-14.918152	-4.113637	5.460660	3.563303	15.325485	0.226311	32.727028	-9.504895
-9.600000	21.232191	0.724306	11.387005	12.985791	0.034833	7.838937	-5.017353	-6.281760	11.041572	16.654852	-18.238462	-4.028945	0.223801	7.351331	5.959613	-0.846577	3.177039	11.897106	-4.398767	9.915119	15.285313	-1.964379	3.087451	15.337450	-18.710672	-14.950252	-1.388260	26.250828	13.059703	-3.224793	-2.909824	-12.362950	-3.665667	-2.691978	9.926218	-1.932587	-19.594494	4.326597	-13.466300	18.673853	1.816736	21.434305	-14.850941	-4.042029	5.433934	3.624111	15.321996	0.239649	32.721489	-9.517558
-9.550000	21.266058	0.772013	11.392056	12.976760	0.058491	7.840116	-5.055159	-6.283121	11.021942	16.706104	-18.162493	-3.911999	0.191553	7.350482	6.035270	-0.850234	3.231163	11.893777	-4.408210	9.892780	15.259809	-1.985023	3.117239	15.337054	-18.728209	-14.950505	-1.382411	26.208637	13.059081	-3.276143	-2.892590	-12.233514	-3.677090	-2.847817	9.954821	-1.914521	-19.482059	4.292262	-13.458060	18.768736	1.840393	21.422810	-14.781410	-3.966775	5.407313	3.684898	15.318329	0.254373	32.714287	-9.530217
-9.500000	21.301285	0.821234	11.397169	12.967886	0.082036	7.840103	-5.093279	-6.284452	11.001764	16.757652	-18.088282	-3.792287	0.159451	7.349746	6.110120	-0.853620	3.286979	11.890209	-4.416724	9.870921	15.235540	-2.005706	3.146835	15.336790	-18.746325	-14.950793	-1.376509	26.165739	13.058458	-3.328346	-2.875944	-12.107593	-3.687805	-3.004882	9.983466	-1.896584	-19.363895	4.257263	-13.449634	18.863985	1.863141	21.410555	-14.709484	-3.887808	5.380810	3.745643	15.314495	0.270476	32.705421	-9.542889
-9.450000	21.337900	0.871964	11.402340	12.959172	0.105467	7.838922	-5.131715	-6.285753	10.981031	16.809393	-18.016033	-3.669734	0.127403	7.349120	6.183942	-0.856720	3.344497	11.886391	-4.424313	9.849551	15.212635	-2.026430	3.176214	15.336668	-18.765047	-14.951108	-1.370565	26.122110	13.057830	-3.381408	-2.859888	-11.985579	-3.697811	-3.162948	10.012157	-1.878774	-19.239761	4.221587	-13.441018	18.959394	1.885002	21.397511	-14.635067	-3.805037	5.354426	3.806310	15.310483	0.287952	32.694916	-9.555550
-9.400000	21.375946	0.924202	11.407581	12.950612	0.128777	7.836586	-5.170431	-6.287022	10.959713	16.861202	-17.945921	-3.544278	0.095298	7.348606	6.256560	-0.859531	3.403736	11.882311	-4.430977	9.828675	15.191206	-2.047190	3.205362	15.336690	-18.784405	-14.951451	-1.364572	26.077740	13.057197	-3.435351	-2.844406	-11.867810	-3.707101	-3.321794	10.040874	-1.861094	-19.109383	4.185236	-13.432208	19.054756	1.906023	21.383621	-14.558096	-3.718400	5.328178	3.866867	15.306299	0.306777	32.682766	-9.568222
-9.350000	21.415449	0.977954	11.412896	12.942206	0.151965	7.833091	-5.209382	-6.288256	10.937790	16.912979	-17.878105	-3.415913	0.063031	7.348209	6.327725	-0.862024	3.464682	11.877965	-4.436721	9.808295	15.171370	-2.067977	3.234253	15.336877	-18.804424	-14.951829	-1.358523	26.032610	13.056563	-3.490180	-2.829489	-11.754575	-3.715672	-3.481170	10.069612	-1.843548	-18.972492	4.148211	-13.423202	19.149855	1.926224	21.368849	-14.478494	-3.627853	5.302065	3.927293	15.301939	0.326952	32.668980	-9.580899
-9.300000	21.456438	1.033198	11.418285	12.933951	0.175025	7.828403	-5.248561	-6.289450	10.915241	16.964607	-17.812716	-3.284668	0.030472	7.347920	6.397216	-0.864182	3.527348	11.873344	-4.441543	9.788411	15.153210	-2.088802	3.262881	15.337232	-18.825129	-14.952237	-1.352421	25.986708	13.055919	-3.545911	-2.815132	-11.646117	-3.723525	-3.640852	10.098366	-1.826141	-18.828773	4.110502	-13.413985	19.244467	1.945647	21.353151	-14.396170	-3.533350	5.276104	3.987550	15.297413	0.348460	32.653561	-9.593579
-9.250000	21.498926	1.089917	11.423759	12.925848	0.197949	7.822495	-5.287909	-6.290609	10.892037	17.015974	-17.749863	-3.150649	-0.002518	7.347750	6.464768	-0.866003	3.591717	11.868442	-4.445441	9.769033	15.136805	-2.109648	3.291226	15.337768	-18.846548	-14.952683	-1.346269	25.940014	13.055273	-3.602565	-2.801334	-11.542648	-3.730652	-3.800605	10.127121	-1.808872	-18.677912	4.072115	-13.404567	19.338373	1.964324	21.336462	-14.311043	-3.434880	5.250298	4.047605	15.292712	0.371290	32.636494	-9.606256
-9.200000	21.542925	1.148089	11.429321	12.917890	0.220740	7.815305	-5.327401	-6.291722	10.868168	17.066959	-17.689638	-3.013956	-0.036086	7.347690	6.530125	-0.867457	3.657778	11.863247	-4.448423	9.750148	15.122213	-2.130512	3.319268	15.338496	-18.868708	-14.953170	-1.340067	25.892515	13.054622	-3.660160	-2.788074	-11.444320	-3.737052	-3.960194	10.155869	-1.791741	-18.519567	4.033055	-13.394929	19.431353	1.982283	21.318741	-14.223019	-3.332430	5.224665	4.107431	15.287837	0.395414	32.617794	-9.618936
-9.150000	21.588463	1.207680	11.434973	12.910085	0.243386	7.806751	-5.367002	-6.292796	10.843596	17.117460	-17.632095	-2.874804	-0.070390	7.347735	6.592963	-0.868537	3.725509	11.857758	-4.450483	9.731763	15.109480	-2.151396	3.346988	15.339429	-18.891619	-14.953692	-1.333803	25.844183	13.053966	-3.718713	-2.775355	-11.351248	-3.742714	-4.119385	10.184599	-1.774758	-18.353403	3.993306	-13.385074	19.523188	1.999557	21.299929	-14.132038	-3.226017	5.199214	4.166993	15.282790	0.420837	32.597439	-9.631605
-9.100000	21.635521	1.268633	11.440733	12.902424	0.265888	7.796729	-5.406650	-6.293824	10.818300	17.167376	-17.577291	-2.733429	-0.105608	7.347891	6.652974	-0.869227	3.794878	11.851969	-4.451617	9.713872	15.098631	-2.172287	3.374366	15.340575	-18.915308	-14.954259	-1.327486	25.795029	13.053303	-3.778256	-2.763164	-11.263516	-3.747630	-4.277936	10.213297	-1.757927	-18.179064	3.952889	-13.374993	19.613680	2.016181	21.279964	-14.037996	-3.115693	5.173960	4.226252	15.277576	0.447530	32.575424	-9.644277
-9.050000	21.684126	1.330914	11.446595	12.894908	0.288236	7.785121	-5.446339	-6.294802	10.792262	17.216593	-17.525236	-2.590109	-0.141927	7.348163	6.709820	-0.869507	3.865850	11.845871	-4.451826	9.696464	15.089680	-2.193192	3.401375	15.341951	-18.939787	-14.954865	-1.321118	25.745010	13.052634	-3.838807	-2.751493	-11.181144	-3.751788	-4.435650	10.241951	-1.741244	-17.996212	3.911794	-13.364682	19.702606	2.032175	21.258785	-13.940804	-3.001491	5.148914	4.285185	15.272191	0.475480	32.551720	-9.656949
-9.000000	21.734266	1.394448	11.452570	12.887532	0.310427	7.771778	-5.486013	-6.295730	10.765448	17.265017	-17.475946	-2.445191	-0.179538	7.348528	6.763127	-0.869363	3.938379	11.839466	-4.451101	9.679540	15.082624	-2.214106	3.427975	15.343572	-18.965088	-14.955525	-1.314688	25.694128	13.051957	-3.900399	-2.740334	-11.104130	-3.755180	-4.592291	10.270545	-1.724712	-17.804501	3.870028	-13.354135	19.789791	2.047582	21.236324	-13.840378	-2.883495	5.124095	4.343758	15.266634	0.504674	32.526333	-9.669615
-8.950000	21.785927	1.459173	11.458658	12.880301	0.332462	7.756524	-5.525640	-6.296608	10.737837	17.312555	-17.429401	-2.299046	-0.218655	7.349004	6.812492	-0.868781	4.012417	11.832744	-4.449437	9.663079	15.077446	-2.235014	3.454117	15.345447	-18.991213	-14.956233	-1.308201	25.642361	13.051268	-3.963066	-2.729694	-11.032446	-3.757791	-4.747657	10.299074	-1.708345	-17.603649	3.827592	-13.343343	19.875055	2.062418	21.212513	-13.736625	-2.761809	5.099510	4.401927	15.260910	0.535090	32.499233	-9.682277
-8.900000	21.839098	1.524996	11.464891	12.873212	0.354327	7.739162	-5.565203	-6.297429	10.709395	17.359129	-17.385584	-2.152094	-0.259510	7.349570	6.857504	-0.867737	4.087889	11.825706	-4.446829	9.647077	15.074116	-2.255926	3.479739	15.347589	-19.018175	-14.956990	-1.301655	25.589697	13.050572	-4.026836	-2.719554	-10.966022	-3.759606	-4.901543	10.327513	-1.692141	-17.393400	3.784507	-13.332303	19.958225	2.076718	21.187275	-13.629472	-2.636549	5.075186	4.459672	15.255014	0.566719	32.470406	-9.694915
-8.850000	21.893753	1.591828	11.471251	12.866261	0.376028	7.719466	-5.604650	-6.298192	10.680102	17.404652	-17.344442	-2.004781	-0.302332	7.350238	6.897698	-0.866226	4.164739	11.818352	-4.443269	9.631514	15.072594	-2.276827	3.504761	15.350013	-19.045992	-14.957805	-1.295050	25.536123	13.049865	-4.091750	-2.709914	-10.904750	-3.760602	-5.053752	10.355837	-1.676101	-17.173594	3.740768	-13.321012	20.039145	2.090501	21.160540	-13.518797	-2.507848	5.051133	4.516953	15.248947	0.599535	32.439831	-9.707557
-8.800000	21.949863	1.659572	11.477758	12.859447	0.397548	7.697178	-5.643990	-6.298894	10.649927	17.449064	-17.305937	-1.857555	-0.347375	7.350999	6.932633	-0.864231	4.242885	11.810680	-4.438745	9.616374	15.072832	-2.297718	3.529087	15.352740	-19.074675	-14.958680	-1.288383	25.481621	13.049144	-4.157844	-2.700770	-10.848523	-3.760756	-5.204106	10.384050	-1.660243	-16.944099	3.696385	-13.309459	20.117689	2.103791	21.132215	-13.404541	-2.375862	5.027371	4.573734	15.242707	0.633539	32.407482	-9.720189
-8.750000	22.007402	1.728116	11.484421	12.852773	0.418888	7.672019	-5.683173	-6.299535	10.618844	17.492296	-17.269993	-1.710892	-0.394899	7.351840	6.961812	-0.861729	4.322240	11.802693	-4.433252	9.601630	15.074768	-2.318597	3.552592	15.355783	-19.104229	-14.959619	-1.281655	25.426184	13.048407	-4.225166	-2.692125	-10.797200	-3.760047	-5.352444	10.412111	-1.644557	-16.704962	3.651366	-13.297635	20.193739	2.116609	21.102232	-13.286583	-2.240777	5.003921	4.629996	15.236301	0.668705	32.373333	-9.732797
-8.700000	22.066328	1.797341	11.491252	12.846234	0.440042	7.643664	-5.722205	-6.300108	10.586813	17.534298	-17.236553	-1.565265	-0.445168	7.352766	6.984764	-0.858720	4.402714	11.794394	-4.426777	9.587258	15.078329	-2.339457	3.575119	15.359157	-19.134661	-14.960618	-1.274863	25.369801	13.047655	-4.293753	-2.683969	-10.750619	-3.758437	-5.498592	10.440010	-1.629058	-16.456337	3.605741	-13.285535	20.267179	2.128983	21.070494	-13.164849	-2.102796	4.980805	4.685695	15.229721	0.705016	32.337360	-9.745396
-8.650000	22.126596	1.867110	11.498257	12.839837	0.461007	7.611775	-5.761079	-6.300614	10.553822	17.575026	-17.205532	-1.421131	-0.498460	7.353765	7.000973	-0.855190	4.484221	11.785788	-4.419312	9.573230	15.083447	-2.360293	3.596490	15.362878	-19.165976	-14.961688	-1.268006	25.312458	13.046882	-4.363662	-2.676301	-10.708611	-3.755897	-5.642406	10.467720	-1.613758	-16.198526	3.559497	-13.273149	20.337934	2.140927	21.036901	-13.039234	-1.962131	4.958026	4.740802	15.222968	0.742470	32.299530	-9.757968
-8.600000	22.188158	1.937304	11.505455	12.833577	0.481774	7.575972	-5.799799	-6.301049	10.519829	17.614443	-17.176855	-1.278917	-0.555056	7.354834	7.010012	-0.851122	4.566638	11.776880	-4.410840	9.559506	15.090040	-2.381102	3.616485	15.366965	-19.198181	-14.962832	-1.261089	25.254137	13.046082	-4.434944	-2.669119	-10.671000	-3.752381	-5.783764	10.495218	-1.598653	-15.932048	3.512662	-13.260472	20.405928	2.152462	21.001375	-12.909657	-1.819025	4.935615	4.795293	15.216040	0.781040	32.259815	-9.770541
-8.550000	22.250952	2.007761	11.512849	12.827454	0.502340	7.535859	-5.838382	-6.301409	10.484800	17.652515	-17.150431	-1.139027	-0.615233	7.355963	7.011434	-0.846510	4.649862	11.767675	-4.401349	9.546056	15.098022	-2.401875	3.634868	15.371435	-19.231276	-14.964055	-1.254099	25.194845	13.045263	-4.507647	-2.662436	-10.637576	-3.747849	-5.922525	10.522484	-1.583761	-15.657559	3.465248	-13.247495	20.471109	2.163604	20.963804	-12.775999	-1.673717	4.913585	4.849133	15.208933	0.820719	32.218166	-9.783080
-8.500000	22.314913	2.078352	11.520468	12.821473	0.522701	7.490995	-5.876829	-6.301691	10.448709	17.689230	-17.126181	-1.001851	-0.679273	7.357139	7.004892	-0.841350	4.733791	11.758194	-4.390827	9.532825	15.107304	-2.422615	3.651347	15.376310	-19.265261	-14.965362	-1.247044	25.134558	13.044415	-4.581833	-2.656240	-10.608152	-3.742246	-6.058599	10.549473	-1.569087	-15.375949	3.417277	-13.234206	20.533434	2.174371	20.924089	-12.638178	-1.526490	4.891942	4.902293	15.201652	0.861504	32.174561	-9.795603
-8.450000	22.379999	2.148915	11.528309	12.815633	0.542849	7.440929	-5.915191	-6.301891	10.411522	17.724569	-17.104006	-0.867696	-0.747442	7.358361	6.990086	-0.835639	4.818299	11.748442	-4.379261	9.519764	15.117796	-2.443321	3.665628	15.381601	-19.300144	-14.966754	-1.239926	25.073273	13.043538	-4.657572	-2.650553	-10.582522	-3.735504	-6.191883	10.576170	-1.554641	-15.088288	3.368772	-13.220602	20.592882	2.184779	20.882128	-12.496089	-1.377625	4.870703	4.954746	15.194192	0.903379	32.128941	-9.808094
-8.400000	22.446110	2.219302	11.536394	12.809934	0.562778	7.385185	-5.953487	-6.302008	10.373207	17.758522	-17.083826	-0.736834	-0.819990	7.359607	6.966844	-0.829379	4.903268	11.738431	-4.366630	9.506815	15.129396	-2.463983	3.677392	15.387338	-19.335917	-14.968238	-1.232733	25.010986	13.042626	-4.734915	-2.645365	-10.560481	-3.727571	-6.322285	10.602535	-1.540436	-14.795815	3.319745	-13.206667	20.649433	2.194839	20.837816	-12.349627	-1.227423	4.849873	5.006463	15.186543	0.946340	32.081272	-9.820565
-8.350000	22.513184	2.289347	11.544740	12.804388	0.582490	7.323292	-5.991783	-6.302039	10.333728	17.791096	-17.065546	-0.609468	-0.897155	7.360874	6.935158	-0.822570	4.988580	11.728182	-4.352924	9.493916	15.142019	-2.484594	3.686317	15.393532	-19.372580	-14.969821	-1.225474	24.947689	13.041671	-4.813930	-2.640682	-10.541816	-3.718357	-6.449731	10.628546	-1.526479	-14.499948	3.270228	-13.192389	20.703091	2.204567	20.791033	-12.198708	-1.076189	4.829461	5.057422	15.178717	0.990376	32.031494	-9.832997
-8.300000	22.581141	2.358894	11.553368	12.798993	0.601970	7.254745	-6.030131	-6.301978	10.293050	17.822283	-17.049076	-0.485775	-0.979134	7.362146	6.895175	-0.815221	5.074122	11.717709	-4.338129	9.480986	15.155569	-2.505154	3.692088	15.400211	-19.410130	-14.971511	-1.218139	24.883379	13.040681	-4.894687	-2.636521	-10.526315	-3.707782	-6.574171	10.654146	-1.512790	-14.202161	3.220237	-13.177756	20.753859	2.213973	20.741671	-12.043203	-0.924248	4.809446	5.107598	15.170698	1.035484	31.979553	-9.845406
-8.250000	22.649899	2.427799	11.562292	12.793751	0.621216	7.179065	-6.068574	-6.301820	10.251134	17.852095	-17.034334	-0.365858	-1.066099	7.363410	6.847219	-0.807339	5.159778	11.707038	-4.322223	9.467952	15.169949	-2.525661	3.694426	15.407389	-19.448563	-14.973311	-1.210736	24.818045	13.039643	-4.977252	-2.632893	-10.513787	-3.695745	-6.695554	10.679308	-1.499380	-13.904059	3.169815	-13.162761	20.801752	2.223072	20.689623	-11.883039	-0.771911	4.789829	5.156959	15.162481	1.081663	31.925381	-9.857769
-8.200000	22.719374	2.495901	11.571533	12.788673	0.640228	7.095792	-6.107207	-6.301567	10.207947	17.880545	-17.021235	-0.249762	-1.158170	7.364647	6.791855	-0.798940	5.245431	11.696187	-4.305201	9.454711	15.185055	-2.546109	3.693119	15.415090	-19.487867	-14.975226	-1.203259	24.751701	13.038556	-5.061696	-2.629800	-10.504025	-3.682136	-6.813824	10.703991	-1.486270	-13.607224	3.118978	-13.147388	20.846800	2.231874	20.634771	-11.718090	-0.619536	4.770583	5.205494	15.154072	1.128909	31.868914	-9.870090
-8.150000	22.789469	2.563055	11.581111	12.783767	0.658994	7.004491	-6.146100	-6.301214	10.163448	17.907642	-17.009693	-0.137460	-1.255405	7.365837	6.729884	-0.790050	5.330982	11.685181	-4.287041	9.441160	15.200800	-2.566494	3.688015	15.423332	-19.528044	-14.977269	-1.195708	24.684334	13.037418	-5.148089	-2.627270	-10.496823	-3.666822	-6.928968	10.728134	-1.473472	-13.313201	3.067757	-13.131618	20.889021	2.240388	20.577000	-11.548243	-0.467433	4.751680	5.253175	15.145463	1.177232	31.810083	-9.882383
-8.100000	22.860094	2.629125	11.591057	12.779036	0.677510	6.904773	-6.185334	-6.300755	10.117600	17.933397	-16.999626	-0.028939	-1.357815	7.366975	6.662348	-0.780689	5.416318	11.674041	-4.267730	9.427192	15.217091	-2.586814	3.679080	15.432141	-19.569086	-14.979442	-1.188084	24.615953	13.036222	-5.236490	-2.625301	-10.491994	-3.649672	-7.040956	10.751711	-1.461005	-13.023444	3.016196	-13.115446	20.928453	2.248622	20.516201	-11.373411	-0.315950	4.733085	5.299983	15.136644	1.226624	31.748806	-9.894626
-8.050000	22.931162	2.693953	11.601385	12.774496	0.695777	6.796300	-6.225020	-6.300183	10.070358	17.957823	-16.990967	0.075954	-1.465326	7.368026	6.590497	-0.770901	5.501370	11.662799	-4.247258	9.412664	15.233831	-2.607060	3.666404	15.441541	-19.610983	-14.981759	-1.180378	24.546556	13.034968	-5.326962	-2.623934	-10.489350	-3.630521	-7.149786	10.774651	-1.448893	-12.739240	2.964324	-13.098844	20.965124	2.256586	20.452263	-11.193482	-0.165412	4.714742	5.345904	15.127609	1.277103	31.684996	-9.906817
-8.000000	23.002583	2.757414	11.612127	12.770160	0.713785	6.678821	-6.265232	-6.299501	10.021689	17.980940	-16.983629	0.177324	-1.577797	7.368972	6.515809	-0.760716	5.586041	11.651484	-4.225609	9.397444	15.250938	-2.627234	3.650218	15.451545	-19.653723	-14.984225	-1.172603	24.476149	13.033657	-5.419555	-2.623168	-10.488704	-3.609195	-7.255444	10.796904	-1.437155	-12.461682	2.912186	-13.081798	20.999065	2.264290	20.385080	-11.008348	-0.016114	4.696583	5.390915	15.118360	1.328667	31.618565	-9.918961
-7.950000	23.074255	2.819401	11.623317	12.766040	0.731529	6.552169	-6.306081	-6.298705	9.971548	18.002745	-16.977554	0.275377	-1.694991	7.369791	6.439905	-0.750188	5.670279	11.640120	-4.202775	9.381373	15.268309	-2.647338	3.630933	15.462182	-19.697308	-14.986852	-1.164748	24.404739	13.032283	-5.514310	-2.623029	-10.489881	-3.585488	-7.357955	10.818417	-1.425824	-12.191649	2.859808	-13.064288	21.030306	2.271737	20.314550	-10.817905	0.131626	4.678532	5.435006	15.108875	1.381335	31.549412	-9.931043
-7.900000	23.146086	2.879775	11.634977	12.762149	0.749002	6.416251	-6.347649	-6.297785	9.919887	18.023258	-16.972664	0.370319	-1.816594	7.370444	6.364555	-0.739379	5.754025	11.628740	-4.178745	9.364272	15.285866	-2.667354	3.609097	15.473466	-19.741718	-14.989648	-1.156807	24.332333	13.030850	-5.611241	-2.623554	-10.492692	-3.559184	-7.457307	10.839119	-1.414924	-11.929744	2.807243	-13.046297	21.058867	2.278936	20.240591	-10.622077	0.277533	4.660505	5.478160	15.099162	1.435117	31.477436	-9.943071
-7.850000	23.217981	2.938442	11.647148	12.758511	0.766203	6.271096	-6.390059	-6.296740	9.866662	18.042482	-16.968903	0.462390	-1.942204	7.370920	6.291548	-0.728338	5.837235	11.617375	-4.153516	9.345960	15.303524	-2.687286	3.585441	15.485419	-19.786951	-14.992625	-1.148794	24.258949	13.029356	-5.710347	-2.624744	-10.496997	-3.530028	-7.553545	10.858955	-1.404479	-11.676318	2.754532	-13.027800	21.084764	2.285898	20.163103	-10.420761	0.421353	4.642399	5.520369	15.089201	1.490028	31.402534	-9.955039
-7.800000	23.289852	2.995299	11.659854	12.755140	0.783126	6.116819	-6.433404	-6.295565	9.811831	18.060415	-16.966206	0.551846	-2.071330	7.371173	6.222685	-0.717156	5.919912	11.606056	-4.127080	9.326230	15.321194	-2.707135	3.560850	15.498067	-19.832991	-14.995793	-1.140701	24.184589	13.027806	-5.811620	-2.626640	-10.502622	-3.497748	-7.646669	10.877848	-1.394531	-11.431467	2.701717	-13.008769	21.108000	2.292624	20.082010	-10.213896	0.562857	4.624094	5.561613	15.078991	1.546093	31.324593	-9.966933
-7.750000	23.361612	3.050256	11.673147	12.752070	0.799768	5.953614	-6.477782	-6.294258	9.755351	18.077061	-16.964510	0.638948	-2.203407	7.371174	6.159687	-0.705909	6.002047	11.594814	-4.099432	9.304868	15.338799	-2.726890	3.536294	15.511416	-19.879831	-14.999171	-1.132528	24.109282	13.026206	-5.914972	-2.629260	-10.509417	-3.462033	-7.736722	10.895716	-1.385108	-11.195037	2.648852	-12.989179	21.128576	2.299120	19.997261	-10.001410	0.701842	4.605478	5.601894	15.068517	1.603331	31.243507	-9.978761
-7.700000	23.433149	3.103229	11.687063	12.749325	0.816124	5.781774	-6.523276	-6.292810	9.697169	18.092409	-16.963772	0.723992	-2.337793	7.370892	6.104108	-0.694688	6.083668	11.583683	-4.070576	9.281637	15.356260	-2.746559	3.512879	15.525495	-19.927456	-15.002769	-1.124273	24.033028	13.024567	-6.020308	-2.632632	-10.517232	-3.422544	-7.823736	10.912493	-1.376252	-10.966649	2.595985	-12.968999	21.146469	2.305388	19.908796	-9.783260	0.838156	4.586413	5.641198	15.057766	1.661763	31.159164	-9.990516
-7.650000	23.504408	3.154136	11.701640	12.746937	0.832186	5.601687	-6.569987	-6.291221	9.637248	18.106453	-16.963932	0.807232	-2.473801	7.370271	6.057343	-0.683608	6.164826	11.572693	-4.040510	9.256307	15.373495	-2.766128	3.491735	15.540307	-19.975863	-15.006598	-1.115937	23.955860	13.022904	-6.127455	-2.636768	-10.525929	-3.378901	-7.907746	10.928085	-1.368003	-10.745721	2.543159	-12.948194	21.161648	2.311439	19.816597	-9.559445	0.971661	4.566766	5.679520	15.046731	1.721423	31.071438	-10.002181
-7.600000	23.575281	3.202926	11.716928	12.744941	0.847958	5.413810	-6.617990	-6.289485	9.575540	18.119179	-16.964937	0.888986	-2.610699	7.369278	6.020545	-0.672770	6.245599	11.561879	-4.009244	9.228628	15.390440	-2.785600	3.474024	15.555875	-20.025028	-15.010682	-1.107522	23.877794	13.021228	-6.236199	-2.641697	-10.535373	-3.330695	-7.988792	10.942429	-1.360412	-10.531508	2.490434	-12.926736	21.174053	2.317272	19.720633	-9.329952	1.102275	4.546393	5.716856	15.035397	1.782340	30.980232	-10.013777
-7.550000	23.645689	3.249523	11.732987	12.743377	0.863427	5.218755	-6.667344	-6.287594	9.512002	18.130569	-16.966751	0.969497	-2.747719	7.367857	5.994574	-0.662302	6.326102	11.551268	-3.976788	9.198359	15.407017	-2.804973	3.460874	15.572208	-20.074949	-15.015031	-1.099020	23.798862	13.019567	-6.346235	-2.647442	-10.545437	-3.277473	-8.066934	10.955416	-1.353522	-10.323133	2.437855	-12.904584	21.183607	2.322895	19.620934	-9.094837	1.229941	4.525147	5.753203	15.023752	1.844543	30.885429	-10.025268
-7.500000	23.715565	3.293893	11.749863	12.742290	0.878598	5.017272	-6.718132	-6.285547	9.446589	18.140604	-16.969318	1.049053	-2.884090	7.365963	5.980049	-0.652342	6.406475	11.540892	-3.943149	9.165269	15.423153	-2.824244	3.453342	15.589303	-20.125616	-15.019662	-1.090440	23.719076	13.017944	-6.457184	-2.654007	-10.555997	-3.218740	-8.142200	10.966967	-1.347389	-10.119603	2.385483	-12.881692	21.190205	2.328309	19.517500	-8.854184	1.354630	4.502889	5.788560	15.011780	1.908080	30.786932	-10.036673
-7.450000	23.784822	3.335960	11.767612	12.741735	0.893463	4.810381	-6.770395	-6.283340	9.379274	18.149260	-16.972601	1.127901	-3.019063	7.363531	5.977308	-0.643016	6.486895	11.530787	-3.908342	9.129141	15.438784	-2.843411	3.452376	15.607178	-20.177013	-15.024602	-1.081778	23.638477	13.016398	-6.568571	-2.661392	-10.566929	-3.153961	-8.214654	10.976982	-1.342069	-9.919852	2.333367	-12.858022	21.193720	2.333521	19.410414	-8.608133	1.476370	4.479462	5.822924	14.999459	1.972979	30.684649	-10.047967
-7.400000	23.853399	3.375699	11.786308	12.741763	0.908023	4.599444	-6.824182	-6.280964	9.310024	18.156517	-16.976572	1.206277	-3.151906	7.360502	5.986441	-0.634471	6.567578	11.520977	-3.872384	9.089801	15.453835	-2.862473	3.458833	15.625820	-20.229124	-15.029870	-1.073032	23.557089	13.014970	-6.679815	-2.669609	-10.578129	-3.082566	-8.284340	10.985359	-1.337625	-9.722770	2.281565	-12.833522	21.193975	2.338528	19.299744	-8.356867	1.595208	4.454745	5.856299	14.986789	2.039286	30.578497	-10.059155
-7.350000	23.921228	3.413069	11.806000	12.742440	0.922271	4.386256	-6.879516	-6.278416	9.238801	18.162346	-16.981174	1.284416	-3.281946	7.356820	6.007292	-0.626869	6.648783	11.511498	-3.835294	9.047103	15.468246	-2.881424	3.473389	15.645234	-20.281939	-15.035485	-1.064211	23.474962	13.013708	-6.790238	-2.678624	-10.589486	-3.003949	-8.351314	10.992014	-1.334125	-9.527182	2.230135	-12.808135	21.190767	2.343337	19.185606	-8.100605	1.711228	4.428593	5.888688	14.973740	2.107049	30.468399	-10.070240
-7.300000	23.988251	3.448039	11.826778	12.743834	0.936204	4.173152	-6.936410	-6.275691	9.165599	18.166719	-16.986391	1.362523	-3.408552	7.352398	6.039524	-0.620338	6.730824	11.502376	-3.797097	9.000978	15.481955	-2.900270	3.496591	15.665408	-20.335447	-15.041476	-1.055303	23.392115	13.012685	-6.899049	-2.688419	-10.600900	-2.917457	-8.415626	10.996849	-1.331640	-9.331929	2.179128	-12.781808	21.183851	2.347949	19.068150	-7.839690	1.824534	4.400884	5.920090	14.960294	2.176314	30.354294	-10.081201
-7.250000	24.054396	3.480583	11.848709	12.746022	0.949831	3.963040	-6.994891	-6.272784	9.090402	18.169622	-16.992182	1.440776	-3.531189	7.347168	6.082622	-0.615046	6.814062	11.493637	-3.757809	8.951426	15.494890	-2.919002	3.528834	15.686320	-20.389631	-15.047868	-1.046324	23.308599	13.011955	-7.005375	-2.698938	-10.612267	-2.822419	-8.477330	10.999765	-1.330249	-9.135845	2.128596	-12.754476	21.172930	2.352367	18.947535	-7.574465	1.935257	4.371492	5.950516	14.946434	2.247128	30.236134	-10.092032
-7.200000	24.119623	3.510668	11.871880	12.749088	0.963140	3.759315	-7.054925	-6.269685	9.013209	18.171036	-16.998505	1.519359	-3.649391	7.341041	6.135939	-0.611117	6.898910	11.485313	-3.717461	8.898540	15.506992	-2.937626	3.570398	15.707965	-20.444483	-15.054687	-1.037257	23.224447	13.011615	-7.108237	-2.710119	-10.623502	-2.718143	-8.536489	11.000668	-1.330029	-8.937773	2.078600	-12.726068	21.157644	2.356594	18.823990	-7.305386	2.043570	4.340311	5.979972	14.932139	2.319551	30.113884	-10.102725
-7.150000	24.183882	3.538283	11.896368	12.753127	0.976138	3.565733	-7.116530	-6.266397	8.934041	18.170942	-17.005339	1.598409	-3.762776	7.333929	6.198745	-0.608686	6.985857	11.477439	-3.676069	8.842502	15.518200	-2.956138	3.621399	15.730309	-20.499983	-15.061965	-1.028126	23.139708	13.011749	-7.206601	-2.721871	-10.634505	-2.603927	-8.593152	10.999462	-1.331072	-8.736583	2.029191	-12.696520	21.137587	2.360631	18.697741	-7.032972	2.149644	4.307232	6.008461	14.917388	2.393633	29.987522	-10.113278
-7.100000	24.247112	3.563410	11.922279	12.758236	0.988817	3.386150	-7.179661	-6.262908	8.852916	18.169333	-17.012657	1.678068	-3.871067	7.325731	6.270226	-0.607864	7.075449	11.470032	-3.633665	8.783620	15.528444	-2.974538	3.681893	15.753319	-20.556116	-15.069737	-1.018906	23.054428	13.012465	-7.299406	-2.734062	-10.645209	-2.479068	-8.647369	10.996078	-1.333470	-8.531177	1.980420	-12.665751	21.112284	2.364479	18.569040	-6.757780	2.253669	4.272158	6.035996	14.902149	2.469434	29.857042	-10.123689
-7.050000	24.309298	3.586025	11.949711	12.764527	1.001189	3.224226	-7.244302	-6.259213	8.769884	18.166208	-17.020433	1.758448	-3.974052	7.316349	6.349518	-0.608756	7.168317	11.463125	-3.590262	8.722289	15.537666	-2.992819	3.751843	15.776957	-20.612871	-15.078036	-1.009618	22.968662	13.013882	-7.385564	-2.746558	-10.655525	-2.342895	-8.699206	10.990435	-1.337316	-8.320533	1.932339	-12.633678	21.081181	2.368140	18.438221	-6.480470	2.355857	4.235004	6.062583	14.886408	2.547001	29.722443	-10.133928
-7.000000	24.370386	3.606129	11.978764	12.772113	1.013244	3.083087	-7.310408	-6.255312	8.685006	18.161577	-17.028639	1.839655	-4.071629	7.305658	6.435771	-0.611410	7.265175	11.456744	-3.545876	8.659001	15.545799	-3.010992	3.831152	15.801181	-20.670227	-15.086902	-1.000265	22.882450	13.016117	-7.464036	-2.759159	-10.665371	-2.194760	-8.748706	10.982456	-1.342721	-8.103686	1.884993	-12.600214	21.043653	2.371618	18.305597	-6.201728	2.456436	4.195674	6.088234	14.870128	2.626408	29.583733	-10.144015
-6.950000	24.430349	3.623704	12.009550	12.781126	1.024993	2.965145	-7.377947	-6.251194	8.598363	18.155458	-17.037249	1.921787	-4.163745	7.293541	6.528102	-0.615866	7.366822	11.450920	-3.500529	8.594328	15.552776	-3.029051	3.919687	15.825943	-20.728165	-15.096368	-0.990838	22.795856	13.019317	-7.533861	-2.771629	-10.674674	-2.034097	-8.795931	10.972088	-1.349782	-7.879758	1.838442	-12.565272	20.999001	2.374909	18.171528	-5.922306	2.555629	4.154099	6.112963	14.853289	2.707714	29.440920	-10.153924
-6.900000	24.489162	3.638754	12.042191	12.791691	1.036435	2.871933	-7.446873	-6.246854	8.510050	18.147884	-17.046244	2.004939	-4.250446	7.279882	6.625643	-0.622119	7.474171	11.445683	-3.454221	8.528890	15.558529	-3.047000	4.017303	15.851177	-20.786663	-15.106490	-0.981345	22.708923	13.023619	-7.594188	-2.783730	-10.683363	-1.860434	-8.840923	10.959305	-1.358618	-7.648015	1.792716	-12.528758	20.946423	2.378019	18.036400	-5.642989	2.653672	4.110208	6.136779	14.835851	2.790978	29.294014	-10.163630
-6.850000	24.546803	3.651268	12.076799	12.803949	1.047575	2.804107	-7.517154	-6.242285	8.420193	18.138891	-17.055599	2.089195	-4.331823	7.264522	6.727570	-0.630123	7.588225	11.441057	-3.406954	8.463314	15.562984	-3.064835	4.123843	15.876833	-20.845697	-15.117301	-0.971794	22.621716	13.029157	-7.644321	-2.795136	-10.691381	-1.673409	-8.883743	10.944048	-1.369341	-7.407857	1.747867	-12.490573	20.885057	2.380948	17.900597	-5.364575	2.750796	4.063939	6.159693	14.817792	2.876262	29.143007	-10.173152
-6.800000	24.603245	3.661262	12.113519	12.818051	1.058421	2.761544	-7.588737	-6.237486	8.328938	18.128532	-17.065294	2.174646	-4.408023	7.247333	6.833090	-0.639762	7.710111	11.437080	-3.358716	8.398211	15.566071	-3.082557	4.239168	15.902834	-20.905252	-15.128858	-0.962183	22.534290	13.036067	-7.683749	-2.805491	-10.698647	-1.472820	-8.924430	10.926327	-1.382060	-7.158874	1.703936	-12.450627	20.813961	2.383691	17.764555	-5.087913	2.847238	4.015233	6.181727	14.799068	2.963634	28.987879	-10.182463
-6.750000	24.658474	3.668730	12.152484	12.834142	1.068980	2.743485	-7.661590	-6.232453	8.236446	18.116871	-17.075315	2.261399	-4.479256	7.228136	6.941417	-0.650905	7.841057	11.433783	-3.309495	8.334138	15.567703	-3.100171	4.363148	15.929114	-20.965292	-15.141210	-0.952522	22.446703	13.044486	-7.712138	-2.814403	-10.705120	-1.258662	-8.963052	10.906147	-1.396893	-6.900868	1.660951	-12.408824	20.732117	2.386259	17.628683	-4.813812	2.943232	3.964049	6.202884	14.779644	3.053154	28.828583	-10.191559
-6.700000	24.712482	3.673679	12.193836	12.852373	1.079254	2.748759	-7.735671	-6.227172	8.142904	18.103983	-17.085630	2.349565	-4.545736	7.206782	7.051845	-0.663349	7.982408	11.431198	-3.259259	8.271557	15.567799	-3.117674	4.495677	15.955601	-21.025791	-15.154412	-0.942810	22.359015	13.054498	-7.729370	-2.821435	-10.710713	-1.031150	-8.999642	10.883533	-1.413956	-6.633899	1.618953	-12.365069	20.638481	2.388644	17.493422	-4.543087	3.038979	3.910345	6.223185	14.759484	3.144888	28.665045	-10.200423
-6.650000	24.765257	3.676121	12.237726	12.872877	1.089263	2.775932	-7.810941	-6.221639	8.048516	18.089949	-17.096241	2.439288	-4.607733	7.183086	7.163697	-0.676851	8.135629	11.429364	-3.207964	8.210826	15.566256	-3.135068	4.636663	15.982225	-21.086718	-15.168527	-0.933060	22.271290	13.066185	-7.735510	-2.826110	-10.715386	-0.790769	-9.034249	10.858536	-1.433345	-6.358297	1.577976	-12.319292	20.531984	2.390852	17.359207	-4.276536	3.134697	3.854114	6.242644	14.738539	3.238886	28.497131	-10.209025
-6.600000	24.816790	3.676076	12.284302	12.895805	1.099007	2.823469	-7.887387	-6.215859	7.953503	18.074850	-17.107115	2.530719	-4.665519	7.156873	7.276354	-0.691115	8.302249	11.428322	-3.155557	8.152177	15.562990	-3.152358	4.786035	16.008902	-21.148033	-15.183612	-0.923271	22.183577	13.079556	-7.730797	-2.827939	-10.719078	-0.538310	-9.066923	10.831217	-1.455174	-6.074656	1.538040	-12.271418	20.411592	2.392878	17.226450	-4.014906	3.230563	3.795346	6.261277	14.716763	3.335219	28.324673	-10.217381
-6.550000	24.867077	3.673544	12.333721	12.921275	1.108509	2.889855	-7.964959	-6.209813	7.858093	18.058798	-17.118242	2.624062	-4.719387	7.127945	7.389230	-0.705817	8.483888	11.428112	-3.101969	8.095720	15.557888	-3.169539	4.943716	16.035572	-21.209692	-15.199733	-0.913459	22.095953	13.094560	-7.715609	-2.826379	-10.721735	-0.274878	-9.097709	10.801661	-1.479518	-5.783860	1.499179	-12.221396	20.276371	2.394729	17.095575	-3.758923	3.326728	3.734057	6.279099	14.694105	3.433930	28.147461	-10.225470
-6.500000	24.916130	3.668566	12.386158	12.949384	1.117773	2.973663	-8.043642	-6.203506	7.762539	18.041882	-17.129614	2.719547	-4.769637	7.096104	7.501798	-0.720597	8.682182	11.428783	-3.047119	8.041443	15.550821	-3.186615	5.109633	16.062164	-21.271662	-15.216958	-0.903617	22.008463	13.111057	-7.690440	-2.820909	-10.723312	-0.001928	-9.126641	10.769978	-1.506456	-5.487040	1.461400	-12.169199	20.125521	2.396397	16.966974	-3.509259	3.423298	3.670300	6.296126	14.670511	3.535088	27.965210	-10.233256
-6.450000	24.963934	3.661158	12.441761	12.980209	1.126821	3.073606	-8.123411	-6.196926	7.667082	18.024197	-17.141220	2.817445	-4.816575	7.061156	7.613560	-0.735076	8.898764	11.430386	-2.990910	7.989235	15.541666	-3.203588	5.283711	16.088631	-21.333885	-15.235354	-0.893772	21.921173	13.128799	-7.655865	-2.810981	-10.723750	0.278723	-9.153773	10.736275	-1.536029	-5.185535	1.424733	-12.114836	19.958521	2.397889	16.841026	-3.266542	3.520351	3.604138	6.312376	14.645913	3.638734	27.777609	-10.240742
-6.400000	25.010502	3.651333	12.500716	13.013777	1.135675	3.188536	-8.204232	-6.190069	7.571980	18.005844	-17.153051	2.918094	-4.860496	7.022890	7.724102	-0.748887	9.135159	11.432980	-2.933250	7.938898	15.530273	-3.220463	5.465816	16.114922	-21.396307	-15.254998	-0.883922	21.834131	13.147395	-7.612509	-2.796077	-10.723005	0.564982	-9.179138	10.700672	-1.568266	-4.880855	1.389191	-12.058346	19.775167	2.399201	16.718079	-3.031339	3.617878	3.535691	6.327863	14.620245	3.744912	27.584320	-10.247909
-6.350000	25.055849	3.639122	12.563190	13.050059	1.144351	3.317476	-8.286096	-6.182932	7.477479	17.986917	-17.165079	3.021863	-4.901702	6.981088	7.833007	-0.761643	9.392749	11.436623	-2.874017	7.890183	15.516474	-3.237228	5.655797	16.141016	-21.458874	-15.275956	-0.874086	21.747398	13.166301	-7.561016	-2.775700	-10.721036	0.854489	-9.202778	10.663315	-1.603154	-4.574604	1.354774	-11.999816	19.575712	2.400334	16.598452	-2.804184	3.715848	3.465099	6.342604	14.593431	3.853665	27.384995	-10.254728
-6.300000	25.099979	3.624555	12.629335	13.088978	1.152877	3.459580	-8.368962	-6.175513	7.383807	17.967493	-17.177319	3.129193	-4.940479	6.935555	7.939924	-0.773003	9.672613	11.441390	-2.813100	7.842798	15.500084	-3.253901	5.853432	16.166903	-21.521521	-15.298316	-0.864263	21.661028	13.184754	-7.502029	-2.749400	-10.717788	1.144729	-9.224736	10.624319	-1.640656	-4.268453	1.321500	-11.939407	19.360947	2.401286	16.482424	-2.585545	3.814108	3.392555	6.356616	14.565385	3.965019	27.179335	-10.261188
-6.250000	25.142904	3.607674	12.699335	13.130351	1.161276	3.614131	-8.452821	-6.167806	7.291200	17.947655	-17.189751	3.240591	-4.977116	6.886089	8.044554	-0.782634	9.975493	11.447351	-2.750382	7.796439	15.480898	-3.270473	6.058435	16.192600	-21.584173	-15.322141	-0.854478	21.575064	13.201785	-7.436173	-2.716772	-10.713216	1.433205	-9.245042	10.583799	-1.680657	-3.964009	1.289369	-11.877326	19.132269	2.402058	16.370243	-2.375860	3.912440	3.318283	6.369912	14.536008	4.079016	26.967133	-10.267270
-6.200000	25.184639	3.588494	12.773350	13.173924	1.169582	3.780526	-8.537632	-6.159803	7.199852	17.927464	-17.202377	3.356616	-5.011880	6.832512	8.146589	-0.790268	10.301587	11.454599	-2.685754	7.750804	15.458672	-3.286946	6.270403	16.218157	-21.646770	-15.347512	-0.844739	21.489567	13.216161	-7.364038	-2.677474	-10.707280	1.717513	-9.263738	10.541864	-1.723043	-3.662879	1.258379	-11.813873	18.891714	2.402651	16.262123	-2.175503	4.010520	3.242565	6.382513	14.505193	4.195664	26.748356	-10.272943
-6.150000	25.225210	3.567057	12.851528	13.219323	1.177826	3.958216	-8.623363	-6.151503	7.109947	17.906982	-17.215193	3.477891	-5.045029	6.774633	8.245808	-0.795676	10.650555	11.463226	-2.619138	7.705623	15.433128	-3.303317	6.488863	16.243639	-21.709234	-15.374497	-0.835058	21.404556	13.226341	-7.286165	-2.631233	-10.699944	1.995514	-9.280864	10.498592	-1.767598	-3.366548	1.228535	-11.749425	18.641954	2.403060	16.158228	-1.984814	4.107912	3.165705	6.394437	14.472821	4.314973	26.523218	-10.278199
-6.100000	25.264629	3.543390	12.934034	13.266057	1.186047	4.146750	-8.709981	-6.142903	7.021633	17.886251	-17.228207	3.605106	-5.076821	6.712329	8.341990	-0.798690	11.021353	11.473336	-2.550461	7.660661	15.403954	-3.319596	6.713212	16.269176	-21.771481	-15.403172	-0.825461	21.320087	13.230481	-7.203063	-2.577875	-10.691173	2.265459	-9.296454	10.454033	-1.814079	-3.076396	1.199825	-11.684455	18.386223	2.403286	16.058693	-1.804081	4.204085	3.088063	6.405693	14.438742	4.436955	26.292259	-10.282993
-6.050000	25.302925	3.517541	13.021004	13.313510	1.194282	4.345700	-8.797433	-6.134000	6.935018	17.865311	-17.241409	3.739004	-5.107487	6.645481	8.434923	-0.799199	11.412237	11.485048	-2.479702	7.615723	15.370777	-3.335768	6.942731	16.294899	-21.833437	-15.433599	-0.815957	21.236183	13.226369	-7.115160	-2.517282	-10.680911	2.525959	-9.310543	10.408209	-1.862183	-2.793698	1.172244	-11.619538	18.128157	2.403328	15.963598	-1.633536	4.298386	3.010024	6.416301	14.402804	4.561598	26.056473	-10.287315
-6.000000	25.340120	3.489516	13.112568	13.360930	1.202581	4.554660	-8.885703	-6.124794	6.850177	17.844175	-17.254808	3.880358	-5.137262	6.574003	8.524473	-0.797151	11.820784	11.498495	-2.406886	7.570674	15.333181	-3.351842	7.176579	16.321020	-21.895021	-15.465842	-0.806564	21.152880	13.211411	-7.022856	-2.449448	-10.669141	2.776089	-9.323165	10.361088	-1.911553	-2.519740	1.145784	-11.555346	17.871626	2.403183	15.872992	-1.473379	4.390064	2.931981	6.426276	14.364825	4.688880	25.817284	-10.291140
-5.950000	25.376249	3.459366	13.208853	13.407419	1.210989	4.773262	-8.974713	-6.115278	6.767138	17.822880	-17.268412	4.029962	-5.166366	6.497884	8.610480	-0.792549	12.243926	11.513819	-2.332105	7.525437	15.290649	-3.367812	7.413815	16.347757	-21.956160	-15.499955	-0.797318	21.070190	13.182587	-6.926476	-2.374431	-10.655819	3.015236	-9.334357	10.312610	-1.961779	-2.255759	1.120428	-11.492658	17.620499	2.402854	15.786896	-1.323735	4.478294	2.854358	6.435633	14.324580	4.818779	25.576633	-10.294419
-5.900000	25.411341	3.427107	13.309958	13.451953	1.219563	5.001115	-9.064412	-6.105456	6.685882	17.801422	-17.282230	4.188628	-5.194999	6.417150	8.692810	-0.785449	12.678112	11.531180	-2.255517	7.480005	15.242590	-3.383671	7.653343	16.375402	-22.016771	-15.535985	-0.788219	20.988140	13.136495	-6.826301	-2.292376	-10.640914	3.243082	-9.344167	10.262657	-2.012427	-2.003246	1.096164	-11.432338	17.378414	2.402333	15.705284	-1.184691	4.562205	2.777568	6.444386	14.281848	4.951244	25.336908	-10.297138
-5.850000	25.445438	3.392763	13.415972	13.493376	1.228362	5.237823	-9.154739	-6.095323	6.606331	17.779818	-17.296278	4.357109	-5.223365	6.331905	8.771352	-0.775953	13.119493	11.550754	-2.177377	7.434408	15.188292	-3.399419	7.894005	16.404263	-22.076799	-15.573964	-0.779302	20.906740	13.069306	-6.722561	-2.203513	-10.624397	3.459512	-9.352620	10.211085	-2.063065	-1.764013	1.072974	-11.375347	17.148561	2.401623	15.628101	-1.056254	4.640897	2.702007	6.452548	14.236334	5.086236	25.100811	-10.299273
-5.800000	25.478579	3.356361	13.526972	13.530417	1.237450	5.482993	-9.245629	-6.084884	6.528348	17.758060	-17.310568	4.536074	-5.251657	6.242342	8.845997	-0.764194	13.564041	11.572735	-2.098025	7.388764	15.126911	-3.415051	8.134526	16.434673	-22.136181	-15.613917	-0.770597	20.825983	12.976854	-6.615469	-2.108131	-10.606253	3.664472	-9.359759	10.157692	-2.113236	-1.540482	1.050850	-11.322700	16.933506	2.400716	15.555260	-0.938387	4.713521	2.628054	6.460136	14.187711	5.223677	24.871212	-10.300748
-5.750000	25.510815	3.317908	13.643021	13.561679	1.246900	5.736174	-9.336995	-6.074136	6.451738	17.736164	-17.325125	4.726067	-5.280051	6.148712	8.916635	-0.750338	14.007835	11.597343	-2.017899	7.343223	15.057425	-3.430557	8.373579	16.466976	-22.194876	-15.655862	-0.762125	20.745878	12.854766	-6.505192	-2.006590	-10.586443	3.857975	-9.365636	10.102240	-2.162552	-1.335879	1.029759	-11.275472	16.735125	2.399618	15.486647	-0.830984	4.779293	2.556042	6.467163	14.135616	5.363496	24.650902	-10.301564
-5.700000	25.542185	3.277410	13.764158	13.585694	1.256788	5.996910	-9.428753	-6.063083	6.376226	17.714121	-17.339952	4.927419	-5.308718	6.051370	8.983178	-0.734576	14.447141	11.624804	-1.937537	7.297993	14.978598	-3.445932	8.609787	16.501539	-22.252844	-15.699792	-0.753915	20.666420	12.698604	-6.391913	-1.899318	-10.564963	4.040029	-9.370283	10.044452	-2.210675	-1.154253	1.009688	-11.234757	16.554525	2.398317	15.422129	-0.733870	4.837565	2.486270	6.473639	14.079617	5.505598	24.442392	-10.301672
-5.650000	25.572748	3.234869	13.890407	13.600889	1.267201	6.264700	-9.520812	-6.051732	6.301476	17.691942	-17.355108	5.140149	-5.337831	5.950772	9.045517	-0.717100	14.878529	11.655376	-1.857551	7.253321	14.888950	-3.461160	8.841752	16.538658	-22.310080	-15.745709	-0.746001	20.587587	12.504287	-6.275821	-1.786777	-10.541797	4.210629	-9.373752	9.984045	-2.257343	-1.000321	0.990617	-11.201667	16.392134	2.396818	15.361542	-0.646830	4.887873	2.418979	6.479579	14.019220	5.649881	24.247665	-10.301023
-5.600000	25.602564	3.190265	14.021785	13.605609	1.278218	6.539015	-9.613065	-6.040081	6.227050	17.669621	-17.370598	5.363959	-5.367538	5.847445	9.103559	-0.698110	15.298968	11.689334	-1.778619	7.209489	14.786711	-3.476234	9.068064	16.578568	-22.366587	-15.793586	-0.738415	20.509359	12.268499	-6.157137	-1.669505	-10.516936	4.369813	-9.376100	9.920687	-2.302460	-0.878961	0.972525	-11.177257	16.247738	2.395112	15.304712	-0.569568	4.929952	2.354345	6.484993	13.953841	5.796228	24.068058	-10.299591
-5.550000	25.631697	3.143587	14.158278	13.598138	1.289946	6.819263	-9.705383	-6.028138	6.152437	17.647158	-17.386478	5.598059	-5.397998	5.742020	9.157157	-0.677819	15.705776	11.726971	-1.701463	7.166797	14.669777	-3.491138	9.287359	16.621401	-22.422409	-15.843383	-0.731188	20.431717	11.989335	-6.036124	-1.548067	-10.490382	4.517660	-9.377378	9.854059	-2.346051	-0.794537	0.955388	-11.162543	16.120630	2.393197	15.251450	-0.501761	4.963762	2.292502	6.489892	13.882830	5.944507	23.904139	-10.297309
-5.500000	25.660217	3.094790	14.299878	13.576705	1.302482	7.104810	-9.797657	-6.015912	6.077025	17.624569	-17.402782	5.841189	-5.429351	5.635180	9.206203	-0.656412	16.096682	11.768609	-1.626809	7.125565	14.535727	-3.505862	9.498314	16.667095	-22.477594	-15.895072	-0.724359	20.354633	11.666955	-5.913116	-1.423096	-10.462142	4.654351	-9.377650	9.783823	-2.388330	-0.750168	0.939190	-11.158458	16.009714	2.391073	15.201546	-0.443032	4.989495	2.233527	6.494285	13.805432	6.094571	23.755747	-10.294138
-5.450000	25.688194	3.043823	14.446587	13.539517	1.315939	7.395022	-9.889750	-6.003411	6.000121	17.601841	-17.419550	6.091505	-5.461734	5.527676	9.250536	-0.634079	16.469700	11.814572	-1.555359	7.086114	14.381899	-3.520386	9.699673	16.715317	-22.532248	-15.948602	-0.717962	20.278074	11.304317	-5.788501	-1.295250	-10.432240	4.780178	-9.376983	9.709663	-2.429698	-0.747185	0.923902	-11.165810	15.913625	2.388730	15.154789	-0.392973	5.007548	2.177444	6.498185	13.720779	6.246271	23.621983	-10.290022
-5.400000	25.715704	2.990628	14.598369	13.484830	1.330429	7.689178	-9.981511	-5.990648	5.920923	17.578972	-17.436840	6.346634	-5.495281	5.420287	9.289992	-0.610997	16.823187	11.865218	-1.487759	7.048759	14.205532	-3.534687	9.890284	16.765419	-22.586491	-16.003916	-0.712046	20.202013	10.907650	-5.662745	-1.165205	-10.400706	4.895564	-9.375455	9.631283	-2.470737	-0.784922	0.909510	-11.185254	15.830884	2.386169	15.110956	-0.351143	5.018506	2.124233	6.501592	13.627897	6.399446	23.501354	-10.284902
-5.350000	25.742828	2.935109	14.755221	13.411057	1.346079	7.986507	-10.072787	-5.977633	5.838561	17.555956	-17.454712	6.603687	-5.530111	5.313795	9.324375	-0.587320	17.155802	11.920904	-1.424545	7.013803	14.004143	-3.548748	10.069065	16.816309	-22.640503	-16.060972	-0.706648	20.126398	10.486438	-5.536344	-1.033690	-10.367574	5.001063	-9.373149	9.548382	-2.512224	-0.860755	0.895988	-11.217313	15.759931	2.383381	15.069813	-0.317093	5.023083	2.073842	6.504521	13.525682	6.553911	23.391804	-10.278730
-5.300000	25.769640	2.877163	14.917149	13.316951	1.363017	8.286246	-10.163438	-5.964384	5.752086	17.532766	-17.473234	6.859370	-5.566345	5.208971	9.353441	-0.563185	17.466503	11.981986	-1.366154	6.981527	13.776052	-3.562541	10.235090	16.866409	-22.694496	-16.119705	-0.701806	20.051205	10.053105	-5.409867	-0.901425	-10.332913	5.097333	-9.370170	9.460728	-2.555102	-0.970570	0.883320	-11.262300	15.699241	2.380362	15.031130	-0.290351	5.022100	2.026193	6.506974	13.412921	6.709486	23.290813	-10.271430
-5.250000	25.796232	2.816669	15.084164	13.201847	1.381371	8.587547	-10.253297	-5.950923	5.660531	17.509394	-17.492481	7.110164	-5.604095	5.106526	9.376930	-0.538720	17.754589	12.048826	-1.312878	6.952190	13.521070	-3.576039	10.387520	16.913546	-22.748726	-16.180069	-0.697569	19.976395	9.621794	-5.283890	-0.769162	-10.296790	5.185126	-9.366623	9.368103	-2.600433	-1.109234	0.871484	-11.320348	15.647359	2.377110	14.994665	-0.270440	5.016427	1.981186	6.508953	13.288248	6.865983	23.195450	-10.262949
-5.200000	25.822668	2.753481	15.256325	13.065963	1.401282	8.889548	-10.342226	-5.937267	5.562917	17.485788	-17.512537	7.352503	-5.643456	5.007098	9.394522	-0.514028	18.019701	12.121769	-1.264861	6.926016	13.241179	-3.589226	10.525654	16.954929	-22.803522	-16.241993	-0.693990	19.901932	9.206970	-5.159000	-0.637696	-10.259309	5.265226	-9.362638	9.270338	-2.649389	-1.271215	0.860460	-11.391412	15.602923	2.373616	14.960182	-0.256895	5.006955	1.938714	6.510462	13.150214	7.023194	23.102354	-10.253215
-5.150000	25.849024	2.687423	15.433691	12.910676	1.422887	9.191387	-10.430074	-5.923440	5.458376	17.461920	-17.533478	7.583038	-5.684536	4.911241	9.405855	-0.489190	18.261824	12.201120	-1.222112	6.903205	12.940828	-3.602058	10.648907	16.987219	-22.859262	-16.305412	-0.691104	19.827803	8.821816	-5.035765	-0.507912	-10.220580	5.338455	-9.358356	9.167324	-2.703174	-1.451195	0.850233	-11.475266	15.564712	2.369876	14.927441	-0.249256	4.994551	1.898667	6.511499	12.997277	7.180903	23.007723	-10.242158
-5.100000	25.875360	2.618308	15.616405	12.738683	1.446321	9.492121	-10.516706	-5.909477	5.346147	17.437731	-17.555416	7.798861	-5.727421	4.819362	9.410494	-0.464279	18.481310	12.287140	-1.184503	6.883924	12.626598	-3.614509	10.756800	17.006632	-22.916410	-16.370207	-0.688965	19.753969	8.476923	-4.914732	-0.380883	-10.180739	5.405618	-9.353951	9.058973	-2.763015	-1.644524	0.840783	-11.571591	15.531623	2.365886	14.896194	-0.247069	4.980040	1.860938	6.512068	12.827866	7.338916	22.907238	-10.229691
-5.050000	25.901735	2.545934	15.804617	12.553958	1.471736	9.790811	-10.601998	-5.895399	5.225744	17.413168	-17.578447	7.997688	-5.772199	4.731755	9.407940	-0.439348	18.678823	12.380033	-1.151789	6.868315	12.306118	-3.626554	10.849007	17.009167	-22.975492	-16.436224	-0.687617	19.680435	8.179487	-4.796406	-0.257995	-10.139949	5.467488	-9.349614	8.945267	-2.830060	-1.847613	0.832096	-11.680009	15.502681	2.361635	14.866205	-0.249902	4.964196	1.825426	6.512159	12.640431	7.497013	22.795994	-10.215747
-5.000000	25.928173	2.470062	15.998539	12.361342	1.499246	10.086590	-10.685851	-5.881258	5.097008	17.388163	-17.602692	8.177997	-5.818946	4.648589	9.397625	-0.414429	18.855330	12.479896	-1.123629	6.856497	11.986515	-3.638153	10.925257	16.991022	-23.037119	-16.503222	-0.687106	19.607172	7.933196	-4.681263	-0.141221	-10.098397	5.524796	-9.345570	8.826205	-2.905391	-2.058093	0.824153	-11.800240	15.477044	2.357121	14.837227	-0.257346	4.947701	1.792066	6.511763	12.433550	7.654972	22.668447	-10.200229
-4.950000	25.954691	2.390448	16.198427	12.165883	1.528995	10.378481	-10.768178	-5.867092	4.960207	17.362648	-17.628269	8.339097	-5.867743	4.569875	9.378887	-0.389543	19.012011	12.586740	-1.099599	6.848575	11.673161	-3.649271	10.985407	16.948965	-23.101988	-16.570803	-0.687482	19.534206	7.738605	-4.569733	-0.033410	-10.056284	5.578206	-9.342076	8.701809	-2.989895	-2.274794	0.816939	-11.932183	15.453979	2.352340	14.809017	-0.269015	4.931179	1.760789	6.510872	12.206046	7.812576	22.518421	-10.183057
-4.900000	25.981279	2.306849	16.404573	11.972005	1.561082	10.665609	-10.848911	-5.852952	4.816094	17.336548	-17.655312	8.481090	-5.918659	4.495510	9.350937	-0.364703	19.150244	12.700434	-1.079210	6.844640	11.369064	-3.659881	11.029406	16.880833	-23.170879	-16.638372	-0.688790	19.461542	7.593777	-4.462230	0.061256	-10.013856	5.628333	-9.339433	8.572152	-3.084298	-2.497589	0.810441	-12.076070	15.432858	2.347281	14.781332	-0.284532	4.915152	1.731560	6.509470	11.957107	7.969605	22.339275	-10.164144
-4.850000	26.007893	2.219027	16.617290	11.782767	1.595628	10.947079	-10.928002	-5.838892	4.665931	17.309795	-17.683952	8.604790	-5.971780	4.425277	9.312881	-0.339896	19.271511	12.820694	-1.061935	6.844797	11.075092	-3.669950	11.057291	16.785816	-23.244589	-16.705061	-0.691070	19.389225	7.495132	-4.359156	0.136724	-9.971334	5.675714	-9.337996	8.437284	-3.189082	-2.727050	0.804640	-12.232572	15.413144	2.341943	14.753925	-0.303556	4.900062	1.704380	6.507535	11.686460	8.125835	22.124258	-10.143396
-4.800000	26.034451	2.126761	16.836920	11.599404	1.632701	11.222052	-11.005448	-5.824974	4.511446	17.282309	-17.714334	8.711567	-6.027184	4.358850	9.263700	-0.315101	19.377340	12.947094	-1.047201	6.849148	10.790749	-3.679448	11.069185	16.664562	-23.323946	-16.769588	-0.694362	19.317293	7.438128	-4.260914	0.184451	-9.928983	5.720825	-9.338157	8.297241	-3.304470	-2.964076	0.799523	-12.402762	15.394376	2.336321	14.726551	-0.325778	4.886269	1.679279	6.505043	11.394493	8.281055	21.867264	-10.120708
-4.750000	26.060843	2.029853	17.063721	11.421261	1.672362	11.489716	-11.081255	-5.811277	4.354743	17.254025	-17.746595	8.803112	-6.084959	4.295816	9.202192	-0.290288	19.469288	13.079045	-1.034403	6.857825	10.514931	-3.688353	11.065268	16.518961	-23.409689	-16.830219	-0.698694	19.245802	7.417869	-4.167908	0.193032	-9.887038	5.764091	-9.340382	8.152061	-3.430416	-3.209511	0.795073	-12.588060	15.376187	2.330413	14.698959	-0.350887	4.874050	1.656330	6.501966	11.082329	8.435051	21.563890	-10.095984
-4.700000	26.086908	1.928177	17.297924	11.246051	1.714643	11.749363	-11.155455	-5.797874	4.198153	17.224882	-17.780869	8.881302	-6.145208	4.235688	9.127029	-0.265406	19.548843	13.215809	-1.022898	6.870985	10.246548	-3.696645	11.045801	16.351631	-23.502346	-16.884630	-0.704112	19.174831	7.429454	-4.080564	0.148388	-9.845719	5.805865	-9.345168	8.001692	-3.566582	-3.463753	0.791273	-12.789989	15.358233	2.324210	14.670898	-0.378612	4.863602	1.635642	6.498266	10.751889	8.587592	21.212948	-10.069121
-4.650000	26.112436	1.821677	17.539614	11.070284	1.759527	12.000282	-11.228108	-5.784857	4.044071	17.194818	-17.817307	8.947951	-6.208046	4.177923	9.036636	-0.240395	19.617456	13.356505	-1.011998	6.888842	9.984893	-3.704317	11.011139	16.165224	-23.602116	-16.929934	-0.710624	19.104475	7.468250	-3.999338	0.035572	-9.805186	5.846468	-9.353082	7.846073	-3.712339	-3.726402	0.788105	-13.009913	15.340257	2.317717	14.642105	-0.408686	4.855055	1.617375	6.493899	10.405807	8.738481	20.817934	-10.040018
-4.600000	26.137171	1.710412	17.788660	10.889750	1.806984	12.241863	-11.299312	-5.772321	3.894752	17.163797	-17.856031	9.004702	-6.273627	4.121908	8.929234	-0.215173	19.676455	13.500182	-1.000952	6.911658	9.729694	-3.711362	10.961674	15.961686	-23.708700	-16.962784	-0.718250	19.034822	7.529948	-3.924680	-0.156715	-9.765531	5.886168	-9.364713	7.685030	-3.866836	-3.996083	0.785552	-13.248781	15.322028	2.310932	14.612324	-0.440861	4.848454	1.601763	6.488812	10.047268	8.887510	20.388096	-10.008558
-4.550000	26.160793	1.594557	18.044682	10.699966	1.856911	12.473574	-11.369178	-5.760384	3.752172	17.131762	-17.897131	9.052893	-6.342127	4.067010	8.802814	-0.189646	19.727077	13.645823	-0.988932	6.939782	9.481071	-3.717793	10.897892	15.741676	-23.821108	-16.979713	-0.727007	18.966009	7.610653	-3.857092	-0.428740	-9.726760	5.925200	-9.380620	7.518340	-4.028955	-4.270435	0.783589	-13.506951	15.303363	2.303860	14.581282	-0.474885	4.843801	1.589085	6.482943	9.679764	9.034481	19.938473	-9.974638
-4.500000	26.182947	1.474467	18.306921	10.496511	1.909159	12.694954	-11.437852	-5.749149	3.617904	17.098690	-17.940708	9.093493	-6.413769	4.012515	8.655083	-0.163689	19.770441	13.792371	-0.974993	6.973644	9.239338	-3.723624	10.820339	15.504022	-23.937624	-16.977726	-0.736871	18.898148	7.706778	-3.797073	-0.762096	-9.688703	5.963767	-9.401292	7.345640	-4.197484	-4.546144	0.782189	-13.784231	15.284104	2.296506	14.548704	-0.510507	4.841030	1.579716	6.476223	9.306803	9.179197	19.488327	-9.938167
-4.450000	26.203194	1.350656	18.574198	10.275270	1.963544	12.905624	-11.505502	-5.738747	3.493072	17.064560	-17.986790	9.127116	-6.488820	3.957682	8.483425	-0.137156	19.807554	13.938841	-0.958065	7.013788	9.004776	-3.728911	10.729620	15.245446	-24.055790	-16.955153	-0.747841	18.831375	7.815052	-3.745131	-1.118379	-9.651084	6.002042	-9.426986	7.166486	-4.371083	-4.819245	0.781323	-14.079993	15.264127	2.288881	14.514311	-0.547455	4.840016	1.574117	6.468570	8.931604	9.321468	19.058170	-9.899038
-4.400000	26.221037	1.223839	18.844820	10.032672	2.019800	13.105259	-11.572334	-5.729308	3.378325	17.029350	-18.035370	9.154041	-6.567616	3.901703	8.284912	-0.109859	19.839300	14.084299	-0.936885	7.060886	8.777422	-3.733702	10.626411	14.960338	-24.172590	-16.912628	-0.759883	18.765837	7.932447	-3.701809	-1.449578	-9.613416	6.040174	-9.457604	6.980360	-4.548501	-5.085482	0.780955	-14.393443	15.243325	2.280997	14.477810	-0.585426	4.840620	1.572868	6.459898	8.556944	9.461107	18.666378	-9.857133
-4.350000	26.235922	1.094887	19.116514	9.765870	2.077610	13.293625	-11.638564	-5.720965	3.273903	16.993057	-18.086399	9.174294	-6.650568	3.843702	8.056154	-0.081565	19.866467	14.227930	-0.909992	7.115754	8.556725	-3.738086	10.511456	14.640691	-24.284739	-16.853727	-0.772940	18.701679	8.056169	-3.667634	-1.716372	-9.575086	6.078310	-9.492433	6.786610	-4.728644	-5.340719	0.781047	-14.723896	15.221620	2.272875	14.438889	-0.624069	4.842631	1.576671	6.450106	8.184919	9.597949	18.326225	-9.812386
-4.300000	26.247206	0.964849	19.386375	9.472916	2.136599	13.470556	-11.704442	-5.713852	3.179659	16.955679	-18.139734	9.187733	-6.738144	3.782713	7.793273	-0.051976	19.889734	14.369061	-0.875670	7.179367	8.341270	-3.742174	10.385546	14.276353	-24.389032	-16.784977	-0.786957	18.639057	8.183622	-3.643156	-1.901602	-9.535350	6.116570	-9.529914	6.584572	-4.910794	-5.581305	0.781545	-15.070991	15.198949	2.264543	14.397249	-0.662952	4.845817	1.586391	6.439080	7.816969	9.731809	18.044600	-9.764689
-4.250000	26.254179	0.834861	19.650904	9.152938	2.196309	13.635929	-11.770254	-5.708093	3.095192	16.917223	-18.195147	9.194188	-6.830923	3.717681	7.491730	-0.020724	19.909698	14.507173	-0.831950	7.252860	8.128429	-3.746115	10.249529	13.855810	-24.482725	-16.714828	-0.801841	18.578110	8.312468	-3.628945	-2.011348	-9.493382	6.155065	-9.567395	6.373570	-5.094767	-5.804374	0.782399	-15.434852	15.175256	2.256032	14.352558	-0.701535	4.849914	1.603084	6.426702	7.453899	9.862535	17.822241	-9.713983
-4.200000	26.256046	0.706136	19.905918	8.806252	2.256262	13.789680	-11.836284	-5.703792	3.019891	16.877701	-18.252310	9.193496	-6.929551	3.647428	7.146074	0.012685	19.926867	14.641910	-0.776583	7.337554	7.913902	-3.750088	10.104326	13.368005	-24.563765	-16.651974	-0.817497	18.518991	8.440593	-3.625581	-2.067092	-9.448365	6.193906	-9.601014	6.153048	-5.281148	-6.008013	0.783526	-15.816091	15.150496	2.247383	14.304483	-0.739118	4.854631	1.628028	6.412846	7.095919	9.989971	17.655161	-9.660193
-4.150000	26.251917	0.579834	20.146616	8.434350	2.315890	13.931795	-11.902860	-5.701036	2.953027	16.837116	-18.310812	9.185653	-7.034796	3.570664	6.749648	0.048867	19.941679	14.773107	-0.707114	7.434875	7.691301	-3.754314	9.950895	12.805315	-24.630915	-16.603447	-0.833781	18.461847	8.566225	-3.633655	-2.097683	-9.399573	6.233187	-9.625769	5.922678	-5.471501	-6.191290	0.784845	-16.215691	15.124644	2.238659	14.252680	-0.774784	4.859654	1.662759	6.397370	6.742739	10.113962	17.536453	-9.603280
-4.100000	26.240835	0.457002	20.367586	8.039766	2.374590	14.062277	-11.970317	-5.699867	2.893806	16.795492	-18.370096	9.170848	-7.147506	3.485974	6.294213	0.088642	19.954504	14.900784	-0.620944	7.546380	7.451823	-3.759061	9.790237	12.167411	-24.683744	-16.573442	-0.850554	18.406809	8.687904	-3.653806	-2.135358	-9.346466	6.273024	-9.635809	5.682569	-5.668531	-6.354177	0.786254	-16.634920	15.097661	2.229920	14.196781	-0.807297	4.864663	1.709107	6.380118	6.393573	10.234381	17.458014	-9.543202
-4.050000	26.221750	0.338509	20.562849	7.625734	2.431730	14.181158	-12.039010	-5.700283	2.841415	16.752846	-18.429510	9.149482	-7.268602	3.391858	5.769855	0.133065	19.965660	15.025139	-0.515536	7.673591	7.184328	-3.764653	9.623423	11.464759	-24.722513	-16.562983	-0.867626	18.353998	8.804573	-3.686675	-2.214436	-9.288749	6.313506	-9.624916	5.433437	-5.876199	-6.497394	0.787615	-17.075018	15.069523	2.221248	14.136419	-0.835004	4.869285	1.769263	6.360918	6.047231	10.351070	17.411716	-9.479959
-4.000000	26.193563	0.224941	20.725819	7.195641	2.486644	14.288460	-12.109309	-5.702202	2.795069	16.709183	-18.488306	9.122212	-7.399091	3.286759	5.165701	0.183501	19.975414	15.146582	-0.388703	7.817883	6.876390	-3.771467	9.451565	10.719926	-24.747980	-16.570463	-0.884806	18.303532	8.915557	-3.732919	-2.366473	-9.226436	6.354747	-9.586986	5.176725	-6.099646	-6.622224	0.788768	-17.537230	15.040184	2.212744	14.071207	-0.855642	4.873174	1.845755	6.339555	5.702055	10.463913	17.390162	-9.413569
-3.950000	26.155153	0.116597	20.849281	6.752306	2.538644	14.384237	-12.181565	-5.705459	2.754025	16.664522	-18.545635	9.089902	-7.540019	3.169179	4.472832	0.241702	19.983988	15.265715	-0.238982	7.980255	6.516957	-3.779963	9.275837	9.965198	-24.761328	-16.592667	-0.901865	18.255527	9.020589	-3.793222	-2.603943	-9.159831	6.396864	-9.516295	4.914626	-6.344892	-6.730301	0.789509	-18.022726	15.009587	2.204523	14.000748	-0.866119	4.875948	1.941524	6.315769	5.355914	10.572754	17.387012	-9.344041
-3.900000	26.105415	0.013413	20.925434	6.297239	2.587056	14.468473	-12.256163	-5.709781	2.717595	16.618870	-18.600607	9.053593	-7.692450	3.037818	3.690835	0.309885	19.991573	15.383338	-0.066124	8.161099	6.100953	-3.790639	9.097479	9.236307	-24.763960	-16.625673	-0.918557	18.210081	9.119829	-3.868252	-2.897619	-9.089543	6.439978	-9.407569	4.649913	-6.618203	-6.823426	0.789578	-18.532999	14.977661	2.196726	13.924622	-0.862179	4.877226	2.059858	6.289199	5.006227	10.677467	17.397078	-9.271474
-3.850000	26.043337	-0.084927	20.945755	5.829811	2.631207	14.541151	-12.333444	-5.714780	2.685163	16.572227	-18.652283	9.014398	-7.857392	2.891784	2.837666	0.390747	19.998318	15.500429	0.128435	8.359893	5.634817	-3.804108	8.917797	8.565070	-24.757456	-16.665636	-0.934615	18.167278	9.213918	-3.958625	-3.180551	-9.016411	6.484242	-9.255792	4.385542	-6.924892	-6.903384	0.788647	-19.070387	14.944285	2.189514	13.842405	-0.838007	4.876632	2.204339	6.259362	4.649955	10.777901	17.416231	-9.195920
-3.800000	25.968065	-0.179042	20.901009	5.346694	2.670465	14.602186	-12.413745	-5.719920	2.656173	16.524590	-18.699741	8.973462	-8.035792	2.730848	1.956821	0.487418	20.004358	15.618135	0.341218	8.575015	5.140000	-3.821045	8.738184	7.973634	-24.743486	-16.709190	-0.949754	18.127188	9.304025	-4.064830	-3.393392	-8.941447	6.529820	-9.056061	4.124200	-7.267688	-6.971805	0.786293	-19.638479	14.909298	2.183080	13.753643	-0.785683	4.873781	2.378678	6.225574	4.283689	10.873896	17.441280	-9.117528
-3.750000	25.878984	-0.269724	20.781111	4.841483	2.704243	14.651421	-12.497362	-5.724528	2.630152	16.475935	-18.742090	8.931832	-8.228433	2.555690	1.109928	0.603240	20.009794	15.737675	0.566603	8.803702	4.650692	-3.842225	8.560123	7.472546	-24.723797	-16.753630	-0.963695	18.089891	9.392057	-4.187195	-3.519674	-8.865780	6.576906	-8.803740	3.867821	-7.644629	-7.030049	0.781971	-20.241800	14.872464	2.177643	13.657881	-0.694617	4.868308	2.586456	6.186870	3.903759	10.965265	17.469788	-9.036427
-3.700000	25.775751	-0.357883	20.574986	4.304730	2.732020	14.688633	-12.584528	-5.727762	2.606675	16.426243	-18.778524	8.890311	-8.435876	2.368165	0.351325	0.741223	20.014713	15.860238	0.797175	9.042263	4.205237	-3.868505	8.385223	7.062191	-24.700134	-16.796926	-0.976147	18.055431	9.480950	-4.325766	-3.575734	-8.790590	6.625721	-8.495049	3.617217	-8.047223	-7.079064	0.774972	-20.883293	14.833469	2.173452	13.554626	-0.551031	4.859867	2.830692	6.141921	3.506411	11.051804	17.499958	-8.952795
-3.650000	25.658304	-0.444438	20.270437	3.724580	2.753358	14.713476	-12.675435	-5.728616	2.585399	16.375477	-18.808302	8.849395	-8.658412	2.171313	-0.295508	0.903144	20.019184	15.986816	1.024482	9.286683	3.835300	-3.900845	8.215197	6.736168	-24.674286	-16.837612	-0.986825	18.023865	9.575177	-4.480234	-3.585125	-8.717046	6.676547	-8.128150	3.371980	-8.459941	-7.119271	0.764407	-21.558752	14.791872	2.170797	13.443378	-0.337838	4.848153	3.113364	6.088908	3.088148	11.133270	17.530455	-8.866811
-3.600000	25.526770	-0.530290	19.854137	3.088104	2.767918	14.725464	-12.770189	-5.725923	2.566010	16.323565	-18.830809	8.809131	-8.895949	1.969150	-0.835067	1.088284	20.023254	16.117935	1.240109	9.533481	3.558959	-3.940289	8.051889	6.484693	-24.647963	-16.874666	-0.995458	17.995228	9.681560	-4.649823	-3.565112	-8.646262	6.729694	-7.704586	3.130518	-8.862260	-7.150392	0.749109	-22.248949	14.747095	2.169991	13.323608	-0.035428	4.832913	3.434671	6.025391	2.646131	11.209368	17.560339	-8.778687
-3.550000	25.381342	-0.616196	19.312176	2.383780	2.775476	14.723984	-12.868803	-5.718293	2.548277	16.270443	-18.845522	8.769133	-9.148023	1.766159	-1.277597	1.292250	20.026972	16.253399	1.436821	9.780758	3.380044	-3.987949	7.897333	6.297303	-24.622805	-16.907370	-1.001824	17.969551	9.810522	-4.833239	-3.524627	-8.579286	6.785563	-7.230605	2.890237	-9.233092	-7.171127	0.727626	-22.914415	14.698369	2.171391	13.194767	0.375837	4.813954	3.792422	5.948161	2.178688	11.279749	17.588961	-8.688635
-3.500000	25.222044	-0.702743	18.631325	1.604895	2.775946	14.708199	-12.971204	-5.704124	2.531989	16.215998	-18.852011	8.728473	-9.413702	1.566490	-1.627141	1.506549	20.030355	16.392082	1.609555	10.029044	3.291872	-4.044978	7.753752	6.164501	-24.600344	-16.935194	-1.005721	17.946842	9.977778	-5.028654	-3.466151	-8.517061	6.844600	-6.717889	2.647783	-9.555533	-7.178748	0.698164	-23.500208	14.644723	2.175377	13.056305	0.910823	4.791214	4.181509	5.853055	1.685911	11.343994	17.615875	-8.596884
-3.450000	25.048525	-0.790340	17.801983	0.753634	2.769378	14.677105	-13.077186	-5.681471	2.517008	16.160124	-18.849916	8.685761	-9.691655	1.373132	-1.888915	1.719693	20.033413	16.531796	1.755891	10.281575	3.281803	-4.112536	7.623581	6.078583	-24.581949	-16.957695	-1.007015	17.927109	10.206234	-5.233752	-3.388227	-8.460425	6.907347	-6.182927	2.399292	-9.819541	-7.168362	0.658599	-23.951891	14.584926	2.182382	12.907650	1.572863	4.764773	4.593742	5.734792	1.170239	11.401608	17.640844	-8.503669
-3.400000	24.859907	-0.879189	16.822462	-0.155835	2.756007	14.629417	-13.186459	-5.647969	2.503207	16.102655	-18.838921	8.639262	-9.980103	1.187263	-2.076877	1.919866	20.036148	16.669460	1.876218	10.543836	3.334800	-4.191726	7.509589	6.033912	-24.568781	-16.974438	-1.005623	17.910332	10.526908	-5.445812	-3.288535	-8.410116	6.974422	-5.645092	2.140602	-10.021830	-7.131797	0.606537	-24.233866	14.517461	2.192845	12.748260	2.347215	4.734910	5.018203	5.586818	0.636925	11.451982	17.663759	-8.409219
-3.350000	24.654715	-0.969341	15.704106	-1.097210	2.736222	14.563585	-13.298624	-5.600572	2.490522	16.043421	-18.818737	8.586951	-10.276926	1.007994	-2.210536	2.098099	20.038532	16.801441	1.973420	10.822082	3.435544	-4.283506	7.414930	6.026897	-24.561802	-16.984915	-1.001563	17.896465	10.975787	-5.661839	-3.168850	-8.366743	7.046549	-5.123476	1.867421	-10.163913	-7.056107	0.539563	-24.338415	14.440504	2.207239	12.577633	3.199090	4.702207	5.442205	5.401201	0.094146	11.494392	17.684612	-8.313788
-3.300000	24.431047	-1.060714	14.474827	-2.036417	2.710599	14.477737	-13.413173	-5.535308	2.478920	15.982198	-18.789062	8.526705	-10.579722	0.832563	-2.308053	2.250321	20.040531	16.924116	2.052433	11.121184	3.569568	-4.388609	7.343246	6.055807	-24.561737	-16.988506	-0.994909	17.885452	11.581239	-5.878710	-3.041460	-8.330859	7.124550	-4.633672	1.575507	-10.249757	-6.921859	0.455648	-24.283628	14.351932	2.226040	12.395344	4.079130	4.667592	5.852633	5.168710	-0.447381	11.527998	17.703508	-8.217667
-3.250000	24.186956	-1.153201	13.177780	-2.939498	2.679907	14.369680	-13.529515	-5.446872	2.468395	15.918748	-18.749578	8.456409	-10.885926	0.656596	-2.382981	2.377637	20.042076	17.034445	2.119674	11.442313	3.723890	-4.507453	7.298839	6.120584	-24.569090	-16.984421	-0.985827	17.877182	12.338725	-6.093276	-2.932200	-8.302898	7.209334	-4.185396	1.260813	-10.283759	-6.702386	0.353775	-24.106071	14.249387	2.249747	12.201120	4.934963	4.632515	6.237443	4.879171	-0.975268	11.551775	17.720640	-8.121150
-3.200000	23.921022	-1.246753	11.864003	-3.780639	2.645113	14.236889	-13.646979	-5.328173	2.458985	15.852758	-18.699913	8.374177	-11.192918	0.474294	-2.444302	2.485186	20.043070	17.130285	2.182492	11.781357	3.887509	-4.640067	7.286809	6.222548	-24.584146	-16.971636	-0.974567	17.871496	13.184721	-6.302419	-2.873536	-8.283217	7.301906	-3.781599	0.919666	-10.269250	-6.366370	0.234669	-23.852253	14.130404	2.278841	11.994886	5.722927	4.598983	6.586794	4.522325	-1.476838	11.564507	17.736284	-8.024609
-3.150000	23.633139	-1.341458	10.581709	-4.547054	2.607352	14.076529	-13.764851	-5.169946	2.450747	15.783920	-18.639639	8.278393	-11.498141	0.278206	-2.497660	2.580849	20.043377	17.210552	2.248550	12.129048	4.051627	-4.786008	7.313207	6.364120	-24.606995	-16.948868	-0.961453	17.868183	14.002741	-6.503115	-2.890473	-8.272127	7.403310	-3.418995	0.548937	-10.207535	-5.887767	0.101318	-23.569431	13.992677	2.313780	11.776819	6.414524	4.569674	6.893692	4.089271	-1.940494	11.564741	17.750828	-7.928489
-3.100000	23.325300	-1.437686	9.369227	-5.239300	2.567925	13.885574	-13.882361	-4.960755	2.443790	15.711862	-18.568262	8.167852	-11.799205	0.058800	-2.546601	2.674736	20.042818	17.275105	2.325103	12.472962	4.209723	-4.944399	7.385137	6.548472	-24.637539	-16.914429	-0.946862	17.866947	14.677844	-6.692365	-2.991784	-8.269871	7.514585	-3.089581	0.146273	-10.097299	-5.264788	-0.041106	-23.296585	13.834455	2.354980	11.547482	6.996989	4.547789	7.153874	3.574691	-2.356990	11.550703	17.764748	-7.833344
-3.050000	23.002138	-1.536184	8.256742	-5.868143	2.528265	13.661001	-13.998696	-4.687954	2.438243	15.636178	-18.485222	8.041860	-12.093966	-0.195918	-2.593371	2.779908	20.041157	17.324417	2.418057	12.800557	4.357379	-5.113932	7.510635	6.779063	-24.675526	-16.866179	-0.931224	17.867367	15.156466	-6.867124	-3.171871	-8.276622	7.636689	-2.782593	-0.289677	-9.934464	-4.539306	-0.186273	-23.058611	13.655179	2.402816	11.307785	7.470284	4.536639	7.365240	2.979512	-2.720091	11.520218	17.778675	-7.739822
-3.000000	22.671007	-1.638177	7.272262	-6.449695	2.489921	13.400116	-14.113050	-4.340444	2.434284	15.556423	-18.389893	7.900231	-12.380622	-0.500526	-2.639480	2.914162	20.038090	17.359364	2.530867	13.101739	4.491986	-5.292930	7.698257	7.059036	-24.720552	-16.801292	-0.914985	17.868883	15.458648	-7.024202	-3.417459	-8.292521	7.770365	-2.486411	-0.759028	-9.712544	-3.795809	-0.328435	-22.865639	13.456243	2.457563	11.059053	7.843202	4.538714	7.526981	2.313425	-3.026825	11.470585	17.793386	-7.648704
-2.950000	22.341257	-1.745487	6.440490	-7.000214	2.454483	13.101027	-14.224597	-3.913987	2.432115	15.472121	-18.281576	7.743225	-12.657697	-0.871710	-2.686007	3.101054	20.033230	17.380919	2.663528	13.369914	4.612319	-5.479432	7.955940	7.390474	-24.772085	-16.715946	-0.898591	17.870752	15.652097	-7.160082	-3.712865	-8.317634	7.915966	-2.190463	-1.260425	-9.423850	-3.129092	-0.464265	-22.716639	13.241796	2.519408	10.802927	8.129632	4.554236	7.638700	1.596063	-3.277230	11.398405	17.809824	-7.560839
-2.900000	22.022816	-1.860604	5.773021	-7.531384	2.423533	12.763294	-14.332524	-3.417932	2.431984	15.382765	-18.159529	7.571508	-12.924087	-1.323383	-2.733781	3.364734	20.026117	17.389992	2.811831	13.601375	4.718097	-5.671240	8.288855	7.773601	-24.829477	-16.604744	-0.882470	17.871948	15.827098	-7.270773	-4.042705	-8.351942	8.073240	-1.886863	-1.790920	-9.061748	-2.603286	-0.594122	-22.604330	13.019390	2.588424	10.541233	8.345474	4.579798	7.699779	0.855902	-3.473821	11.299385	17.829136	-7.477176
-2.850000	21.724417	-1.986784	5.262571	-8.047205	2.398580	12.388630	-14.436057	-2.879643	2.434181	15.287832	-18.022964	7.386032	-13.179082	-1.851018	-2.783485	3.711050	20.016195	17.387323	2.967761	13.794044	4.809624	-5.865947	8.696033	8.205958	-24.891970	-16.459642	-0.867011	17.871128	16.071434	-7.351690	-4.392839	-8.395321	8.241123	-1.571720	-2.345928	-8.623734	-2.235808	-0.722401	-22.519396	12.799939	2.664555	10.275713	8.506390	4.608138	7.709146	0.126299	-3.620816	11.168144	17.852665	-7.398618
-2.800000	21.451899	-2.128119	4.887273	-8.543736	2.380981	11.981480	-14.534425	-2.341095	2.439036	15.186799	-17.871078	7.187963	-13.422271	-2.409371	-2.835680	4.104280	20.002831	17.373451	3.120798	13.946319	4.887493	-6.060980	9.166349	8.681830	-24.958700	-16.268106	-0.852543	17.866497	16.400703	-7.397693	-4.750730	-8.447453	8.417487	-1.245823	-2.919515	-8.114087	-2.009752	-0.857394	-22.453035	12.596684	2.747556	10.007683	8.626408	4.629931	7.665566	-0.560286	-3.723364	10.998129	17.881907	-7.326013
-2.750000	21.207182	-2.289622	4.618340	-9.012357	2.371871	11.549135	-14.626901	-1.846298	2.446934	15.079137	-17.703087	6.978770	-13.653567	-2.914632	-2.890890	4.479148	19.985327	17.348722	3.260152	14.056550	4.952349	-6.253660	9.675669	9.192217	-25.028717	-16.010136	-0.839337	17.855736	16.701704	-7.403580	-5.105579	-8.507793	8.599076	-0.914214	-3.504952	-7.543986	-1.894468	-1.011138	-22.398241	12.422970	2.837074	9.737614	8.717308	4.636982	7.568606	-1.177906	-3.786787	10.781868	17.918364	-7.260050
-2.700000	20.988171	-2.477236	4.425153	-9.445222	2.372098	11.101284	-14.712714	-1.426539	2.458305	14.964374	-17.518234	6.760472	-13.873133	-3.289219	-2.949681	4.791973	19.962980	17.313332	3.376965	14.122974	5.004786	-6.441313	10.187899	9.725370	-25.100996	-15.654626	-0.827589	17.835819	16.859917	-7.365133	-5.448330	-8.575430	8.781629	-0.584660	-4.095497	-6.928375	-1.859514	-1.199678	-22.350313	12.289170	2.932544	9.464627	8.788532	4.624491	7.420223	-1.710718	-3.816073	10.511843	17.963362	-7.201217
-2.650000	20.789328	-2.697847	4.276712	-9.839833	2.382173	10.648651	-14.790949	-1.093136	2.473651	14.842046	-17.315836	6.536161	-14.081370	-3.502796	-3.012942	5.044684	19.935141	17.267351	3.465699	14.143888	5.045222	-6.621444	10.661240	10.268079	-25.174419	-15.158675	-0.817433	17.802868	16.879364	-7.280958	-5.771693	-8.648949	8.960320	-0.265328	-4.685249	-6.281495	-1.880069	-1.443779	-22.307043	12.199743	3.033257	9.186104	8.847438	4.590496	7.226835	-2.153502	-3.815660	10.182474	18.017628	-7.149705
-2.600000	20.602827	-2.959109	4.140305	-10.200671	2.402256	10.201117	-14.860349	-0.840358	2.493497	14.711782	-17.095324	6.310637	-14.278846	-3.565910	-3.082599	5.263569	19.901323	17.210831	3.524389	14.117780	5.073878	-6.791823	11.057577	10.807199	-25.247808	-14.480456	-0.808929	17.752010	16.816797	-7.154689	-6.070131	-8.726254	9.130571	0.037523	-5.269674	-5.614334	-1.937392	-1.769553	-22.268805	12.151649	3.138355	8.897284	8.899639	4.532883	7.001287	-2.509812	-3.789505	9.793142	18.080811	-7.105489
-2.550000	20.419771	-3.269133	3.978155	-10.537606	2.432161	9.765855	-14.918889	-0.653423	2.518471	14.573266	-16.856232	6.091047	-14.466296	-3.500348	-3.163111	5.475368	19.861370	17.143826	3.553875	14.043353	5.090777	-6.950568	11.350407	11.330874	-25.319920	-13.619349	-0.802096	17.677195	16.715115	-6.996500	-6.339990	-8.804376	9.289043	0.320956	-5.845387	-4.935130	-2.017583	-2.206697	-22.238680	12.134836	3.246803	8.591238	8.949406	4.446751	6.763823	-2.788919	-3.741423	9.351398	18.150969	-7.068255
-2.500000	20.231119	-3.635792	3.744610	-10.862737	2.471468	9.345928	-14.963207	-0.515711	2.549234	14.426251	-16.598150	5.887202	-14.644578	-3.320514	-3.264772	5.699365	19.815611	17.066484	3.556549	13.919424	5.095704	-7.096001	11.528948	11.828593	-25.389391	-12.664270	-0.796896	17.571047	16.596352	-6.822602	-6.579690	-8.879192	9.434707	0.585557	-6.409168	-4.251484	-2.110303	-2.778099	-22.222399	12.134904	3.357526	8.259247	8.999952	4.327613	6.540997	-3.002801	-3.675727	8.873832	18.224306	-7.037492
-2.450000	20.027214	-4.065734	3.390048	-11.187040	2.519619	8.940041	-14.987547	-0.412793	2.586518	14.270541	-16.320633	5.711195	-14.814651	-3.030642	-3.410146	5.948243	19.765036	16.979082	3.534922	13.744619	5.088209	-7.226487	11.600382	12.290141	-25.454748	-11.773191	-0.793263	17.424788	16.470741	-6.651988	-6.789936	-8.945241	9.569479	0.834498	-6.956358	-3.572350	-2.207803	-3.472610	-22.227667	12.136720	3.469307	7.892154	9.053681	4.185972	6.361984	-3.163854	-3.597971	8.382292	18.295450	-7.012551
-2.400000	19.794115	-4.562898	2.880583	-11.517034	2.576140	8.543055	-14.982240	-0.333710	2.631104	14.105931	-16.023003	5.575883	-14.977553	-2.631770	-3.644574	6.230471	19.711458	16.882059	3.490429	13.516641	5.067588	-7.340055	11.591093	12.704237	-25.514299	-11.067358	-0.791097	17.228243	16.343090	-6.501606	-6.973767	-8.995477	9.698363	1.071983	-7.479638	-2.908642	-2.304379	-4.211116	-22.262260	12.127745	3.580921	7.482916	9.112310	4.065224	6.252779	-3.283497	-3.515613	7.895895	18.358461	-6.992679
-2.350000	19.507265	-5.126871	2.230410	-11.851139	2.640908	8.147154	-14.931390	-0.270817	2.683821	13.932132	-15.703837	5.492179	-15.134425	-2.136400	-4.045049	6.551755	19.657560	16.775972	3.422228	13.230986	5.032892	-7.434208	11.539036	13.058856	-25.566019	-10.568165	-0.790305	16.970043	16.214909	-6.382288	-7.135993	-9.021202	9.828876	1.301425	-7.969155	-2.272433	-2.395978	-4.858080	-22.330509	12.100088	3.691139	7.030454	9.176905	4.034302	6.229743	-3.371500	-3.438108	7.423587	18.408367	-6.977098
-2.300000	19.132044	-5.751646	1.510481	-12.176152	2.714410	7.743173	-14.810077	-0.219043	2.745508	13.748687	-15.360324	5.465265	-15.286443	-1.590863	-4.699366	6.915511	19.606861	16.661449	3.326089	12.879522	4.982867	-7.505881	11.472187	13.344017	-25.607395	-10.233077	-0.790770	16.638252	16.083286	-6.297241	-7.281713	-9.012148	9.969993	1.523774	-8.414301	-1.675160	-2.479932	-5.305117	-22.428785	12.050934	3.798741	6.543923	9.247797	4.147526	6.293965	-3.435819	-3.375439	6.962368	18.442648	-6.964967
-2.250000	18.643518	-6.425190	0.803698	-12.465905	2.798113	7.321629	-14.582656	-0.175163	2.816991	13.554866	-14.986739	5.490619	-15.434803	-1.099301	-5.608366	7.322501	19.563482	16.538967	3.193160	12.451298	4.915956	-7.551908	11.396378	13.555586	-25.635206	-10.009977	-0.792391	16.221657	15.936028	-6.243189	-7.414093	-8.956985	10.130657	1.736174	-8.805643	-1.125714	-2.554691	-5.538418	-22.542864	11.981678	3.902564	6.044612	9.324430	4.413743	6.427927	-3.482738	-3.334493	6.502459	18.462078	-6.955415
-2.200000	18.052011	-7.130696	0.156185	-12.684064	2.894661	6.873407	-14.207663	-0.137203	2.899030	13.349673	-14.572442	5.551086	-15.580695	-0.826564	-6.572633	7.770226	19.531870	16.408672	3.008602	11.939883	4.830278	-7.569880	11.309013	13.697129	-25.645264	-9.859643	-0.795066	15.712306	15.744273	-6.212827	-7.533333	-8.844409	10.318114	1.931162	-9.133720	-0.629216	-2.619557	-5.615767	-22.650368	11.896434	4.001494	5.562866	9.405041	4.801971	6.595903	-3.517100	-3.313724	6.037065	18.470560	-6.947458
-2.150000	17.399839	-7.849272	-0.416432	-12.790027	3.008109	6.390339	-13.659825	-0.103999	2.992227	13.131976	-14.099166	5.616234	-15.725163	-0.952319	-7.296834	8.252239	19.516388	16.270000	2.750623	11.359544	4.723631	-7.559580	11.211523	13.779080	-25.632124	-9.756394	-0.798730	15.109365	15.468867	-6.197301	-7.639510	-8.665022	10.536266	2.096528	-9.380667	-0.186795	-2.674410	-5.606475	-22.728266	11.800421	4.094449	5.129544	9.486269	5.264894	6.749399	-3.542613	-3.299638	5.572890	18.474298	-6.939884
-2.100000	16.726254	-8.563125	-0.900150	-12.746575	3.143846	5.865601	-12.971266	-0.074913	3.096962	12.900821	-13.541125	5.644539	-15.869081	-1.576528	-7.634119	8.757862	19.520962	16.121422	2.391396	10.760135	4.593522	-7.524288	11.107273	13.816058	-25.588770	-9.683455	-0.803323	14.423489	15.123558	-6.187985	-7.741399	-8.414020	10.783694	2.215818	-9.503798	0.203850	-2.719496	-5.558141	-22.760851	11.698668	4.180338	4.766083	9.562619	5.758929	6.837218	-3.562103	-3.269258	5.137001	18.480581	-6.931115
-2.050000	16.035559	-9.258370	-1.279962	-12.531132	3.308242	5.294505	-12.251746	-0.049626	3.213213	12.656032	-12.877902	5.587737	-16.012987	-2.627211	-7.610873	9.272482	19.548712	15.960212	1.902714	10.218190	4.437268	-7.471554	10.998026	13.823603	-25.506359	-9.629639	-0.808826	13.679169	14.847131	-6.177451	-7.868009	-8.094147	11.050443	2.270148	-9.432938	0.547452	-2.755215	-5.493490	-22.742903	11.595151	4.257977	4.478905	9.625877	6.254062	6.816411	-3.577759	-3.198973	4.775246	18.496603	-6.918872
-2.000000	15.296175	-9.925990	-1.554490	-12.151611	3.507839	4.675797	-11.630349	-0.028037	3.340478	12.398921	-12.129941	5.396711	-16.157007	-3.866103	-7.304172	9.778727	19.601646	15.782539	1.269975	9.801127	4.252166	-7.412513	10.883839	13.814256	-25.374113	-9.587707	-0.815264	12.911568	14.781215	-6.159981	-8.070478	-7.717748	11.313648	2.243191	-9.140255	0.850098	-2.781991	-5.418188	-22.677549	11.492332	4.325967	4.260376	9.664701	6.733747	6.659410	-3.591346	-3.073522	4.540697	18.528278	-6.899837
-1.950000	14.471334	-10.561219	-1.740428	-11.655389	3.747933	4.013607	-11.166008	-0.010177	3.477645	12.132934	-11.384106	5.028600	-16.300798	-5.029620	-6.784731	10.258427	19.680351	15.584124	0.513615	9.538800	4.035786	-7.359674	10.763344	13.792031	-25.179415	-9.553501	-0.822714	12.157632	14.908299	-6.131905	-8.387396	-7.306277	11.535625	2.131355	-8.708172	1.118421	-2.800167	-5.328312	-22.571806	11.391026	4.382481	4.093872	9.665055	7.188847	6.355188	-3.604373	-2.888376	4.476799	18.578934	-6.868727
-1.900000	13.556547	-11.161822	-1.863974	-11.111934	4.030728	3.319847	-10.835883	0.003848	3.623111	11.863888	-10.732172	4.456054	-16.443588	-5.973920	-6.129312	10.695066	19.783670	15.361612	-0.296641	9.427553	3.786390	-7.323901	10.631744	13.745333	-24.908491	-9.525156	-0.831325	11.445584	15.086726	-6.092098	-8.768764	-6.886549	11.667369	1.955372	-8.184858	1.359029	-2.809920	-5.214948	-22.432655	11.290370	4.425023	3.959130	9.612862	7.612300	5.904497	-3.618270	-2.645536	4.601947	18.647469	-6.816751
-1.850000	12.581976	-11.726240	-1.950802	-10.573275	4.353552	2.615571	-10.594106	0.013882	3.775556	11.599536	-10.160762	3.681729	-16.584311	-6.688502	-5.437634	11.076244	19.908455	15.114729	-1.058194	9.451302	3.503378	-7.311933	10.473831	13.641556	-24.547873	-9.502286	-0.841361	10.788612	15.132814	-6.042765	-9.067288	-6.484480	11.652929	1.759572	-7.503038	1.578164	-2.811216	-5.066897	-22.264700	11.187860	4.450031	3.835666	9.500360	7.998658	5.311472	-3.634545	-2.347564	4.898712	18.725727	-6.728147
-1.800000	11.568703	-12.252399	-2.021029	-10.048526	4.708055	1.930449	-10.431291	0.019739	3.936696	11.348415	-9.541699	2.763052	-16.721796	-7.222763	-4.816960	11.395611	20.049538	14.848335	-1.683848	9.596150	3.187727	-7.325331	10.250055	13.429635	-24.087210	-9.485208	-0.853218	10.185143	14.927341	-5.990704	-9.169979	-6.118505	11.430492	1.591107	-6.589128	1.781587	-2.803725	-4.872725	-22.068977	11.079281	4.452441	3.704380	9.335343	8.348265	4.576350	-3.655009	-1.993896	5.311460	18.794971	-6.572101
-1.750000	10.494019	-12.737322	-2.088531	-9.517879	5.081258	1.299226	-10.410197	0.021249	4.120137	11.118350	-8.757955	1.834706	-16.855099	-7.626680	-4.344052	11.653564	20.200085	14.572870	-2.141996	9.852688	2.841915	-7.361060	9.894957	13.053971	-23.523603	-9.474413	-0.867502	9.623953	14.532678	-5.949129	-9.067636	-5.795107	10.941186	1.478286	-5.454117	1.974536	-2.786731	-4.623221	-21.842581	10.958513	4.425227	3.548687	9.147058	8.672380	3.694814	-3.682000	-1.580500	5.759990	18.821972	-6.284230
-1.700000	9.312599	-13.177609	-2.162141	-8.974876	5.458438	0.756925	-10.690202	0.018239	4.376977	10.915197	-7.888682	1.075838	-16.983700	-7.933357	-4.042693	11.856544	20.352362	14.301489	-2.455848	10.211069	2.468879	-7.412951	9.411324	12.475376	-22.866964	-9.470294	-0.885091	9.090572	14.130637	-5.940047	-8.797185	-5.507576	10.153791	1.429346	-4.262847	2.161784	-2.758941	-4.314518	-21.578569	10.817164	4.359159	3.357082	8.980450	8.995286	2.669363	-3.718784	-1.102398	6.169170	18.756674	-5.730775
-1.650000	8.008348	-13.570370	-2.247005	-8.465403	5.826488	0.335214	-11.535751	0.010583	4.849529	10.742244	-7.233510	0.614205	-17.107710	-8.163250	-3.893777	12.014885	20.498758	14.044374	-2.674746	10.656413	2.069077	-7.473310	9.032957	11.692397	-22.144524	-9.473015	-0.907256	8.572568	13.844291	-5.996221	-8.421915	-5.238557	9.083320	1.442483	-3.282812	2.347696	-2.718160	-3.951584	-21.266472	10.644112	4.243379	3.127621	8.880836	9.349158	1.532686	-3.770088	-0.558377	6.495376	18.536346	-4.693348
-1.600000	6.618704	-13.914157	-2.345548	-8.089494	6.175995	0.061061	-13.079370	-0.001791	5.752383	10.600451	-7.038165	0.472110	-17.227945	-8.331234	-3.860128	12.139984	20.632689	13.803365	-2.847590	11.171400	1.635270	-7.534215	9.029778	10.759500	-21.401003	-9.482565	-0.935814	8.062436	13.703815	-6.158261	-8.040796	-4.967564	7.790193	1.510341	-2.679766	2.536251	-2.660761	-3.550775	-20.894156	10.425170	4.067471	2.870118	8.882740	9.756748	0.361378	-3.842950	0.043252	6.731217	18.106377	-3.070665
-1.550000	5.199546	-14.209735	-2.457926	-7.950795	6.501589	-0.044156	-14.811448	-0.018902	6.918515	10.489233	-7.213730	0.599020	-17.345840	-8.450089	-3.905258	12.241883	20.749023	13.570224	-3.010316	11.747239	1.147879	-7.588219	9.376724	9.788566	-20.691334	-9.498820	-0.973312	7.558215	13.711490	-6.454610	-7.725655	-4.684143	6.374234	1.620812	-2.427219	2.731133	-2.580854	-3.139606	-20.452938	10.143407	3.825561	2.597497	9.010193	10.204939	-0.751743	-3.947980	0.679825	6.891948	17.465345	-1.206810
-1.500000	3.779079	-14.460509	-2.582493	-8.081868	6.801598	0.031306	-16.080183	-0.040724	7.667768	10.407382	-7.313159	0.918514	-17.463369	-8.531090	-4.001101	12.327823	20.843952	13.329046	-3.183719	12.388684	0.584998	-7.628660	9.892239	8.910728	-20.067236	-9.521630	-1.023264	7.062279	13.876986	-6.853985	-7.476612	-4.400987	4.965344	1.760364	-2.406867	2.935668	-2.469325	-2.752268	-19.949877	9.781198	3.521260	2.307311	9.280638	10.637506	-1.756191	-4.101211	1.314129	6.999187	16.708870	0.515204
-1.450000	2.370152	-14.672658	-2.716706	-8.412185	7.078857	0.282800	-16.882111	-0.067300	7.858426	10.353889	-6.837329	1.347574	-17.582829	-8.583897	-4.128785	12.402056	20.914305	13.060799	-3.375403	13.081866	-0.031330	-7.649597	10.463505	8.213221	-19.564955	-9.550942	-1.090360	6.579256	14.212764	-7.227015	-7.261793	-4.152264	3.729070	1.918244	-2.513637	3.152796	-2.313225	-2.421524	-19.431231	9.325371	3.169292	1.976363	9.699871	10.991909	-2.676323	-4.326527	1.901207	7.071229	16.000277	2.044733
-1.400000	1.003500	-14.855201	-2.859077	-8.825049	7.343403	0.689308	-17.474197	-0.098885	7.791591	10.328463	-5.556970	1.804939	-17.706676	-8.616522	-4.277011	12.466358	20.956942	12.747765	-3.582504	13.723204	-0.595327	-7.645648	11.097099	7.709907	-19.204287	-9.586946	-1.180463	6.114300	14.719306	-7.399702	-7.056457	-3.970761	2.840218	2.088450	-2.687433	3.384944	-2.096984	-2.170189	-19.007715	8.775994	2.790292	1.593057	10.245190	11.242895	-3.579405	-4.658275	2.400442	7.119934	15.456817	3.403719
-1.350000	-0.288202	-15.020160	-3.012477	-9.242807	7.612266	1.224841	-18.022030	-0.136191	7.735236	10.331842	-3.928620	2.226802	-17.837299	-8.635473	-4.440396	12.520844	20.968662	12.376501	-3.794684	14.104019	-0.999706	-7.611717	11.848864	7.364906	-19.006065	-9.630338	-1.300081	5.672895	15.381642	-7.290347	-6.845427	-3.864491	2.386428	2.269336	-2.907279	3.633679	-1.807241	-2.006144	-18.806643	8.155610	2.401692	1.213768	10.852246	11.404161	-4.498137	-5.142663	2.785779	7.151438	15.064608	4.596507
-1.300000	-1.461217	-15.183049	-3.188256	-9.644690	7.890032	1.860702	-18.586439	-0.180562	7.923868	10.365886	-2.715005	2.583908	-17.976856	-8.645950	-4.618433	12.564537	20.947481	11.938848	-3.996562	14.025813	-1.242247	-7.542867	12.726910	7.130535	-19.021452	-9.682887	-1.454689	5.263702	16.181625	-7.007627	-6.605948	-3.814680	2.332677	2.462169	-3.181514	3.899075	-1.440623	-1.922874	-18.777430	7.510491	2.015355	1.012929	11.430815	11.503704	-5.379800	-5.835237	3.047195	7.168675	14.672761	5.642683
-1.250000	-2.456423	-15.363528	-3.410155	-10.029735	8.123183	2.542536	-19.171844	-0.233808	8.486382	10.433593	-2.006106	2.883603	-18.127043	-8.651528	-4.815173	12.595505	20.895714	11.431510	-4.169635	13.419555	-1.386058	-7.434292	13.649275	6.968322	-19.305470	-9.748637	-1.645430	4.906199	17.108414	-6.726448	-6.290350	-3.786809	2.582014	2.669518	-3.545296	4.178293	-1.007698	-1.904251	-18.715330	6.896776	1.647674	1.191872	11.907050	11.565980	-6.131037	-6.787946	3.181922	7.173481	14.027928	6.575984
-1.200000	-3.305212	-15.585225	-3.715269	-10.387559	8.207698	3.178797	-19.759186	-0.297193	9.167115	10.539075	-1.552210	3.157039	-18.288843	-8.653288	-5.039316	12.610622	20.825310	10.856195	-4.293654	12.354115	-1.472571	-7.281624	14.492138	6.852991	-19.712337	-9.836529	-1.864921	4.644396	18.148926	-6.483597	-5.834301	-3.732996	3.036634	2.893782	-4.067874	4.462635	-0.525201	-1.930591	-18.568680	6.356250	1.332106	1.496657	12.253072	11.606976	-6.707016	-8.005016	3.179090	7.164814	13.038356	7.425982
-1.150000	-4.053901	-15.872756	-4.146747	-10.696748	8.116627	3.680687	-20.323193	-0.369283	9.481402	10.687459	-1.169484	3.444718	-18.462301	-8.648566	-5.304550	12.604597	20.765554	10.221949	-4.349113	10.989368	-1.438672	-7.081591	15.177135	6.769465	-19.850948	-9.966326	-2.095159	4.562321	19.267067	-6.237147	-5.214810	-3.570391	3.623095	3.135924	-4.862046	4.731620	-0.001003	-1.983588	-18.376553	5.896348	1.114960	1.495971	12.481086	11.635432	-7.134342	-9.346135	3.004164	7.131544	12.147449	8.203917
-1.100000	-4.672186	-16.243687	-4.731692	-10.936715	7.950606	4.014377	-20.840372	-0.443758	9.245020	10.884604	-0.727612	3.786376	-18.646126	-8.629947	-5.629673	12.567998	20.769012	9.546377	-4.323842	9.531826	-0.948394	-6.833076	15.707937	6.709046	-19.593672	-10.180824	-2.311460	4.776855	20.396805	-5.978912	-4.503307	-3.128314	4.296680	3.394466	-5.999104	4.944438	0.574410	-2.049036	-18.162966	5.480838	1.031109	1.301625	12.620270	11.655125	-7.473111	-10.515699	2.599045	7.046736	11.701955	8.898536
-1.050000	-5.124017	-16.697449	-5.449092	-11.097012	7.815741	4.203885	-21.289974	-0.512385	8.488004	11.136495	-0.046655	4.196567	-18.837341	-8.585114	-6.038049	12.483446	20.890083	8.848305	-4.223666	8.175148	0.538226	-6.538381	16.141636	6.666757	-19.159641	-10.566146	-2.491933	5.357180	21.459064	-5.735738	-3.834982	-2.158936	5.038333	3.664948	-7.110894	5.041438	1.227442	-2.117692	-17.949202	5.023549	1.083240	1.115238	12.699217	11.666752	-7.784336	-11.307389	1.928984	6.877928	11.563885	9.484799
-1.000000	-5.426329	-17.211155	-6.217925	-11.178323	7.730145	4.296135	-21.640810	-0.582143	7.262976	11.448196	1.138792	4.601438	-19.030933	-8.497824	-6.555696	12.318417	21.097956	8.133517	-4.077402	7.024868	2.803809	-6.204451	16.542768	6.639822	-18.754171	-11.258340	-2.625663	6.182235	22.386444	-5.540181	-3.398982	-0.737680	5.844144	3.940104	-7.373487	5.003228	2.006179	-2.185107	-17.746439	4.377851	1.244414	1.040921	12.739317	11.669291	-8.121237	-11.741227	1.064334	6.625437	11.555870	9.942151
-0.950000	-5.626070	-17.752197	-6.933441	-11.188001	7.641505	4.332602	-21.839401	-0.697482	5.864193	11.822351	3.115684	4.844195	-19.219734	-8.349609	-7.207544	12.013331	21.226618	7.393852	-3.917664	6.081834	4.767903	-5.843472	16.953690	6.626871	-18.443048	-12.336576	-2.713657	6.942880	23.136955	-5.417023	-3.379189	0.611258	6.696224	4.210855	-6.604527	4.972453	3.009045	-2.251953	-17.551088	3.346667	1.475613	1.147127	12.754590	11.661197	-8.526280	-11.923953	0.218801	6.355444	11.603612	10.269316
-0.900000	-5.765378	-18.299923	-7.523396	-11.134953	7.493627	4.340899	-21.840443	-0.923288	4.794813	12.257371	5.934880	4.898040	-19.394779	-8.121508	-8.011986	11.471759	21.141127	6.638228	-3.735078	5.294768	5.922692	-5.472806	17.386339	6.627603	-18.196936	-13.557667	-2.764157	7.379097	23.698345	-5.383405	-3.775417	1.642878	7.508364	4.467995	-5.500964	5.179965	4.425419	-2.326781	-17.349661	1.802773	1.740886	1.403626	12.753692	11.641661	-9.015237	-11.934772	-0.328410	6.160203	11.688840	10.487678
-0.850000	-5.870989	-18.854221	-7.970679	-11.026336	7.291985	4.337163	-21.657654	-1.298239	4.227927	12.745933	8.977410	4.911311	-19.546509	-7.795755	-8.974087	10.592602	20.868097	5.917587	-3.460036	4.611415	6.483655	-5.114541	17.830334	6.642600	-17.975119	-14.453319	-2.787492	7.416401	24.086220	-5.456009	-4.416256	2.335909	8.092867	4.703780	-4.727739	5.672074	6.459749	-2.432731	-17.124170	-0.061458	2.014019	1.737401	12.741935	11.611841	-9.557167	-11.811505	-0.515057	6.090707	11.813707	10.641063
-0.800000	-5.957438	-19.422539	-8.297441	-10.866239	7.169368	4.330438	-21.358292	-1.837850	4.024227	13.274020	11.427260	4.989678	-19.666529	-7.357763	-10.075741	9.413139	20.507875	5.292115	-3.092319	3.996269	6.751201	-4.795628	18.268719	6.672932	-17.957987	-14.885610	-2.793420	7.083916	24.330662	-5.662492	-5.113683	2.790939	8.223847	4.912723	-4.430073	6.340727	8.972333	-2.616580	-16.863499	-1.739954	2.279264	2.256870	12.722789	11.575517	-10.090035	-11.572215	-0.578598	6.150786	11.986279	10.808080
-0.750000	-6.031972	-20.000074	-8.541067	-10.655709	7.420130	4.325917	-21.005920	-2.578964	4.066684	13.821136	13.071434	5.134154	-19.749477	-6.799063	-11.262201	8.226758	20.143232	4.812757	-2.865161	3.428415	6.903244	-4.549058	18.691471	6.718108	-18.530901	-15.022059	-2.790628	6.407959	24.456562	-6.035543	-5.744580	3.162891	7.760399	5.091090	-4.555613	7.096560	11.338511	-2.952183	-16.586729	-2.881320	2.529557	2.803024	12.698851	11.538536	-10.568058	-11.241183	-0.742558	6.326338	12.213807	11.135728
-0.700000	-6.097579	-20.565445	-8.739151	-10.393597	8.420727	4.326713	-20.622643	-3.571486	4.299168	14.361751	13.984260	5.306224	-19.793587	-6.122671	-12.435930	7.325646	19.819199	4.506302	-2.941925	2.895505	7.029953	-4.414895	19.099253	6.767326	-18.550779	-14.981479	-2.786977	5.436803	24.466084	-6.531358	-6.250222	3.556975	6.788644	5.235384	-5.077318	7.915269	13.141542	-3.524172	-16.350298	-3.555688	2.763849	3.172842	12.672391	11.507215	-10.976768	-10.867511	-1.038290	6.602547	12.498343	11.832974
-0.650000	-6.153951	-21.097523	-8.922300	-10.077943	10.341326	4.334847	-20.203476	-4.682039	4.652533	14.868320	14.344756	5.470846	-19.797112	-5.351842	-13.479174	6.729138	19.550610	4.317465	-3.102593	2.389293	7.182264	-4.436848	19.496920	6.763433	-18.138325	-14.644961	-2.789115	4.408170	24.319672	-7.040413	-6.606149	4.014236	5.707843	5.340736	-5.935209	8.826434	14.536880	-4.380869	-16.200890	-4.072137	2.984270	3.725546	12.645610	11.486613	-11.298592	-10.525970	-1.371295	6.964985	12.835650	12.908237
-0.600000	-6.197017	-21.594568	-9.109394	-9.707868	12.382082	4.352132	-19.773897	-5.456000	5.033236	15.314441	14.635982	5.605938	-19.729101	-4.540844	-14.301266	6.322989	19.333809	4.121909	-2.984506	1.902619	7.392787	-4.647701	19.887682	6.479471	-17.819559	-13.783534	-2.800679	3.532272	23.914413	-7.623065	-6.794763	4.526873	4.908406	5.400899	-6.929502	9.895076	15.904479	-5.467752	-16.122854	-4.657618	3.193638	5.472742	12.620750	11.479925	-11.454632	-10.300078	-1.624946	7.393926	13.219404	13.941869
-0.550000	-6.217701	-22.075695	-9.302679	-9.285149	13.672611	4.381711	-19.443232	-5.582098	5.365393	15.664887	15.182225	5.699802	-19.376469	-3.787692	-14.871187	6.025046	19.156448	3.826638	-2.430369	1.426689	7.664059	-5.042068	20.283558	5.390970	-17.482935	-12.951635	-2.818286	2.777251	23.129272	-8.647462	-6.790216	5.070302	4.421577	5.413635	-7.796799	11.166411	17.554039	-6.604858	-16.035660	-5.322971	3.394156	9.012053	12.600153	11.488958	-11.220943	-10.263618	-1.721679	7.859006	13.643845	14.761885
-0.500000	-6.201117	-22.559776	-9.485147	-8.812966	14.136820	4.431159	-19.335129	-5.227939	5.629580	15.809461	15.899200	5.747619	-18.277302	-3.260281	-15.210340	5.802872	19.003458	3.440561	-1.920303	0.948053	7.926412	-5.555243	20.721674	3.663950	-16.973368	-11.719010	-2.821849	2.130512	22.079647	-10.798800	-6.551188	5.665799	4.105659	5.400424	-8.398237	12.541985	19.291801	-7.578752	-15.908387	-5.938533	3.588515	11.318365	12.586281	11.515065	-10.260078	-10.491870	-1.622569	8.319541	14.097955	15.743721
-0.450000	-6.127882	-23.023096	-9.626724	-8.284668	13.949467	4.518191	-19.374964	-4.823380	5.863970	15.404378	16.603537	5.749985	-17.157934	-3.184123	-15.361736	5.645575	18.859800	3.013683	-2.098099	0.446489	8.085340	-6.080504	21.253483	2.575517	-16.288816	-8.417338	-2.744167	1.644361	21.167446	-13.219848	-6.017385	6.413059	3.949399	5.447393	-8.749474	13.728827	20.649250	-8.294165	-16.187153	-6.387711	3.785030	11.816669	12.581833	11.559691	-8.783583	-11.175550	-1.307876	8.731667	14.552371	16.985565
-0.400000	-5.978485	-23.349169	-9.703270	-7.671585	13.262777	4.680007	-19.284073	-4.548793	6.152661	14.183069	17.169603	5.712296	-17.008814	-3.503812	-15.361790	5.542792	18.710409	2.553508	-2.585750	-0.099819	8.270056	-6.521333	21.894531	2.068579	-15.747808	-5.146898	-2.359875	1.310943	20.531265	-14.163010	-5.117745	7.353641	4.224534	5.688935	-8.926533	14.436280	21.622061	-8.901325	-17.609257	-6.643214	4.008743	11.819519	12.589813	11.623699	-7.549795	-12.787226	-0.797814	9.056387	14.817327	18.015184
-0.350000	-5.739084	-23.334747	-9.717008	-7.020664	12.338841	4.983966	-18.883598	-4.297756	6.634097	13.178988	17.541851	5.641953	-17.515129	-3.608739	-15.227310	5.472435	18.536192	2.061518	-2.660087	-0.680959	8.647851	-6.828495	22.583073	1.721730	-15.541339	-3.642742	-1.047970	1.073714	19.995647	-14.261455	-3.809002	8.290617	5.516843	6.031366	-8.999758	14.436248	22.400496	-10.017176	-19.897678	-6.720626	4.320143	11.931202	12.613480	11.703762	-6.548409	-15.334189	-0.184082	9.257555	14.384555	18.767147
-0.300000	-5.404854	-22.860529	-9.697618	-6.599512	11.530212	5.522396	-18.145250	-3.909311	7.461517	12.969945	17.727896	5.535608	-18.107080	-3.213967	-14.964300	5.389901	18.307299	1.697566	-2.329360	-1.154634	9.072663	-6.997268	23.243191	1.424240	-15.576184	-2.472883	1.235437	0.840953	19.370956	-14.119536	-2.147865	8.995953	8.122857	6.142605	-9.017618	13.427630	23.195240	-12.155441	-22.237499	-6.624806	4.834165	12.204865	12.655972	11.781389	-5.369134	-17.763252	0.423969	9.278723	14.779593	19.404152
-0.250000	-4.972146	-22.080486	-9.682417	-6.595608	10.995768	6.351044	-16.934071	-3.216068	8.543161	13.097146	17.775682	5.341872	-18.489363	-2.659344	-14.617313	5.216665	17.980782	1.610587	-1.925753	-1.098754	9.385659	-7.047590	23.875402	1.007712	-15.773385	-0.758313	2.884904	0.489483	18.565998	-14.451518	-0.337533	9.424280	10.557461	6.011117	-9.012247	11.954350	24.230917	-13.647763	-24.094904	-6.332344	5.687989	12.479647	12.719337	11.795357	-3.756231	-19.824638	0.957146	9.005125	15.948652	19.983038
-0.200000	-4.423470	-21.280802	-9.697222	-7.017333	10.628544	7.376649	-14.830226	-2.150242	9.416075	13.308864	17.741411	4.997485	-18.658327	-2.426823	-14.364908	4.845287	17.512281	1.813608	-1.619452	0.128019	9.550261	-7.009449	24.497658	0.254514	-16.136263	1.307956	4.064274	0.253376	17.614006	-16.383760	1.348412	9.421331	11.664117	5.697423	-9.022337	11.102099	25.544678	-13.959929	-25.320520	-5.790548	6.870808	12.607382	12.803061	11.597059	-1.707820	-21.514122	1.382195	8.369593	16.391470	20.525066
-0.150000	-3.743308	-20.560257	-9.752657	-7.864308	10.377439	8.358765	-12.510267	-0.801840	9.994721	13.505807	17.646055	4.782753	-18.310621	-2.675215	-14.507593	4.205968	16.887457	2.188432	-1.378507	2.781502	9.558446	-6.915044	25.021408	-0.869038	-16.650690	2.821477	5.314592	0.982859	16.561687	-17.430536	2.729385	8.366545	11.911672	5.308908	-9.206060	10.696389	26.765408	-14.070144	-26.008751	-4.930122	8.127350	12.525967	12.902939	10.982617	0.548661	-22.895561	1.693939	7.867229	16.509279	21.086645
-0.100000	-2.920827	-19.672497	-9.853189	-8.933711	10.370034	9.091316	-11.534390	1.300619	10.570998	13.230184	17.320953	5.065455	-16.937677	-3.180174	-15.036791	3.388069	16.153210	2.535423	-1.244273	5.130705	9.408356	-6.790524	25.258461	-2.110038	-17.137926	3.661353	6.963232	2.585888	15.364722	-17.370541	3.793007	6.775766	11.858330	5.024970	-10.020226	10.340691	27.529942	-14.604568	-26.254177	-3.735855	9.230165	12.255844	13.011536	10.034045	2.737785	-24.120852	1.907549	8.260654	16.643776	21.730223
-0.050000	-1.920735	-18.194794	-10.007416	-9.819261	10.532915	9.497295	-11.256742	3.205817	10.568046	11.347591	16.164589	6.027878	-14.276088	-3.611467	-15.490116	2.634380	15.401036	2.739720	-1.388631	4.658591	9.190544	-6.633818	25.141268	-3.371999	-17.372793	4.083201	8.539416	2.636167	13.972528	-16.487823	4.639555	5.825590	11.948136	5.112198	-10.830843	9.919517	27.897385	-15.659773	-26.084724	-2.462212	9.957330	11.864622	13.119846	9.377916	4.609959	-25.177105	2.053882	9.486118	17.124863	22.382240
0.000000	-0.663560	-16.303509	-10.223297	-10.358584	10.886968	9.563173	-11.143662	3.891311	9.358005	10.144135	15.057004	7.414649	-12.116732	-3.630049	-15.703382	2.141306	14.715877	2.799448	-1.832673	3.321604	9.117464	-6.331418	24.994022	-4.749784	-17.534670	4.196175	6.918896	2.198029	12.560933	-15.494375	5.408035	5.272748	11.862015	5.691374	-11.053698	9.511174	28.063631	-16.726311	-25.553883	-1.648593	10.212022	11.417261	13.215622	9.454556	5.969923	-26.008743	2.189791	11.244799	18.260689	22.784164
0.050000	1.004707	-14.933286	-10.473157	-10.645548	11.370043	9.308689	-11.074660	4.412251	5.819356	9.789227	15.132035	8.279973	-11.331473	-2.994234	-15.805527	1.952182	14.164490	2.728769	-2.546777	2.942539	9.370674	-5.437678	25.301685	-6.351830	-17.686708	3.925878	4.720904	1.732125	11.326172	-14.949391	6.225585	5.244415	11.092868	5.891056	-11.170767	9.450464	28.149799	-17.344406	-24.859579	-0.837342	9.770176	10.928125	13.269904	9.983130	6.795502	-26.105064	2.413613	13.176073	19.555130	22.500751
0.100000	3.081895	-13.469298	-10.647479	-10.796886	11.871348	8.839508	-11.030056	5.234988	-0.160067	10.009352	15.867791	8.587911	-11.153136	-1.990507	-15.889971	2.028574	13.816820	2.504758	-3.739934	2.131043	9.998494	-3.330593	26.066528	-8.447043	-17.690603	3.055250	4.002542	1.356440	10.070483	-14.361416	7.131225	5.666699	9.879380	5.451335	-11.335272	10.356191	28.208355	-17.545315	-24.219057	0.053826	8.528677	10.326559	13.223473	10.371668	7.182767	-24.740953	2.834328	14.680651	20.423153	21.221832
0.150000	4.986830	-11.916533	-10.588493	-10.883216	12.432903	8.329330	-11.005100	6.029690	-3.141492	10.699954	17.023376	9.128071	-11.178205	-1.211434	-15.985966	2.322917	13.743263	2.073159	-5.581230	-0.409105	10.924936	-0.421489	26.839493	-11.121488	-17.234379	1.473793	2.912953	1.115728	8.651917	-13.739557	8.028413	5.847436	8.383404	4.641918	-11.508009	11.664824	28.259506	-17.522949	-23.651142	0.640227	7.800302	9.439459	13.148822	10.234863	7.245319	-22.142452	3.440093	15.849548	21.185802	19.813574
0.200000	6.303382	-11.246472	-10.254981	-10.945556	13.069200	7.895202	-10.996188	6.347530	-3.776344	11.481583	18.162378	9.534497	-11.299172	-0.708601	-16.098082	2.785206	13.955614	1.380542	-8.119980	-2.016168	11.951881	2.322984	27.348873	-14.123637	-15.357003	0.285926	-0.051499	1.101281	7.328564	-13.116495	9.104467	5.655752	6.823652	3.388018	-11.618961	12.184186	28.310680	-17.401257	-23.024012	0.975958	7.693961	8.102020	13.556250	9.726980	7.129327	-20.693050	4.042389	16.735569	22.047709	19.107409
0.250000	7.151072	-10.985179	-9.809249	-11.021873	13.577898	7.547802	-10.999726	6.323896	-3.371778	11.997578	18.890146	9.658177	-11.507559	-0.302998	-16.225771	3.338641	14.319757	0.422490	-11.765094	-2.589844	12.800982	4.241941	27.642809	-15.923385	-11.908221	0.633730	-0.584594	1.570055	6.403033	-12.558294	10.811749	5.673975	5.685384	0.956394	-11.656189	12.256664	28.364525	-17.228050	-22.193727	1.182453	7.662090	6.567544	14.218027	9.574436	6.990948	-20.590904	4.487978	17.313452	22.749538	18.968773
0.300000	7.685855	-10.916970	-9.444193	-11.180881	13.686464	7.244969	-11.012124	6.122376	-2.873445	12.107571	19.042130	10.505784	-11.875905	0.029961	-16.367514	3.872104	14.613043	-0.721640	-14.455853	-3.342140	13.090368	5.391749	27.858761	-16.180344	-7.426826	1.890424	-0.626546	2.683055	5.877540	-12.035451	12.021373	6.099396	5.032580	-2.213836	-11.636023	12.260960	28.421993	-17.013906	-21.092001	1.324840	7.357341	5.261206	14.566711	9.852970	6.910179	-20.814007	4.786245	17.629622	23.139860	19.153849
0.350000	7.974002	-10.932018	-9.226353	-11.567559	13.484610	6.944290	-11.029450	5.853514	-3.088766	11.870507	18.217035	12.027272	-12.521564	0.196250	-16.518736	4.274821	14.724649	-1.939519	-15.718342	-4.828907	12.326611	5.793681	28.135895	-16.169077	-2.860301	3.222201	-0.332574	3.920050	5.598559	-11.512139	12.417359	6.680775	4.659628	-3.659939	-11.565962	12.286060	28.483480	-16.762800	-19.786360	1.412441	6.401849	3.427055	14.764338	10.420660	6.890917	-21.027767	5.017716	17.760130	23.314066	19.501038
0.400000	8.040339	-10.981409	-9.128688	-12.357727	13.588383	6.624412	-11.046917	5.567022	-3.979656	11.427943	16.298450	13.753274	-13.222917	0.024862	-16.669834	4.481255	14.699726	-3.223086	-16.289719	-6.248808	11.159704	5.729538	28.481436	-16.120842	0.827001	4.301081	1.148801	4.867001	5.436543	-11.001910	12.437167	7.092046	4.439104	-3.747025	-11.438839	12.336225	28.549221	-16.491213	-18.433870	1.471520	5.062551	1.452080	14.935902	11.418359	6.911764	-21.179035	5.248886	17.771469	23.378410	19.840773
0.450000	7.898975	-11.063474	-9.102930	-13.392064	14.766544	6.289462	-11.058398	5.346104	-5.234066	10.922945	14.591414	16.318062	-13.564847	-0.791252	-16.807371	4.478211	14.619839	-4.676800	-16.509960	-7.025042	10.650606	5.462059	28.259708	-15.976962	2.968341	5.303859	1.738967	5.644750	5.317042	-10.436388	12.319518	7.319643	4.309874	-3.277349	-11.243067	12.405469	28.619129	-16.226181	-17.105827	1.604056	4.359248	0.803737	15.115421	12.303193	6.953591	-21.271103	5.505105	17.717789	23.371737	20.073816
0.500000	7.564151	-11.197806	-9.110613	-14.137609	17.178967	5.964843	-11.056188	5.289040	-5.945294	10.449218	13.707723	18.241274	-13.556752	-1.988429	-16.917696	4.287051	14.507401	-6.163166	-16.523125	-7.615266	10.398701	5.132266	27.235781	-15.683873	4.684624	6.482855	0.932053	6.265522	5.200788	-9.725791	12.233466	7.489409	4.235920	-2.578252	-10.974901	12.491124	28.692217	-15.983343	-15.695643	2.059737	4.327389	0.588281	15.315961	12.844818	7.006120	-21.310619	5.766774	17.648874	23.307222	20.238926
0.550000	7.054631	-11.347171	-9.127762	-14.443961	18.699358	5.682870	-11.031097	5.309648	-6.100291	10.033000	13.226422	19.054928	-13.290626	-2.797511	-16.990116	3.959511	14.310093	-7.195651	-16.401386	-8.463783	10.012547	4.793808	26.409691	-15.224604	6.160149	7.848108	-1.177664	6.663126	5.068323	-8.830866	12.281174	7.721887	4.189425	-1.855774	-10.644064	12.591520	28.764954	-15.752847	-13.915912	3.031474	4.575148	0.421036	15.547196	13.718989	7.069629	-21.297613	5.973185	17.619307	23.207426	20.420370
0.600000	6.396823	-11.241859	-9.141543	-14.508941	18.531542	5.427236	-10.973084	5.308081	-5.981485	9.653083	12.869213	19.348146	-12.788083	-3.203667	-17.020063	3.576826	13.967170	-7.556107	-16.183788	-9.274680	9.361429	4.452244	26.111237	-14.642476	7.353275	9.153611	-3.056651	6.841014	4.913960	-7.763648	12.468994	8.111249	4.141656	-1.290018	-10.270809	12.696103	28.828176	-15.508447	-11.393828	4.010093	4.909325	0.242021	15.825441	15.193839	7.157412	-21.223648	6.024999	17.687040	23.086111	20.591106
0.650000	5.626437	-10.251266	-9.146055	-14.486266	17.692148	4.986238	-10.872440	5.202768	-5.689376	9.284068	12.562370	19.485567	-12.108248	-3.530064	-17.014570	3.218460	13.517447	-7.433084	-15.896294	-9.938281	8.417063	4.099905	26.032970	-14.032731	8.404639	10.095448	-3.536638	6.854696	4.735453	-6.580585	12.751399	8.676421	4.053859	-1.003778	-9.878302	12.762804	28.862318	-15.227670	-8.715640	4.536874	5.292673	0.061817	16.197346	16.600481	7.297255	-21.070900	5.776210	17.882694	22.925463	20.532860
0.700000	4.786276	-7.823709	-9.139867	-14.348267	17.039015	4.112964	-10.721505	4.873581	-5.233341	8.924166	12.302832	19.596857	-11.397980	-3.954786	-16.995792	2.926357	13.086567	-7.225433	-15.563030	-10.638680	7.197274	3.737078	25.949059	-13.460429	9.302750	10.611529	-3.014768	6.762264	4.507788	-5.383178	13.078871	9.302400	3.876111	-0.990892	-9.485741	12.680562	28.833790	-14.907630	-6.515737	4.586514	5.789630	-0.094323	16.803810	17.423109	7.521878	-20.811855	5.032487	18.157272	22.693232	19.996325
0.750000	3.920163	-4.647367	-9.126850	-13.911082	16.705429	3.256987	-10.516612	4.257356	-4.605459	8.577268	12.102617	19.723902	-10.796801	-4.427937	-16.993311	2.721795	12.754705	-7.315245	-15.210377	-11.328081	5.745610	3.380676	25.745003	-12.888539	10.005222	10.853267	-2.540722	6.605879	4.152432	-4.312018	13.415843	9.819661	3.605783	-1.116096	-9.105165	12.308761	28.698059	-14.560858	-4.285767	3.971413	6.430122	-0.211045	17.965828	17.908390	7.837431	-20.411858	3.649625	18.386869	22.366972	19.117588
0.800000	3.065845	-2.189025	-9.121820	-13.121526	16.486685	2.772105	-10.259703	3.597070	-3.802952	8.233291	11.972531	19.883678	-10.341179	-4.773259	-17.030405	2.637918	12.513540	-7.860010	-14.866112	-11.876004	4.147708	3.064013	25.501163	-12.263762	10.523342	11.002896	-2.699778	6.413087	3.553707	-3.500086	13.740966	10.161863	3.405556	-1.234652	-8.741508	11.774243	28.408014	-14.193693	-1.901572	2.758431	7.008906	-0.288744	19.819592	18.410748	8.197495	-19.838356	1.772515	18.469950	21.940636	18.371861
0.850000	2.250871	-0.704493	-9.161400	-12.157195	16.126762	2.462636	-9.958882	3.254596	-2.839098	7.873793	11.917150	20.086884	-9.994134	-4.854471	-17.107752	2.690214	12.315664	-9.056493	-14.557016	-12.226529	2.536458	2.824695	25.501148	-11.611573	10.895717	11.209973	-3.162744	6.202350	2.719644	-2.952715	14.042868	10.385022	3.251045	-1.296634	-8.394327	11.423368	27.908058	-13.798649	0.220440	1.609720	7.349420	-0.336654	21.616634	19.052664	8.543193	-19.079842	-0.184886	18.394041	21.419922	17.926088
0.900000	1.491803	0.328496	-9.310475	-11.251304	15.410145	2.170292	-9.627469	3.261798	-1.765120	7.481346	11.930778	20.339300	-9.712459	-4.648011	-17.179525	2.844761	12.111830	-11.296392	-14.307234	-12.411487	1.024879	2.675027	26.033514	-10.994311	11.165851	11.609208	-3.594660	5.987149	1.940027	-2.468439	14.316397	10.603184	2.801175	-1.323700	-8.059950	11.289227	27.109501	-13.367432	1.592942	1.090554	7.493958	-0.365166	22.903412	19.715078	8.868187	-18.168449	-1.905350	18.205153	20.817055	17.652836
0.950000	0.795382	1.197965	-9.627314	-10.553213	14.381499	1.851658	-9.281604	3.437349	-0.680003	7.050854	11.992759	20.637188	-9.473478	-4.193660	-17.194391	3.044879	11.854752	-13.917444	-14.137824	-12.494785	-0.344966	2.570462	27.329197	-10.456271	11.373322	12.318238	-3.310796	5.778010	1.494586	-1.802475	14.560053	10.964860	2.148746	-1.346423	-7.733300	11.232387	25.901358	-12.901062	2.221904	1.059304	7.526891	-0.382358	23.884899	20.288744	9.216776	-17.187260	-3.268942	17.954887	20.150810	17.433523
1.000000	0.160328	1.942699	-10.058380	-10.088684	13.340626	1.512174	-8.937262	3.632227	0.303281	6.596653	12.065599	20.963491	-9.270892	-3.534591	-17.137442	3.250231	11.485870	-15.619377	-14.066349	-12.529242	-1.538727	2.422888	28.846172	-10.014424	11.551984	13.349751	-2.050197	5.583303	1.381794	-0.879281	14.774431	11.629060	1.594171	-1.385757	-7.409480	11.151954	24.271420	-12.410043	2.446031	1.126818	7.498712	-0.393516	24.705759	20.809961	9.643181	-16.246616	-4.291266	17.675270	19.452532	17.210016
1.050000	-0.419975	2.452875	-10.405705	-9.809510	12.364599	1.177037	-8.607605	3.775808	1.108556	6.133960	12.100354	21.289938	-9.104129	-2.729568	-16.988878	3.452219	10.918121	-16.489059	-14.104712	-12.545677	-2.479128	2.171762	29.695110	-9.668113	11.731351	14.518132	-0.563588	5.409450	1.474417	0.224183	14.961191	12.615388	1.314564	-1.459019	-7.084980	10.973207	22.462959	-11.915604	2.527163	1.200143	7.433794	-0.401802	25.386259	21.356197	10.185260	-15.443702	-5.077640	17.373793	18.768866	16.957016
1.100000	-0.954212	2.414571	-10.514906	-9.658153	11.242586	0.875640	-8.301508	3.847260	1.714028	5.659640	12.048629	21.585325	-8.971876	-1.897320	-16.696388	3.670461	10.034302	-16.946072	-14.254439	-12.558867	-3.101611	1.838564	29.911291	-9.409193	11.938574	15.546887	0.461296	5.261041	1.663737	1.389556	15.122403	13.668965	1.210868	-1.584437	-6.758647	10.670056	20.843906	-11.450212	2.612532	1.332280	7.340376	-0.409005	25.921196	21.954290	10.854515	-14.836986	-5.755046	17.033636	18.149155	16.665747
1.150000	-1.450243	1.364766	-10.387283	-9.592942	9.934238	0.628360	-8.023345	3.848907	2.134470	5.158097	11.877371	21.825066	-8.870494	-1.124328	-16.174046	3.943675	8.754208	-17.203663	-14.500984	-12.575358	-3.411407	1.505587	29.814722	-9.228288	12.199021	16.287394	0.928571	5.140993	1.902803	2.517307	15.260095	14.529966	1.094437	-1.779385	-6.432395	10.347344	19.573349	-11.037268	2.830602	1.565163	7.213012	-0.416103	26.326513	22.571625	11.630307	-14.448276	-6.424896	16.612377	17.625015	16.338322
1.200000	-1.913522	-0.163214	-10.083521	-9.586430	8.771208	0.440287	-7.773682	3.791376	2.397417	4.609990	11.587937	21.996279	-8.794935	-0.389280	-15.327322	4.316170	7.194293	-17.368156	-14.811390	-12.598376	-3.489326	1.255948	29.541868	-9.117688	12.533847	16.756788	1.046623	5.050807	2.179886	3.543296	15.375876	15.194348	0.777325	-2.052483	-6.111369	10.082408	18.602779	-10.632399	3.336446	1.915871	7.031294	-0.423633	26.635632	23.151760	12.452998	-14.286446	-7.112803	16.039747	17.202709	15.984229
1.250000	-2.346713	-0.819952	-9.643282	-9.618751	8.030309	0.303908	-7.550435	3.686729	2.530560	3.993258	11.233557	22.096972	-8.740045	0.240050	-14.123602	4.812640	5.689424	-17.519001	-15.139548	-12.630236	-3.460989	1.136444	29.102842	-9.072054	12.953585	17.037212	1.065253	4.990833	2.476962	4.437100	15.470559	15.752679	0.204055	-2.392695	-5.803679	9.781583	17.891090	-10.052502	4.120611	2.377187	6.757606	-0.431891	26.870296	23.651466	13.216025	-14.381728	-7.752088	15.224602	16.871504	15.616203
1.300000	-2.750340	-0.848124	-9.076376	-9.673990	7.695002	0.205520	-7.350091	3.545988	2.561194	3.281924	10.904147	22.132013	-8.701334	0.657645	-12.661274	5.405011	4.502661	-17.767099	-15.437832	-12.673390	-3.428575	1.157782	28.475389	-9.087697	13.449927	17.203749	1.127824	4.960568	2.757746	5.191850	15.543834	16.212648	-0.573805	-2.765324	-5.519618	9.270270	17.436436	-9.044217	4.656696	2.917581	6.338179	-0.441049	26.994678	24.054409	13.755711	-14.767463	-8.298109	14.092815	16.615171	15.246300
1.350000	-3.123552	-0.770836	-8.376123	-9.739588	7.640327	0.129992	-7.168679	3.378653	2.520843	2.446959	10.674846	22.108915	-8.675244	0.907377	-11.100946	6.002214	3.662628	-18.320524	-15.667997	-12.730891	-3.425917	1.310630	27.676888	-9.161064	13.992009	17.306841	1.256149	4.958880	2.970909	5.811231	15.593736	16.546186	-1.412154	-3.123899	-5.270687	8.335205	17.155111	-7.615978	4.621438	3.486373	5.716682	-0.451217	26.851568	24.365030	13.835286	-15.278121	-8.771621	12.660601	16.418501	14.883657
1.400000	-3.464908	-0.710944	-7.535333	-9.806780	7.723428	0.062222	-7.002448	3.192930	2.445234	1.461016	10.575991	22.035009	-8.659031	1.177350	-9.512732	6.491873	3.097421	-19.398880	-15.804714	-12.806554	-3.408453	1.578270	26.801771	-9.287140	14.534101	17.376854	1.432130	4.984162	3.048922	6.297770	15.616075	16.760342	-2.145753	-3.431219	-5.069057	6.800133	16.834909	-6.196050	4.474377	4.020942	4.871520	-0.462476	26.225018	24.597267	13.178401	-15.587108	-9.200395	11.066456	16.269199	14.534140
1.450000	-3.772923	-0.670133	-6.565609	-9.870642	7.774537	-0.013935	-6.848002	2.995985	2.364383	0.307401	10.607089	21.916307	-8.650479	1.476294	-7.942064	6.802719	2.751591	-20.739830	-15.831291	-12.904873	-3.172816	1.940419	25.984810	-9.458682	15.032529	17.431417	1.640747	5.034383	2.898308	6.644878	15.603711	16.885534	-2.717223	-3.671750	-4.927554	4.646274	16.437183	-5.189119	4.319532	4.455854	3.866577	-0.474894	25.298025	24.766556	11.775723	-15.580781	-9.598846	9.476587	16.157648	14.200992
1.500000	-4.046422	-0.642008	-5.512821	-9.929437	7.610817	-0.117931	-6.701779	2.794018	2.292057	-1.009256	10.759283	21.757439	-8.647480	1.606808	-6.463881	6.926496	2.587433	-21.698711	-15.732683	-13.030578	-2.594037	2.370560	25.323116	-9.666401	15.460387	17.480753	1.874387	5.107122	2.405684	6.835731	15.546103	16.949188	-3.169877	-3.849046	-4.860194	2.079220	16.247885	-4.653768	4.036553	4.739748	2.858927	-0.488545	24.665436	24.886204	10.253457	-15.170173	-9.974418	7.975108	16.076109	13.885848
1.550000	-4.284833	-0.627135	-4.447891	-9.983550	7.114283	-0.274423	-6.558835	2.592130	2.226857	-2.457134	11.024259	21.562284	-8.647534	1.588915	-5.134491	6.893647	2.544151	-22.144894	-15.491755	-13.187674	-2.695001	2.831949	24.842609	-9.899373	15.811021	17.530716	2.129031	5.199549	1.511687	6.854938	15.430121	16.967659	-3.574648	-3.976408	-4.882341	-0.246401	16.240337	-4.488668	3.627384	4.851753	2.020046	-0.503495	24.414841	24.966465	9.239357	-14.323416	-10.327751	6.579159	16.018225	13.589454
1.600000	-4.488400	-0.632583	-3.431156	-10.034457	6.314878	-0.512263	-6.410947	2.394079	2.162995	-3.977237	11.392984	21.334871	-8.647105	1.546686	-4.096280	6.741768	2.532650	-22.298992	-15.092801	-13.377805	-3.765716	3.278938	24.521595	-10.145364	16.092068	17.584444	2.401510	5.308424	0.327888	6.714863	15.244154	16.948624	-3.988850	-4.069353	-5.009465	-1.892335	16.180117	-4.636973	3.178063	4.802191	1.439699	-0.519841	24.226696	25.014887	8.735222	-13.351383	-10.635543	5.308595	15.978957	13.312127
1.650000	-4.658312	-0.670105	-2.487288	-10.084049	5.355509	-0.857144	-6.244462	2.202126	2.098870	-5.484727	11.851621	21.080303	-8.640773	1.520828	-3.428814	6.500038	2.480562	-22.331406	-14.532092	-13.598098	-4.927977	3.666619	24.324701	-10.391623	16.317226	17.643265	2.688131	5.430141	-0.894026	6.475805	14.987109	16.895363	-4.445076	-4.142173	-5.253380	-3.057677	15.912543	-5.095687	2.773120	4.619086	1.109930	-0.537707	24.090183	25.036928	8.507706	-12.529860	-10.819416	4.208505	15.954847	13.053952
1.700000	-4.796684	-0.752587	-1.613268	-10.134270	4.403469	-1.316388	-6.039309	2.017036	2.038003	-6.885592	12.378592	20.805372	-8.620326	1.485872	-3.064507	6.188267	2.365016	-22.323357	-13.830092	-13.839189	-5.558604	3.961843	24.220955	-10.626504	16.500463	17.707190	2.983779	5.560805	-1.948394	6.225965	14.678730	16.809887	-4.951114	-4.207302	-5.616527	-3.987068	15.433054	-5.782870	2.448323	4.334363	0.972056	-0.557250	24.109711	25.036480	8.397651	-11.810094	-10.755760	3.325655	15.944469	12.814847
1.750000	-4.906476	-0.887258	-0.800119	-10.187001	3.579572	-1.863214	-5.771497	1.838330	1.987054	-8.123613	12.944652	20.518610	-8.574022	1.392685	-2.897418	5.822231	2.201944	-22.310696	-13.035990	-14.084652	-5.629420	4.146030	24.187668	-10.841197	16.653387	17.775297	3.280660	5.696332	-2.764322	6.031621	14.359919	16.694660	-5.494458	-4.275950	-6.086791	-4.773488	14.882590	-6.485689	2.197013	3.976893	0.960091	-0.578687	24.124392	25.016037	8.329664	-11.120013	-10.430018	2.681497	15.948764	12.594547
1.800000	-4.991192	-1.067347	-0.045977	-10.244119	2.926526	-2.436597	-5.422160	1.664610	1.956245	-9.211453	13.516287	20.229727	-8.487060	1.226607	-2.853487	5.419154	2.022137	-22.309444	-12.218141	-14.313144	-5.306512	4.209977	24.208248	-11.030746	16.784698	17.846136	3.565459	5.832622	-3.362754	5.911826	14.076328	16.553190	-6.050379	-4.359000	-6.636784	-5.438748	14.407866	-7.053154	1.995655	3.571064	1.019178	-0.602309	23.964169	24.976458	8.270034	-10.497333	-10.041975	2.263571	15.970970	12.392581
1.850000	-5.054665	-1.268403	0.641983	-10.307614	2.421665	-2.963993	-4.992658	1.493994	1.960076	-10.195674	14.060951	19.948490	-8.344902	1.082124	-2.892313	5.000303	1.857712	-22.326271	-11.444601	-14.502850	-4.740971	4.147482	24.269167	-11.193903	16.900610	17.918015	3.812504	5.965714	-3.793765	5.852251	13.858471	16.389978	-6.591577	-4.467606	-7.229576	-5.991512	14.046910	-7.489012	1.820856	3.137767	1.110142	-0.628476	23.650253	24.916424	8.202839	-9.933853	-9.749147	2.031350	16.015779	12.208282
1.900000	-5.100815	-1.456102	1.250836	-10.379701	2.015810	-3.389863	-4.516901	1.324436	2.010690	-11.088099	14.551880	19.683470	-8.140785	1.089050	-2.990284	4.589481	1.738349	-22.362812	-10.765785	-14.636356	-4.093703	3.952329	24.357996	-11.332002	17.005501	17.989340	3.969025	6.092052	-4.102989	5.828648	13.716262	16.210081	-7.095620	-4.612985	-7.827508	-6.442727	13.759422	-7.851093	1.655409	2.695684	1.206172	-0.657640	23.371773	24.831745	8.120413	-9.386361	-9.540825	1.926857	16.086700	12.040773
1.950000	-5.133500	-1.603991	1.765204	-10.462955	1.678292	-3.688084	-4.056818	1.154033	2.096408	-11.845416	14.970618	19.440893	-7.884901	1.184849	-3.127221	4.208750	1.689427	-22.417675	-10.207432	-14.703660	-3.524950	3.619808	24.462395	-11.447712	17.102488	18.058786	3.936422	6.208632	-4.323521	5.820037	13.646755	16.018618	-7.548086	-4.804793	-8.399164	-6.805582	13.491046	-8.181958	1.488857	2.262267	1.278548	-0.690330	23.298355	24.715260	8.019872	-8.867602	-9.372775	1.888378	16.180975	11.889037
2.000000	-5.156539	-1.710572	2.167266	-10.560380	1.417969	-3.856763	-3.678008	0.981188	2.146841	-12.424277	15.306951	19.224058	-7.607156	1.249837	-3.281176	3.874076	1.725569	-22.487526	-9.773191	-14.702702	-3.121812	3.153806	24.569408	-11.544042	17.193872	18.125404	3.597407	6.313168	-4.477758	5.812176	13.643479	15.820297	-7.941928	-5.047699	-8.921480	-7.093226	13.202163	-8.502003	1.316417	1.854457	1.287419	-0.727170	23.450932	24.558661	7.901593	-8.412227	-9.228567	1.865101	16.282429	11.751889
2.050000	-5.173784	-1.805366	2.432079	-10.675486	1.251570	-3.907883	-3.422940	0.804645	2.011079	-12.827682	15.557105	19.033472	-7.346887	1.290784	-3.429905	3.593222	1.839679	-22.567684	-9.451965	-14.638621	-2.886064	2.580671	24.664616	-11.623763	17.281418	18.188623	2.981347	6.404034	-4.580889	5.796657	13.700920	15.619031	-8.275061	-5.336836	-9.378830	-7.317453	12.873956	-8.817219	1.137659	1.489217	1.201606	-0.768849	23.741920	24.357353	7.768116	-8.014264	-9.108324	1.824340	16.355980	11.628032
2.100000	-5.189197	-1.937946	2.519756	-10.812314	1.169342	-3.860055	-3.300876	0.623483	1.528735	-13.092749	15.721461	18.867584	-7.136023	1.320610	-3.554420	3.366479	1.998920	-22.652241	-9.225914	-14.522874	-2.782901	1.963910	24.731331	-11.689269	17.366514	18.248178	2.369798	6.480063	-4.643682	5.769167	13.814120	15.417827	-8.547956	-5.654618	-9.761648	-7.488219	12.507346	-9.125004	0.955205	1.183746	1.015317	-0.816122	24.067347	24.117519	7.623092	-7.629154	-9.014291	1.748068	16.350372	11.516120
2.150000	-5.206872	-2.146798	2.375600	-10.975410	1.143523	-3.734123	-3.295236	0.437026	0.747327	-13.263030	15.802874	18.723890	-6.989605	1.337826	-3.640335	3.189082	2.160260	-22.733418	-9.076688	-14.372128	-2.779036	1.396820	24.750389	-11.742597	17.450285	18.304045	1.992495	6.540285	-4.674487	5.727923	13.975129	15.218692	-8.761775	-5.972289	-10.065962	-7.613683	12.117607	-9.417965	0.773450	0.954184	0.738198	-0.869775	24.366592	23.859354	7.470335	-7.212304	-8.945848	1.625120	16.213112	11.414740
2.200000	-5.230897	-2.420514	1.965914	-11.169727	1.146722	-3.549254	-3.377262	0.244759	-0.025833	-13.375992	15.806295	18.599909	-6.908243	1.336401	-3.675968	3.053862	2.293988	-22.799477	-8.989111	-14.206001	-2.854122	0.948187	24.701275	-11.785523	17.533628	18.356348	1.830889	6.583620	-4.680845	5.672669	14.168917	15.022803	-8.917376	-6.257019	-10.293304	-7.700368	11.724168	-9.687082	0.597362	0.811450	0.381469	-0.930637	24.633114	23.610867	7.313090	-6.746296	-8.899672	1.445885	15.911042	11.322482
2.250000	-5.265049	-2.693998	1.355944	-11.400465	1.157404	-3.319352	-3.516863	0.046204	-0.571004	-13.460785	15.739798	18.493788	-6.885785	1.308500	-3.648356	2.953211	2.391484	-22.830133	-8.952715	-14.043501	-2.999864	0.600080	24.565794	-11.819650	17.617224	18.405289	1.779453	6.608972	-4.670881	5.603943	14.373817	14.830527	-9.014804	-6.480710	-10.450113	-7.753413	11.340053	-9.923938	0.431481	0.754194	-0.051541	-0.999511	24.890512	23.395496	7.153660	-6.247721	-8.871258	1.201461	15.443094	11.237923
2.300000	-5.312433	-2.898231	0.727353	-11.672750	1.158237	-3.051575	-3.688442	-0.159141	-0.912062	-13.538334	15.616135	18.404503	-6.915432	1.245219	-3.538595	2.880213	2.456606	-22.789345	-8.961683	-13.899558	-3.216194	0.274259	24.334467	-11.846452	17.701574	18.451118	1.763210	6.615419	-4.654953	5.522765	14.568560	14.641674	-9.053098	-6.625139	-10.546438	-7.776776	10.970775	-10.122002	0.279285	0.765512	-0.571204	-1.077186	25.162910	23.224190	6.993345	-5.755240	-8.856154	0.886168	14.837392	11.159659
2.350000	-5.375084	-3.005431	0.248255	-11.991246	1.133760	-2.747456	-3.872747	-0.371774	-1.151221	-13.621548	15.453206	18.331720	-6.992409	1.137973	-3.318025	2.829093	2.495545	-22.620754	-9.013681	-13.783191	-3.506352	-0.074962	24.013592	-11.867314	17.786997	18.494091	1.745365	6.602635	-4.647671	5.430346	14.739182	14.455647	-9.030365	-6.681683	-10.594053	-7.773392	10.627503	-10.277791	0.142872	0.820390	-1.196105	-1.164400	25.460974	23.096405	6.832732	-5.307180	-8.850584	0.501353	14.136508	11.086328
2.400000	-5.453775	-3.025656	-0.038015	-12.359668	1.069496	-2.405579	-4.056687	-0.592163	-1.357737	-13.716056	15.272034	18.275558	-7.113892	0.980973	-2.948523	2.795253	2.512519	-22.266281	-9.107416	-13.697783	-3.868643	-0.429755	23.627956	-11.883527	17.873655	18.534464	1.710990	6.571177	-4.670670	5.327985	14.879584	14.271601	-8.944010	-6.648236	-10.604664	-7.745284	10.334952	-10.391521	0.023018	0.897921	-1.933873	-1.261843	25.784754	23.005547	6.672144	-4.924623	-8.851578	0.057893	13.380517	11.016600
2.450000	-5.547916	-2.981502	-0.178252	-12.780234	0.952915	-2.024299	-4.232216	-0.820524	-1.560999	-13.822165	15.092553	18.236277	-7.277477	0.774213	-2.395147	2.775100	2.509684	-21.730453	-9.238617	-13.642581	-4.283824	-0.748078	23.215103	-11.896298	17.961554	18.572475	1.656078	6.522631	-4.754981	5.217045	14.987744	14.088600	-8.791134	-6.526608	-10.588604	-7.693606	10.112499	-10.466789	-0.080604	0.985786	-2.766826	-1.370129	26.131006	22.943584	6.512072	-4.608493	-8.856915	-0.424720	12.596044	10.949204
2.500000	-5.655740	-2.892237	-0.234709	-13.253244	0.777128	-1.603741	-4.395076	-1.056665	-1.768890	-13.938003	14.929665	18.214062	-7.479066	0.525337	-1.660626	2.765827	2.488216	-21.133337	-9.394794	-13.614495	-4.703852	-0.999647	22.813103	-11.906767	18.050613	18.608358	1.583050	6.459441	-4.939714	5.098901	15.061648	13.905742	-8.569007	-6.322121	-10.554173	-7.618611	9.956645	-10.509304	-0.169098	1.076438	-3.658240	-1.489819	26.496063	22.903442	6.353498	-4.345941	-8.864944	-0.922515	11.794280	10.882898
2.550000	-5.774529	-2.769995	-0.251200	-13.776724	0.548282	-1.146904	-4.543668	-1.299753	-1.980963	-14.063122	14.791569	18.208855	-7.711022	0.248682	-0.826686	2.765191	2.449197	-20.632355	-9.550415	-13.609455	-5.056235	-1.173817	22.449593	-11.916021	18.140654	18.642338	1.499647	6.384694	-5.259458	4.974987	15.095805	13.722284	-8.275846	-6.044756	-10.507603	-7.519573	9.849540	-10.525585	-0.244014	1.162400	-4.562428	-1.621424	26.875019	22.879629	6.198052	-4.117880	-8.874475	-1.411868	10.977357	10.816499
2.600000	-5.900956	-2.621122	-0.250747	-14.346415	0.292998	-0.659856	-4.678123	-1.548203	-2.194734	-14.201347	14.680712	18.220232	-7.961589	-0.038581	-0.040422	2.771302	2.393846	-20.295593	-9.665952	-13.623274	-5.269869	-1.273193	22.137714	-11.925097	18.231482	18.674631	1.419377	6.301742	-5.715681	4.846764	15.077920	13.537722	-7.911773	-5.710289	-10.453270	-7.394631	9.773245	-10.521856	-0.307122	1.234262	-5.426487	-1.765392	27.261932	22.868124	6.047886	-3.903850	-8.884633	-1.872386	10.148849	10.748883
2.650000	-6.031409	-2.448445	-0.242632	-14.955845	0.052931	-0.151382	-4.799562	-1.799701	-2.408155	-14.361341	14.596049	18.247320	-8.216121	-0.321167	0.568079	2.782470	2.323262	-20.098167	-9.692823	-13.652064	-5.304855	-1.306127	21.878553	-11.935011	18.322878	18.705465	1.361401	6.213976	-6.250698	4.715810	14.985785	13.351913	-7.479953	-5.339779	-10.394142	-7.240596	9.715172	-10.503532	-0.360186	1.280694	-6.196504	-1.922062	27.653721	22.866011	5.905434	-3.684475	-8.894805	-2.288185	9.322461	10.678967
2.700000	-6.162217	-2.252926	-0.229109	-15.596654	-0.143206	0.367893	-4.909543	-2.051396	-2.620389	-14.554152	14.535205	18.288771	-8.459995	-0.588622	0.935083	2.797087	2.237917	-19.987572	-9.583513	-13.692377	-5.160563	-1.282248	21.666176	-11.946763	18.414671	18.735060	1.345725	6.124541	-6.765039	4.583812	14.787230	13.165029	-6.987846	-4.956790	-10.332155	-7.052796	9.667724	-10.474905	-0.404859	1.289051	-6.829103	-2.091538	28.053799	22.871178	5.773078	-3.443402	-8.904568	-2.648954	8.523495	10.605716
2.750000	-6.289878	-2.034775	-0.209568	-16.259062	-0.303354	0.886684	-5.009485	-2.300292	-2.831926	-14.789381	14.495971	18.342747	-8.681994	-0.835654	1.090073	2.813521	2.137120	-19.921200	-9.304270	-13.741231	-4.858565	-1.210683	21.491982	-11.961370	18.506765	18.763647	1.379521	6.036222	-7.177094	4.452604	14.450467	12.977666	-6.448276	-4.583302	-10.268488	-6.825101	9.626625	-10.439094	-0.442629	1.246418	-7.296679	-2.273523	28.470991	22.882038	5.652848	-3.169865	-8.913642	-2.950900	7.781989	10.528096
2.800000	-6.411185	-1.794165	-0.182639	-16.932367	-0.454227	1.394090	-5.100056	-2.543705	-3.044483	-15.072581	14.477054	18.407036	-8.876848	-1.060591	1.188093	2.830068	2.018494	-19.872444	-8.848890	-13.796066	-4.421607	-1.099773	21.347435	-11.979848	18.599094	18.791468	1.441185	5.951278	-7.461200	4.324236	13.972077	12.790784	-5.879914	-4.236110	-10.203835	-6.550392	9.589547	-10.398072	-0.474764	1.141302	-7.585914	-2.467042	28.914871	22.897377	5.546217	-2.861275	-8.921869	-3.196327	7.122670	10.445130
2.850000	-6.523339	-1.531750	-0.147077	-17.605732	-0.609771	1.880714	-5.180402	-2.779593	-3.260868	-15.405347	14.478326	18.479134	-9.046454	-1.263571	1.327643	2.844906	1.877634	-19.826801	-8.249368	-13.854706	-3.867511	-0.957205	21.225231	-12.003242	18.691732	18.818762	1.485891	5.871207	-7.634971	4.200988	13.407384	12.605683	-5.306766	-3.925070	-10.138529	-6.221707	9.555305	-10.352753	-0.502335	0.966272	-7.697625	-2.670142	29.390587	22.916206	5.454031	-2.523510	-8.929174	-3.391627	6.558215	10.355793
2.900000	-6.624029	-1.248893	-0.102033	-18.269125	-0.767492	2.339442	-5.247166	-3.006861	-3.484769	-15.787005	14.500752	18.556473	-9.200259	-1.445280	1.468451	2.856087	1.707832	-19.777794	-7.573653	-13.915317	-3.216812	-0.790128	21.119646	-12.032611	18.784801	18.845781	1.477434	5.796434	-7.729452	4.085461	12.858630	12.423912	-4.756501	-3.653468	-10.072641	-5.834456	9.523306	-10.303099	-0.526217	0.721290	-7.651049	-2.879621	29.894638	22.937748	5.376553	-2.167520	-8.935554	-3.544893	6.088745	10.259045
2.950000	-6.711520	-0.947983	-0.047111	-18.914398	-0.919656	2.765851	-5.293343	-3.225387	-3.720527	-16.215601	14.546123	18.636637	-9.355280	-1.606385	1.542723	2.861554	1.500239	-19.724365	-6.904502	-13.976345	-2.503995	-0.604977	21.026396	-12.069054	18.878481	18.872791	1.409429	5.725813	-7.771079	3.980578	12.414726	12.247215	-4.257748	-3.419615	-10.006073	-5.389323	9.493296	-10.248299	-0.547106	0.416191	-7.487339	-3.090852	30.413115	22.961309	5.313581	-1.804509	-8.941044	-3.664159	5.705513	10.153789
3.000000	-6.784733	-0.632383	0.017714	-19.536209	-1.059780	3.158313	-5.307253	-3.435881	-3.972853	-16.686277	14.616582	18.717623	-9.534593	-1.747489	1.491256	2.859190	1.244385	-19.669306	-6.309861	-14.036524	-1.783488	-0.407107	20.942371	-12.113667	18.972960	18.900051	1.297211	5.656076	-7.777040	3.889707	12.109181	12.077384	-3.837127	-3.218885	-9.938564	-4.894828	9.465183	-10.186947	-0.565549	0.070444	-7.263807	-3.297897	30.923805	22.986313	5.264592	-1.442850	-8.945714	-3.756505	5.395537	10.038774
3.050000	-6.843322	-0.306289	0.092114	-20.132257	-1.183635	3.517782	-5.272396	-3.639678	-4.246382	-17.187445	14.714011	18.798056	-9.759311	-1.869291	1.264263	2.846874	0.929518	-19.618069	-5.824589	-14.094832	-1.124674	-0.200447	20.865370	-12.167591	19.068428	18.927839	1.161592	5.581605	-7.756621	3.816636	11.931077	11.916177	-3.516745	-3.045449	-9.869743	-4.367903	9.438968	-10.117348	-0.581963	-0.290661	-7.037391	-3.493848	31.402079	23.012232	5.228886	-1.087926	-8.949657	-3.827734	5.145106	9.912611
3.100000	-6.887691	0.025583	0.175483	-20.702646	-1.288788	3.847318	-5.169439	-3.838436	-4.545105	-17.697250	14.839219	18.877199	-10.029331	-1.972644	0.850155	2.822584	0.546930	-19.577888	-5.451636	-14.150462	-0.597659	0.012643	20.793844	-12.231930	19.164984	18.956411	1.022973	5.494782	-7.713756	3.765628	11.854383	11.765185	-3.312814	-2.893426	-9.799143	-3.831045	9.414674	-10.037924	-0.596654	-0.642133	-6.847729	-3.671607	31.828215	23.038607	5.205715	-0.743388	-8.952979	-3.882470	4.941790	9.773726
3.150000	-6.918994	0.358491	0.266924	-21.248249	-1.374281	4.151559	-4.981697	-4.033892	-4.871642	-18.184381	14.991092	18.954889	-10.305788	-2.058632	0.313840	2.784554	0.092993	-19.557171	-5.174604	-14.202813	-0.259461	0.231115	20.726719	-12.307783	19.262642	18.986032	0.907204	5.387293	-7.648961	3.741379	11.855165	11.625760	-3.235234	-2.757595	-9.726223	-3.306966	9.392334	-9.947704	-0.609856	-0.964689	-6.711295	-3.824732	32.192364	23.065010	5.194346	-0.412348	-8.955788	-3.924293	4.775145	9.620340
3.200000	-6.939013	0.688145	0.365264	-21.768557	-1.440400	4.436098	-4.703809	-4.227592	-5.226456	-18.615421	15.165918	19.031265	-10.526946	-2.128500	-0.226990	2.731404	-0.427661	-19.565220	-4.970379	-14.251450	-0.147811	0.454662	20.663258	-12.396169	19.361286	19.016956	0.855297	5.252398	-7.560565	3.748884	11.915367	11.498924	-3.287811	-2.633688	-9.650412	-2.813221	9.371990	-9.846918	-0.621720	-1.247311	-6.626842	-3.948266	32.494850	23.091011	5.194124	-0.098073	-8.958203	-3.955967	4.636862	9.450549
3.250000	-6.949998	1.011247	0.469105	-22.260069	-1.488590	4.706799	-4.349200	-4.420765	-5.607243	-18.964977	15.357141	19.106516	-10.649547	-2.183578	-0.681662	2.662337	-1.000481	-19.611923	-4.816922	-14.296090	-0.278290	0.682909	20.602936	-12.498002	19.460661	19.049429	0.922046	5.087410	-7.445277	3.793245	12.020479	11.385342	-3.468461	-2.518467	-9.571083	-2.359423	9.353658	-9.737418	-0.632354	-1.486748	-6.584393	-4.039352	32.742752	23.116199	5.204468	0.196122	-8.960340	-3.979616	4.520465	9.262494
3.300000	-6.954462	1.325780	0.576777	-22.716009	-1.521173	4.969218	-3.949210	-4.614172	-6.008742	-19.222061	15.555925	19.180681	-10.663235	-2.225191	-1.024056	2.577273	-1.602129	-19.707207	-4.696366	-14.336567	-0.637109	0.914615	20.545389	-12.614008	19.560427	19.083662	1.151377	4.895226	-7.298558	3.879333	12.156130	11.285280	-3.769128	-2.409637	-9.487604	-1.947634	9.337341	-9.622868	-0.641832	-1.685268	-6.571888	-4.097429	32.945866	23.140121	5.224859	0.467201	-8.962328	-3.996862	4.421003	9.054672
3.350000	-6.954931	1.631259	0.686397	-23.127949	-1.541023	5.228034	-3.541327	-4.808035	-6.423147	-19.388443	15.752328	19.253584	-10.572446	-2.254579	-1.269243	2.477019	-2.204686	-19.859581	-4.595430	-14.372819	-1.172085	1.147064	20.490372	-12.744640	19.660162	19.119867	1.541005	4.683684	-7.114867	4.011323	12.305800	11.198659	-4.175735	-2.305759	-9.399361	-1.574615	9.323031	-9.508446	-0.650184	-1.848144	-6.578280	-4.124118	33.113903	23.162275	5.254804	0.712885	-8.964301	-4.008963	4.334720	8.826421
3.400000	-6.953821	1.928625	0.795884	-23.488537	-1.551314	5.486533	-3.154259	-5.002038	-6.841155	-19.472540	15.936919	19.324856	-10.379292	-2.272866	-1.442724	2.363295	-2.781286	-20.073822	-4.504716	-14.404858	-1.797196	1.375890	20.437672	-12.890001	19.759420	19.158216	2.033076	4.462853	-6.888224	4.192146	12.450529	11.125047	-4.668570	-2.206066	-9.305754	-1.234510	9.310701	-9.400149	-0.657439	-1.981714	-6.594277	-4.122750	33.255234	23.182049	5.293794	0.931939	-8.966415	-4.016872	4.258777	8.578526
3.450000	-6.953285	2.220073	0.903000	-23.793867	-1.555202	5.746429	-2.800551	-5.195320	-7.253410	-19.484236	16.102198	19.394056	-10.080937	-2.281034	-1.566429	2.238741	-3.310577	-20.348246	-4.417755	-14.432758	-2.419510	1.595375	20.387169	-13.049722	19.857807	19.198851	2.545756	4.241515	-6.613090	4.422947	12.570445	11.063733	-5.223681	-2.110335	-9.206236	-0.920784	9.300321	-9.303833	-0.663604	-2.092157	-6.612061	-4.097884	33.376526	23.198698	5.341268	1.124264	-8.968856	-4.021337	4.191012	8.313843
3.500000	-6.955187	2.508713	1.005434	-24.044460	-1.555702	6.007856	-2.479001	-5.386546	-7.651930	-19.432806	16.243389	19.460714	-9.676566	-2.279908	-1.656096	2.106743	-3.778485	-20.672789	-4.330157	-14.456632	-2.971551	1.799141	20.338724	-13.222841	19.954987	19.241892	3.014766	4.024819	-6.285905	4.702568	12.647271	11.013790	-5.815381	-2.018759	-9.100302	-0.627372	9.291838	-9.224296	-0.668677	-2.184934	-6.624841	-4.054705	33.482933	23.211308	5.396556	1.290758	-8.971846	-4.022919	4.129790	8.037680
3.550000	-6.961112	2.798097	1.100836	-24.244678	-1.555529	6.269699	-2.181515	-5.574007	-8.030974	-19.326677	16.358521	19.524439	-9.176557	-2.270179	-1.722415	1.971206	-4.176918	-21.029425	-4.238976	-14.476623	-3.424777	1.980976	20.292248	-13.407799	20.050758	19.287432	3.410890	3.814018	-5.906999	5.027224	12.666830	10.974147	-6.419240	-1.931787	-8.987505	-0.349135	9.285191	-9.164721	-0.672651	-2.264578	-6.626653	-3.998512	33.578335	23.218708	5.458879	1.433102	-8.975686	-4.022058	4.073857	7.757639
3.600000	-6.972387	3.091766	1.186883	-24.401300	-1.557036	6.530058	-1.899115	-5.755747	-8.387304	-19.173725	16.447870	19.584929	-8.606807	-2.252427	-1.772525	1.836245	-4.501052	-21.395271	-4.142228	-14.492908	-3.781343	2.135478	20.247643	-13.602271	20.145090	19.335543	3.732713	3.607926	-5.482635	5.390380	12.621106	10.943648	-7.014694	-1.850074	-8.867439	-0.081930	9.280320	-9.126555	-0.675519	-2.334730	-6.612599	-3.934329	33.665634	23.219494	5.527312	1.553449	-8.980762	-4.019088	4.022254	7.482832
3.650000	-6.990138	3.392842	1.261431	-24.522032	-1.562169	6.786745	-1.625184	-5.929745	-8.719877	-18.981508	16.513271	19.641993	-8.003272	-2.227124	-1.811217	1.705846	-4.746954	-21.747391	-4.038620	-14.505665	-4.058310	2.258382	20.204830	-13.803361	20.238070	19.386288	3.992198	3.405074	-5.026169	5.783062	12.509826	10.921132	-7.586447	-1.774345	-8.739737	0.177518	9.277144	-9.109665	-0.677278	-2.398266	-6.579588	-3.866580	33.747005	23.211950	5.600838	1.654172	-8.987616	-4.014263	3.974236	7.222534
3.700000	-7.015332	3.703589	1.322533	-24.614435	-1.572447	7.037687	-1.356482	-6.094026	-9.029056	-18.757360	16.557373	19.695526	-7.398398	-2.194681	-1.841725	1.583590	-4.911187	-22.067181	-3.927295	-14.515092	-4.275744	2.346451	20.163731	-14.007529	20.329967	19.439741	4.204054	3.205446	-4.557335	6.194321	12.341164	10.905455	-8.124599	-1.705353	-8.604013	0.431820	9.275598	-9.112778	-0.677921	-2.457417	-6.527402	-3.798915	33.824093	23.194153	5.678347	1.737652	-8.996969	-4.007770	3.929229	6.984734
3.750000	-7.048809	4.025126	1.368591	-24.685329	-1.589019	7.281189	-1.092715	-6.246848	-9.315865	-18.508493	16.583206	19.745525	-6.807559	-2.155458	-1.866251	1.472416	-4.993550	-22.342634	-3.807742	-14.521396	-4.451038	2.397165	20.124273	-14.210952	20.421150	19.496002	4.380851	3.011499	-4.099169	6.612225	12.130820	10.895565	-8.623704	-1.643838	-8.459854	0.683126	9.275598	-9.133910	-0.677444	-2.513918	-6.459752	-3.734169	33.898136	23.164083	5.758703	1.806143	-9.009815	-3.999752	3.886766	6.774955
3.800000	-7.091300	4.357285	1.398458	-24.740652	-1.612626	7.516006	-0.835610	-6.386807	-9.581273	-18.242046	16.593946	19.792051	-6.223277	-2.109776	-1.886311	1.374521	-5.002515	-22.568426	-3.679689	-14.524803	-4.597370	2.408402	20.086395	-14.409726	20.512068	19.555220	4.531735	2.828214	-3.673361	7.024917	11.898980	10.890493	-9.081444	-1.590443	-8.306757	0.933259	9.277065	-9.170735	-0.675850	-2.569117	-6.384733	-3.674328	33.970081	23.119949	5.840791	1.861672	-9.027496	-3.990300	3.846493	6.595876
3.850000	-7.143418	4.698497	1.411466	-24.785511	-1.643682	7.741287	-0.587902	-6.512917	-9.825717	-17.964985	16.592932	19.835203	-5.618855	-2.057960	-1.902946	1.291287	-4.960333	-22.744463	-3.543041	-14.525545	-4.724085	2.378422	20.050030	-14.600260	20.603197	19.617607	4.662872	2.662430	-3.295884	7.421795	11.665942	10.889398	-9.497469	-1.545761	-8.144079	1.183875	9.279919	-9.220863	-0.673139	-2.624064	-6.314209	-3.620637	34.040668	23.060551	5.923558	1.906005	-9.051789	-3.979486	3.808109	6.447549
3.900000	-7.205663	5.045955	1.407548	-24.824436	-1.682303	7.956480	-0.352494	-6.624645	-10.048802	-17.684021	16.583801	19.875135	-4.959223	-2.000345	-1.916890	1.223321	-4.902593	-22.874027	-3.397867	-14.523874	-4.837580	2.306409	20.015110	-14.779565	20.694958	19.683462	4.778236	2.521835	-2.974715	7.794507	11.447978	10.891542	-9.872382	-1.510233	-7.971022	1.436560	9.284088	-9.282034	-0.669327	-2.679587	-6.262130	-3.573704	34.110466	22.985842	6.006049	1.940641	-9.084982	-3.967350	3.771380	6.328086
3.950000	-7.278404	5.395868	1.387253	-24.861572	-1.728360	8.161213	-0.131831	-6.721889	-10.249274	-17.405344	16.570730	19.912020	-4.216558	-1.937280	-1.928661	1.170522	-4.869439	-22.962164	-3.244354	-14.520067	-4.942174	2.193522	19.981585	-14.945566	20.787704	19.753160	4.880420	2.413822	-2.710131	8.137539	11.255126	10.896315	-10.207342	-1.484256	-7.786591	1.692864	9.289497	-9.352183	-0.664428	-2.736341	-6.242092	-3.533628	34.179920	22.897383	6.087430	1.966792	-9.129865	-3.953905	3.736097	6.234499
4.000000	-7.361847	5.743890	1.351680	-24.900942	-1.781498	8.355148	0.072455	-6.804946	-10.425090	-17.134405	16.558603	19.946030	-3.386928	-1.869144	-1.938627	1.132164	-4.892364	-23.014513	-3.082804	-14.514411	-5.040787	2.044132	19.949390	-15.097192	20.881678	19.827158	4.971220	2.344588	-2.496852	8.448349	11.091173	10.903213	-10.503810	-1.468063	-7.589617	1.954350	9.296074	-9.429523	-0.658464	-2.794839	-6.264602	-3.500152	34.249405	22.798475	6.166983	1.985446	-9.189611	-3.939154	3.702095	6.163377
4.050000	-7.456026	6.085545	1.302462	-24.946632	-1.841218	8.537973	0.259742	-6.874448	-10.573674	-16.875731	16.553072	19.977369	-2.499563	-1.796363	-1.947052	1.106993	-4.984910	-23.036667	-2.913621	-14.507236	-5.135443	1.866266	19.918489	-15.234302	20.976942	19.905951	5.052078	2.318537	-2.326738	8.726999	10.955131	10.911835	-10.763431	-1.461834	-7.378763	2.222598	9.303750	-9.512506	-0.651464	-2.855511	-6.334146	-3.472773	34.319202	22.693890	6.244093	1.997357	-9.267358	-3.923078	3.669237	6.111457
4.100000	-7.560754	6.416715	1.241598	-25.002842	-1.906895	8.709362	0.430377	-6.931284	-10.692283	-16.632812	16.560408	20.006222	-1.609610	-1.719388	-1.954124	1.093354	-5.142426	-23.033791	-2.737282	-14.498900	-5.227592	1.670416	19.888836	-15.357473	21.073444	19.990021	5.124270	2.338015	-2.190991	8.975543	10.843167	10.921857	-10.988057	-1.465638	-7.152611	2.499149	9.312464	-9.599871	-0.643473	-2.918684	-6.446695	-3.450841	34.389538	22.589077	6.318229	2.003102	-9.365489	-3.905642	3.637379	6.075897
4.150000	-7.675630	6.733941	1.171316	-25.073874	-1.977825	8.868986	0.585574	-6.976509	-10.778512	-16.408058	16.587097	20.032784	-0.776061	-1.638711	-1.959976	1.089277	-5.348450	-23.010471	-2.554345	-14.489789	-5.318331	1.466765	19.860384	-15.467669	21.170979	20.079790	5.189034	2.403301	-2.081569	9.197366	10.750255	10.933049	-11.179702	-1.479483	-6.909786	2.785478	9.322152	-9.690586	-0.634531	-2.984640	-6.589346	-3.433669	34.460609	22.489149	6.388906	2.003084	-9.484611	-3.886794	3.606420	6.054523
4.200000	-7.800016	7.034663	1.093908	-25.163868	-2.053246	9.016590	0.727241	-7.011299	-10.830821	-16.202860	16.639206	20.057230	-0.039757	-1.554858	-1.964710	1.092600	-5.582661	-22.970743	-2.365422	-14.480313	-5.408574	1.262407	19.833090	-15.565973	21.269228	20.175573	5.247601	2.512684	-1.991783	9.396454	10.671275	10.945239	-11.340498	-1.503305	-6.649089	3.082819	9.332764	-9.783812	-0.624691	-3.053585	-6.743584	-3.420561	34.532574	22.398037	6.455646	1.997581	-9.622439	-3.866467	3.576253	6.045885
4.250000	-7.933050	7.317285	1.011576	-25.276352	-2.132375	9.152042	0.857689	-7.036870	-10.849088	-16.017702	16.721613	20.079744	0.585039	-1.468372	-1.968386	1.101089	-5.826582	-22.918055	-2.171196	-14.470917	-5.499142	1.060008	19.806921	-15.653342	21.367790	20.277466	5.301164	2.662716	-1.916380	9.576936	10.601605	10.958303	-11.472634	-1.536992	-6.369660	3.392096	9.344249	-9.878939	-0.614028	-3.125683	-6.891382	-3.410876	34.605522	22.317986	6.517945	1.986751	-9.773273	-3.844566	3.546784	6.049363
4.300000	-8.073635	7.581048	0.926299	-25.413599	-2.214418	9.275337	0.979483	-7.054450	-10.835021	-15.852363	16.837307	20.100466	1.105253	-1.379813	-1.971056	1.112507	-6.066207	-22.855383	-1.972381	-14.462057	-5.590827	0.858413	19.781837	-15.730538	21.466248	20.385351	5.350857	2.848437	-1.851367	9.742732	10.537367	10.972180	-11.578302	-1.580407	-6.071223	3.713685	9.356554	-9.975499	-0.602610	-3.201066	-7.020247	-3.404041	34.679592	22.249603	6.575255	1.970666	-9.928532	-3.820983	3.517922	6.065243
4.350000	-8.220474	7.825947	0.839730	-25.575859	-2.298598	9.386650	1.095160	-7.065210	-10.792390	-15.706058	16.986822	20.119566	1.538627	-1.289751	-1.972739	1.124735	-6.292341	-22.785229	-1.769718	-14.454198	-5.684449	0.654187	19.757809	-15.798112	21.564154	20.498854	5.397706	3.063668	-1.793698	9.897335	10.475478	10.986823	-11.659627	-1.633348	-5.754245	4.047323	9.369633	-10.073195	-0.590513	-3.279811	-7.124800	-3.399577	34.754833	22.192146	6.626934	1.949336	-10.078502	-3.795572	3.489594	6.094810
4.400000	-8.372131	8.052574	0.753171	-25.760757	-2.384149	9.486320	1.207149	-7.070256	-10.726832	-15.577603	17.168180	20.137167	1.905268	-1.198734	-1.973456	1.135778	-6.499880	-22.709740	-1.563975	-14.447796	-5.780880	0.443264	19.734798	-15.856454	21.661112	20.617348	5.442607	3.301346	-1.740981	10.043713	10.413585	11.002222	-11.718583	-1.695614	-5.420092	4.391900	9.383460	-10.171863	-0.577833	-3.361960	-7.205114	-3.397079	34.831318	22.144009	6.672243	1.922731	-10.214591	-3.768155	3.461716	6.140512
4.450000	-8.527052	8.261890	0.667502	-25.963087	-2.470324	9.574841	1.317569	-7.070587	-10.645370	-15.465579	17.377125	20.153400	2.222983	-1.107301	-1.973211	1.143816	-6.686674	-22.630690	-1.355942	-14.443280	-5.881080	0.222051	19.712769	-15.905938	21.756775	20.739979	5.486300	3.553912	-1.691289	10.184321	10.349978	11.018373	-11.756964	-1.766975	-5.071077	4.745414	9.397985	-10.271434	-0.564664	-3.447523	-7.264141	-3.396226	34.909092	22.103088	6.710326	1.890803	-10.331040	-3.738523	3.434218	6.206127
4.500000	-8.683647	8.455091	0.583157	-26.175211	-2.556421	9.652803	1.428147	-7.067067	-10.555684	-15.368415	17.607828	20.168379	2.505748	-1.015957	-1.972006	1.147191	-6.852521	-22.549574	-1.146375	-14.441046	-5.986076	-0.012011	19.691690	-15.946883	21.850878	20.865723	5.529380	3.813723	-1.642959	10.321059	10.283510	11.035254	-11.776394	-1.847205	-4.710474	5.105025	9.413186	-10.371964	-0.551098	-3.536463	-7.305652	-3.396767	34.988171	22.067099	6.740221	1.853510	-10.425466	-3.706415	3.407031	6.296918
4.550000	-8.840321	8.633516	0.500122	-26.388151	-2.641764	9.720886	1.540128	-7.060382	-10.465201	-15.284509	17.853727	20.182198	2.763668	-0.925167	-1.969839	1.144362	-6.998370	-22.467613	-0.936044	-14.441418	-6.096998	-0.260208	19.671532	-15.979703	21.943224	20.993439	5.572291	4.073486	-1.594567	10.455398	10.213477	11.052837	-11.778249	-1.936044	-4.342358	5.467126	9.429027	-10.473575	-0.537236	-3.628710	-7.333143	-3.398492	35.068584	22.033737	6.760856	1.810845	-10.498271	-3.671531	3.380092	6.419684
4.600000	-8.995579	8.798513	0.417862	-26.592953	-2.725698	9.779802	1.654175	-7.051024	-10.380393	-15.212300	18.108450	20.194952	3.003644	-0.835347	-1.966703	1.133857	-7.125786	-22.385818	-0.725695	-14.444659	-6.215041	-0.522572	19.652256	-16.004833	22.033703	21.121931	5.615363	4.326789	-1.544877	10.588384	10.139582	11.071061	-11.763715	-2.033226	-3.971353	5.827641	9.445483	-10.576466	-0.523182	-3.724165	-7.349401	-3.401236	35.150341	22.000748	6.771070	1.762869	-10.551623	-3.633516	3.353335	6.582594
4.650000	-9.148043	8.951404	0.335406	-26.782001	-2.807622	9.830269	1.770363	-7.039258	-10.306254	-15.150275	18.366423	20.206718	3.230117	-0.746862	-1.962595	1.114234	-7.236598	-22.305012	-0.516028	-14.450928	-6.341472	-0.797974	19.633831	-16.022770	22.122263	21.250029	5.658806	4.568343	-1.492886	10.720724	10.061831	11.089808	-11.733763	-2.138499	-3.602322	6.182360	9.462535	-10.680889	-0.509024	-3.822675	-7.356446	-3.404847	35.233425	21.965927	6.769681	1.709710	-10.588400	-3.591958	3.326697	6.794570
4.700000	-9.296501	9.093413	0.251269	-26.949924	-2.886971	9.872984	1.888185	-7.025087	-10.246106	-15.097035	18.623245	20.217573	3.445709	-0.660040	-1.957512	1.084023	-7.332676	-22.225828	-0.307702	-14.460296	-6.477594	-1.084307	19.616226	-16.034018	22.208908	21.376608	5.702757	4.794271	-1.437821	10.852813	9.980495	11.108896	-11.689178	-2.251579	-3.240045	6.527200	9.480162	-10.787114	-0.494862	-3.924075	-7.355634	-3.409188	35.317822	21.927126	6.755530	1.651632	-10.611502	-3.546390	3.300128	7.064073
4.750000	-9.439974	9.225701	0.163611	-27.093809	-2.963227	9.908608	2.006623	-7.008247	-10.201670	-15.051286	18.875753	20.227587	3.651716	-0.575122	-1.951457	1.041673	-7.415845	-22.148769	-0.101342	-14.472711	-6.624721	-1.378686	19.599401	-16.039095	22.293684	21.500669	5.747272	5.002079	-1.379194	10.984822	9.896027	11.128104	-11.630585	-2.372204	-2.888856	6.858598	9.498341	-10.895447	-0.480784	-4.028164	-7.347792	-3.414110	35.403492	21.882193	6.727566	1.589017	-10.623455	-3.496293	3.273577	7.397234
4.800000	-9.577662	9.349288	0.070247	-27.212971	-3.035927	9.937723	2.124294	-6.988204	-10.173263	-15.011867	19.121836	20.236814	3.848494	-0.492324	-1.944430	0.985544	-7.487775	-22.074211	0.102511	-14.488044	-6.784121	-1.677701	19.583332	-16.038494	22.376657	21.621326	5.792382	5.190443	-1.316747	11.116723	9.809016	11.147141	-11.558430	-2.500074	-2.552497	7.173652	9.517055	-11.006153	-0.466864	-4.134690	-7.333334	-3.419446	35.490383	21.828970	6.684947	1.522397	-10.626262	-3.441089	3.246982	7.795403
4.850000	-9.709013	9.465093	-0.031149	-27.308418	-3.104655	9.960855	2.239635	-6.964162	-10.160162	-14.977715	19.360159	20.245317	4.035690	-0.411795	-1.936442	0.913882	-7.550010	-22.002424	0.303361	-14.506040	-6.956958	-1.977712	19.567978	-16.032675	22.457907	21.737867	5.838053	5.358898	-1.250489	11.248358	9.720163	11.165682	-11.473090	-2.634909	-2.233954	7.470276	9.536299	-11.119497	-0.453181	-4.243400	-7.312356	-3.425017	35.578457	21.765274	6.627143	1.452474	-10.621405	-3.380135	3.220304	8.252941
4.900000	-9.833677	9.573945	-0.142886	-27.382252	-3.169066	9.978460	2.351096	-6.935092	-10.160907	-14.947911	19.589811	20.253149	4.212446	-0.333637	-1.927507	0.824852	-7.603935	-21.933611	0.500795	-14.526358	-7.144259	-2.275098	19.553310	-16.022078	22.537491	21.849716	5.884240	5.507573	-1.180598	11.379443	9.630192	11.183386	-11.374827	-2.776414	-1.935377	7.747193	9.556056	-11.235678	-0.439792	-4.354006	-7.284714	-3.430624	35.667606	21.688921	6.554070	1.380093	-10.609875	-3.312762	3.193491	8.756324
4.950000	-9.951475	9.676553	-0.266992	-27.437107	-3.228861	9.990920	2.457284	-6.899752	-10.173572	-14.921615	19.810101	20.260370	4.377501	-0.257914	-1.917640	0.716580	-7.650776	-21.867874	0.694453	-14.548611	-7.346808	-2.566498	19.539295	-16.007099	22.615477	21.956448	5.930893	5.636902	-1.107422	11.509624	9.539838	11.199925	-11.263861	-2.924279	-1.658219	8.003850	9.576314	-11.354792	-0.426751	-4.466187	-7.250084	-3.436059	35.757763	21.597790	6.466146	1.306260	-10.592246	-3.238251	3.166498	9.285231
5.000000	-10.062407	9.773539	-0.404967	-27.475769	-3.283824	9.998528	2.557088	-6.856745	-10.196010	-14.898108	20.020388	20.267033	4.529303	-0.184644	-1.906861	0.587219	-7.691635	-21.805283	0.884039	-14.572325	-7.565115	-2.849007	19.525896	-15.988132	22.691904	22.057779	5.977933	5.747509	-1.031388	11.638483	9.449815	11.215007	-11.140388	-3.078182	-1.403268	8.240343	9.597071	-11.476847	-0.414110	-4.579631	-7.208019	-3.441110	35.848812	21.489882	6.364375	1.232129	-10.568713	-3.155859	3.139286	9.816010
5.050000	-10.166578	9.865450	-0.557578	-27.500944	-3.333779	10.001516	2.649732	-6.804542	-10.226031	-14.876744	20.220034	20.273184	4.666066	-0.113816	-1.895196	0.435116	-7.727490	-21.745834	1.069330	-14.597038	-7.799326	-3.120326	19.513086	-15.965522	22.766798	22.153545	6.025300	5.840130	-0.952985	11.765581	9.360787	11.228405	-11.004624	-3.237804	-1.170833	8.457200	9.618312	-11.601694	-0.401891	-4.693992	-7.158021	-3.445568	35.940617	21.363464	6.250361	1.158956	-10.539157	-3.064843	3.111820	10.325995
5.100000	-10.264215	9.952753	-0.724566	-27.515072	-3.378616	10.000067	2.734753	-6.741522	-10.261504	-14.856969	20.408424	20.278887	4.785841	-0.045382	-1.882671	0.258901	-7.759197	-21.689503	1.250170	-14.622252	-8.049152	-3.378811	19.500828	-15.939618	22.840153	22.243679	6.072915	5.915601	-0.872692	11.890461	9.273356	11.239950	-10.856832	-3.402795	-0.960811	8.655303	9.640038	-11.728997	-0.390132	-4.808927	-7.099600	-3.449248	36.033047	21.217215	6.126256	1.088115	-10.503165	-2.964480	3.084055	10.797292
5.150000	-10.355593	10.035869	-0.904620	-27.520309	-3.418269	9.994270	2.811985	-6.666002	-10.300447	-14.838317	20.585093	20.284189	4.886573	0.020705	-1.869316	0.057727	-7.787537	-21.636253	1.426429	-14.647487	-8.313869	-3.623514	19.489094	-15.910775	22.911955	22.328226	6.120708	5.974803	-0.790986	12.012688	9.188029	11.249563	-10.697309	-3.572815	-0.772871	8.835727	9.662239	-11.858258	-0.378845	-4.924102	-7.032380	-3.452002	36.125942	21.050325	5.994617	1.021036	-10.460105	-2.854090	3.055960	11.218681
5.200000	-10.441050	10.115127	-1.095359	-27.518490	-3.452718	9.984186	2.881478	-6.576241	-10.341090	-14.820346	20.749731	20.289148	4.966150	0.084539	-1.855161	-0.168573	-7.813181	-21.585987	1.598058	-14.672324	-8.592228	-3.854171	19.477852	-15.879338	22.982164	22.407263	6.168620	6.018661	-0.708298	12.131808	9.105260	11.257239	-10.526493	-3.747481	-0.606543	8.999674	9.684917	-11.988725	-0.368046	-5.039156	-6.956189	-3.453719	36.219112	20.862726	5.858332	0.959206	-10.409180	-2.733101	3.027501	11.585447
5.250000	-10.520950	10.190850	-1.293498	-27.511168	-3.481985	9.969809	2.943463	-6.470474	-10.381854	-14.802730	20.902328	20.293814	5.022463	0.146211	-1.840236	-0.419323	-7.836737	-21.538626	1.765023	-14.696373	-8.882511	-4.071139	19.467077	-15.845666	23.050749	22.480961	6.216589	6.048129	-0.625025	12.247397	9.025408	11.263033	-10.344865	-3.926409	-0.461284	9.148366	9.708068	-12.119468	-0.357742	-5.153767	-6.871191	-3.454348	36.312393	20.655102	5.720314	0.904135	-10.349566	-2.601070	2.998650	11.897989
5.300000	-10.595663	10.263298	-1.495194	-27.499640	-3.506117	9.951088	2.998253	-6.346895	-10.421416	-14.785138	21.043177	20.298239	5.053432	0.205829	-1.824570	-0.692867	-7.858736	-21.494036	1.927350	-14.719315	-9.182482	-4.275404	19.456738	-15.810124	23.117655	22.549505	6.264553	6.064121	-0.541480	12.359062	8.948759	11.267053	-10.153037	-4.109196	-0.336564	9.283011	9.731689	-12.249296	-0.347933	-5.267598	-6.778008	-3.453887	36.405575	20.429010	5.583407	0.857322	-10.280515	-2.457738	2.969377	12.159877
5.350000	-10.665550	10.332691	-1.696391	-27.484959	-3.525192	9.927938	3.046266	-6.203677	-10.458674	-14.767329	21.172865	20.302467	5.057117	0.263505	-1.808193	-0.986488	-7.879655	-21.452143	2.085074	-14.740892	-9.489416	-4.468530	19.446800	-15.773091	23.182821	22.613111	6.312470	6.067554	-0.457978	12.466411	8.875507	11.269437	-9.951681	-4.295418	-0.231919	9.404743	9.755781	-12.376852	-0.338617	-5.380343	-6.677829	-3.452401	36.498436	20.186834	5.450164	0.820246	-10.201488	-2.303091	2.939654	12.376317
5.400000	-10.730991	10.399219	-1.893273	-27.468000	-3.539311	9.900232	3.087934	-6.038945	-10.492717	-14.749072	21.292263	20.306553	5.031724	0.319350	-1.791133	-1.296398	-7.899893	-21.412794	2.238276	-14.760927	-9.800219	-4.652687	19.437250	-15.734942	23.246206	22.672026	6.360295	6.059322	-0.374751	12.569057	8.805802	11.270357	-9.741532	-4.484631	-0.146964	9.514660	9.780341	-12.500580	-0.329786	-5.491693	-6.572458	-3.450012	36.590771	19.931664	5.322729	0.794319	-10.112320	-2.137413	2.909457	12.552890
5.450000	-10.792336	10.463056	-2.082564	-27.449480	-3.548587	9.867809	3.123720	-5.850832	-10.522870	-14.730195	21.402468	20.310522	4.975728	0.373486	-1.773414	-1.617738	-7.919797	-21.375893	2.387041	-14.779297	-10.111376	-4.830664	19.428045	-15.696074	23.307758	22.726503	6.407991	6.040294	-0.292011	12.666667	8.739728	11.269983	-9.523355	-4.676368	-0.081435	9.613754	9.805376	-12.618791	-0.321437	-5.601394	-6.464308	-3.446900	36.682323	19.667124	5.202744	0.780866	-10.013220	-1.961336	2.878765	12.694929
5.500000	-10.849924	10.524335	-2.261734	-27.429993	-3.553153	9.830498	3.154089	-5.637435	-10.548597	-14.710559	21.504730	20.314421	4.887907	0.426027	-1.755068	-1.944597	-7.939657	-21.341307	2.531489	-14.795939	-10.419127	-5.005948	19.419174	-15.656873	23.367441	22.776796	6.455520	6.011288	-0.209948	12.758886	8.677326	11.268491	-9.297938	-4.870141	-0.035126	9.702943	9.830880	-12.729751	-0.313554	-5.709183	-6.356308	-3.443307	36.772869	19.397141	5.091334	0.781087	-9.904845	-1.775856	2.847556	12.807160
5.550000	-10.904083	10.583193	-2.429125	-27.409985	-3.553145	9.788098	3.179533	-5.396896	-10.569530	-14.690040	21.600378	20.318289	4.767489	0.477091	-1.736119	-2.270076	-7.959713	-21.308918	2.671705	-14.810846	-10.719479	-5.182746	19.410614	-15.617716	23.425215	22.823158	6.502857	5.973119	-0.128736	12.845370	8.618564	11.266042	-9.066058	-5.065447	-0.007915	9.783051	9.856858	-12.831675	-0.306128	-5.814834	-6.251694	-3.439525	36.862164	19.125679	4.989133	0.796001	-9.788268	-1.582353	2.815814	12.893641
5.600000	-10.955130	10.639731	-2.583905	-27.389841	-3.548723	9.740400	3.200531	-5.127422	-10.585418	-14.668550	21.690744	20.322136	4.614218	0.526778	-1.716584	-2.586371	-7.980103	-21.278622	2.807828	-14.824059	-11.008368	-5.366031	19.402327	-15.578976	23.481060	22.865833	6.549974	5.926563	-0.048541	12.925774	8.563429	11.262792	-8.828492	-5.261764	0.000328	9.854844	9.883314	-12.922852	-0.299148	-5.918139	-6.153758	-3.435897	36.949947	18.856506	4.896329	0.826445	-9.664857	-1.382617	2.783520	12.957751
5.650000	-11.003361	10.694044	-2.725909	-27.369871	-3.540050	9.687195	3.217570	-4.827363	-10.596150	-14.646033	21.777122	20.325994	4.428441	0.575203	-1.696490	-2.884908	-8.000929	-21.250282	2.939959	-14.835637	-11.281700	-5.561403	19.394302	-15.541009	23.534956	22.905073	6.596864	5.872406	0.030495	12.999744	8.511830	11.258882	-8.586029	-5.458539	-0.010224	9.919005	9.910245	-13.001685	-0.292606	-6.018924	-6.065539	-3.432820	37.035976	18.592962	4.812747	0.872983	-9.536188	-1.178737	2.750660	13.002326
5.700000	-11.049078	10.746204	-2.855545	-27.350304	-3.527294	9.628261	3.231164	-4.495317	-10.601687	-14.622442	21.860674	20.329889	4.211223	0.622462	-1.675853	-3.156553	-8.022213	-21.223827	3.068214	-14.845685	-11.535530	-5.774771	19.386518	-15.504154	23.586908	22.941097	6.643499	5.811396	0.108194	13.066935	8.463671	11.254433	-8.339507	-5.655235	-0.039219	9.976155	9.937660	-13.066743	-0.286485	-6.117038	-5.989582	-3.430755	37.120010	18.337879	4.737932	0.935916	-9.403999	-0.973105	2.717225	13.029759
5.750000	-11.092564	10.796283	-2.973574	-27.331318	-3.510633	9.563419	3.241794	-4.130232	-10.602048	-14.597749	21.942417	20.333818	3.964399	0.668647	-1.654703	-3.391847	-8.043890	-21.199135	3.192710	-14.854309	-11.766155	-6.011666	19.378948	-15.468728	23.636927	22.974134	6.689876	5.744276	0.184400	13.126965	8.418861	11.249547	-8.089860	-5.851293	-0.086035	10.026868	9.965553	-13.116839	-0.280777	-6.212355	-5.927699	-3.430213	37.201813	18.093439	4.671227	1.015219	-9.269933	-0.768250	2.683197	13.042041
5.800000	-11.134106	10.844353	-3.080998	-27.313049	-3.490255	9.492489	3.249970	-3.731575	-10.597344	-14.571963	22.023153	20.337803	3.690597	0.713851	-1.633051	-3.581448	-8.065838	-21.176107	3.313521	-14.861627	-11.970278	-6.276129	19.371586	-15.435016	23.685003	23.004385	6.735984	5.671753	0.258937	13.179469	8.377263	11.244313	-7.838145	-6.046152	-0.149703	10.071651	9.993937	-13.151042	-0.275470	-6.304780	-5.880922	-3.431786	37.281136	17.861197	4.611864	1.110566	-9.135596	-0.566780	2.648577	13.040876
5.850000	-11.173981	10.890449	-3.178908	-27.295603	-3.466353	9.415338	3.256168	-3.299476	-10.587712	-14.545080	22.103460	20.341858	3.393235	0.758151	-1.610922	-3.716552	-8.087863	-21.154654	3.430726	-14.867761	-12.145132	-6.569361	19.364401	-15.403279	23.731174	23.032055	6.781819	5.594521	0.331605	13.224054	8.338754	11.238814	-7.585534	-6.239258	-0.228741	10.110983	10.022812	-13.168731	-0.270550	-6.394227	-5.849493	-3.436148	37.357750	17.642128	4.559011	1.221293	-9.002417	-0.371216	2.613360	13.027761
5.900000	-11.212467	10.934626	-3.268426	-27.279034	-3.439112	9.331875	3.260869	-2.834896	-10.573333	-14.517123	22.183661	20.345982	3.076432	0.801629	-1.588336	-3.789703	-8.109715	-21.134682	3.544405	-14.872836	-12.288645	-6.888417	19.357384	-15.373744	23.775473	23.057320	6.827378	5.513214	0.402229	13.260335	8.303193	11.233106	-7.333350	-6.430084	-0.321215	10.145293	10.052182	-13.169585	-0.266009	-6.480632	-5.832951	-3.444066	37.431438	17.436670	4.511803	1.346426	-8.871616	-0.183881	2.577539	13.004020
5.950000	-11.249840	10.976929	-3.350635	-27.263382	-3.408737	9.242070	3.264523	-2.339792	-10.554402	-14.488126	22.263821	20.350178	2.744893	0.844348	-1.565312	-3.795664	-8.131112	-21.116127	3.654588	-14.876966	-12.399593	-7.225675	19.350517	-15.346621	23.817930	23.080359	6.872666	5.428411	0.470593	13.287930	8.270454	11.227243	-7.082998	-6.618098	-0.424630	10.174970	10.082049	-13.153620	-0.261835	-6.563985	-5.830327	-3.456427	37.501995	17.244848	4.469418	1.484722	-8.744254	-0.006782	2.541115	12.970826
6.000000	-11.286375	11.017381	-3.426538	-27.248674	-3.375421	9.145979	3.267550	-1.817173	-10.531135	-14.458113	22.343781	20.354448	2.403736	0.886373	-1.541870	-3.732541	-8.151757	-21.098894	3.761310	-14.880269	-12.477669	-7.569582	19.343779	-15.322065	23.858591	23.101320	6.917684	5.340626	0.536499	13.306472	8.240386	11.221268	-6.835931	-6.802818	-0.536065	10.200383	10.112413	-13.121155	-0.258022	-6.644239	-5.840266	-3.474265	37.569202	17.066339	4.431071	1.634686	-8.621090	0.158442	2.504088	12.929266
6.050000	-11.322340	11.056024	-3.497043	-27.234905	-3.339362	9.043715	3.270340	-1.271213	-10.503764	-14.427156	22.423145	20.358793	2.058271	0.927764	-1.518039	-3.602816	-8.171341	-21.082920	3.864560	-14.882839	-12.523565	-7.906738	19.337158	-15.300233	23.897491	23.120359	6.962435	5.250266	0.599720	13.315622	8.212869	11.215211	-6.593602	-6.983786	-0.652300	10.221850	10.143285	-13.072825	-0.254555	-6.721418	-5.861245	-3.498768	37.632877	16.900585	4.396042	1.794657	-8.502739	0.310603	2.466470	12.880328
6.100000	-11.358004	11.092889	-3.562961	-27.222067	-3.300748	8.935507	3.273250	-0.707168	-10.472533	-14.395282	22.501364	20.363222	1.713784	0.968567	-1.493830	-3.413850	-8.189609	-21.068136	3.964346	-14.884784	-12.538939	-8.224616	19.330645	-15.281225	23.934692	23.137619	7.006930	5.157645	0.660060	13.315072	8.187759	11.209103	-6.357395	-7.160588	-0.770006	10.239697	10.174661	-13.009543	-0.251433	-6.795525	-5.891676	-3.531323	37.692837	16.746853	4.363696	1.962851	-8.389618	0.448951	2.428262	12.824929
6.150000	-11.393614	11.128007	-3.625026	-27.210133	-3.259773	8.821687	3.276592	-0.131177	-10.437657	-14.362562	22.577751	20.367731	1.375298	1.008837	-1.469270	-3.177550	-8.206320	-21.054482	4.060618	-14.886178	-12.526388	-8.513850	19.324223	-15.265125	23.970243	23.153223	7.051174	5.062932	0.717307	13.304582	8.164933	11.202963	-6.128572	-7.332847	-0.885957	10.254191	10.206551	-12.932459	-0.248641	-6.866597	-5.930025	-3.573509	37.748913	16.604328	4.333451	2.137422	-8.281965	0.573176	2.389484	12.763914
6.200000	-11.429415	11.161383	-3.683848	-27.199068	-3.216619	8.702686	3.280646	0.449937	-10.399391	-14.329034	22.651562	20.372322	1.047416	1.048609	-1.444386	-2.908928	-8.221306	-21.041889	4.153333	-14.887110	-12.489227	-8.769259	19.317888	-15.252004	24.004196	23.167286	7.095184	4.966174	0.771258	13.283971	8.144252	11.196812	-5.908243	-7.500240	-0.997285	10.265603	10.238951	-12.842950	-0.246172	-6.934676	-5.974847	-3.627135	37.800945	16.472143	4.304806	2.316525	-8.179903	0.683330	2.350137	12.698084
6.250000	-11.465631	11.193062	-3.740006	-27.188852	-3.171461	8.579050	3.285647	1.029033	-10.357953	-14.294763	22.722055	20.376986	0.734114	1.087917	-1.419197	-2.623860	-8.234457	-21.030312	4.242405	-14.887636	-12.431332	-8.989635	19.311605	-15.241889	24.036619	23.179918	7.138971	4.867253	0.821720	13.253161	8.125622	11.190662	-5.697382	-7.662498	-1.101595	10.274171	10.271872	-12.742531	-0.244015	-6.999813	-6.024845	-3.694218	37.848789	16.349426	4.277345	2.498387	-8.083431	0.779793	2.310248	12.628189
6.300000	-11.502451	11.223055	-3.793975	-27.179434	-3.124465	8.451434	3.291793	1.599072	-10.313575	-14.259804	22.788525	20.381731	0.438658	1.126801	-1.393727	-2.336826	-8.245728	-21.019699	4.327763	-14.887822	-12.356842	-9.176705	19.305389	-15.234797	24.067560	23.191223	7.182539	4.765916	0.868523	13.212171	8.108905	11.184525	-5.496747	-7.819387	-1.197122	10.280130	10.305305	-12.632863	-0.242165	-7.062066	-6.078864	-3.776953	37.892300	16.235334	4.250708	2.681320	-7.992436	0.863206	2.269836	12.554915
6.350000	-11.540037	11.251385	-3.846174	-27.170780	-3.075791	8.320610	3.299248	2.153427	-10.266463	-14.224210	22.850365	20.386559	0.163578	1.165281	-1.368000	-2.059190	-8.255118	-21.009995	4.409295	-14.887721	-12.269918	-9.333899	19.299215	-15.230730	24.097094	23.201298	7.225914	4.661743	0.911499	13.161133	8.094003	11.178415	-5.306932	-7.970757	-1.282734	10.283680	10.339262	-12.515625	-0.240612	-7.121512	-6.135886	-3.877645	37.931355	16.129068	4.224587	2.863782	-7.906805	0.934367	2.228915	12.478919
6.400000	-11.578524	11.278071	-3.896991	-27.162859	-3.025588	8.187420	3.308140	2.686339	-10.216843	-14.188031	22.907080	20.391466	-0.089370	1.203379	-1.342047	-1.798434	-8.262686	-21.001160	4.486890	-14.887376	-12.174517	-9.465358	19.293079	-15.229661	24.125257	23.210226	7.269115	4.554182	0.950506	13.100322	8.080814	11.172334	-5.128331	-8.116465	-1.357909	10.285022	10.373746	-12.392511	-0.239349	-7.178220	-6.195007	-3.998600	37.965824	16.029886	4.198734	3.044394	-7.826306	0.994189	2.187512	12.400798
6.450000	-11.617985	11.303136	-3.946745	-27.155626	-2.973989	8.052797	3.318576	3.193007	-10.164892	-14.151311	22.958317	20.396450	-0.319128	1.241122	-1.315885	-1.558492	-8.268499	-20.993156	4.560433	-14.886827	-12.074207	-9.575213	19.286966	-15.231562	24.152132	23.218084	7.312145	4.442545	0.985426	13.030119	8.069242	11.166295	-4.961158	-8.256446	-1.422661	10.284337	10.408751	-12.265160	-0.238365	-7.232275	-6.255439	-4.141938	37.995605	15.937105	4.172959	3.221950	-7.750703	1.043623	2.145665	12.321122
6.500000	-11.658470	11.326593	-3.995728	-27.149059	-2.921125	7.917723	3.330614	3.669868	-10.110816	-14.114100	23.003864	20.401508	-0.525306	1.278522	-1.289545	-1.340498	-8.272670	-20.985933	4.629795	-14.886107	-11.972036	-9.667265	19.280872	-15.236382	24.177769	23.224955	7.355028	4.326054	1.016159	12.951056	8.059177	11.160302	-4.805454	-8.390674	-1.477423	10.281791	10.444283	-12.135082	-0.237651	-7.283754	-6.316470	-4.309336	38.020588	15.850113	4.147085	3.395423	-7.679747	1.083642	2.103390	12.240390
6.550000	-11.699968	11.348466	-4.044207	-27.143124	-2.867111	7.783206	3.344308	4.114521	-10.054803	-14.076428	23.043627	20.406641	-0.708042	1.315588	-1.263046	-1.143809	-8.275309	-20.979464	4.694853	-14.885248	-11.870462	-9.744852	19.274782	-15.244063	24.202230	23.230896	7.397778	4.203871	1.042621	12.863795	8.050549	11.154361	-4.661126	-8.519157	-1.522924	10.277549	10.480347	-12.003670	-0.237202	-7.332750	-6.377483	-4.501767	38.040668	15.768349	4.120996	3.563971	-7.613160	1.115143	2.060734	12.159077
6.600000	-11.742416	11.368773	-4.092420	-27.137791	-2.812054	7.650271	3.359677	4.525693	-9.996994	-14.038339	23.077646	20.411848	-0.867939	1.352334	-1.236418	-0.966912	-8.276524	-20.973700	4.755483	-14.884268	-11.771387	-9.810827	19.268696	-15.254547	24.225578	23.235981	7.440428	4.075134	1.064756	12.769110	8.043280	11.148482	-4.527923	-8.641944	-1.560089	10.271766	10.516933	-11.872129	-0.237007	-7.379340	-6.437920	-4.719132	38.055752	15.691325	4.094587	3.726928	-7.550666	1.138980	2.017713	12.077613
6.650000	-11.785732	11.387524	-4.140562	-27.133051	-2.756051	7.519907	3.376719	4.903134	-9.937572	-13.999867	23.106035	20.417128	-1.005927	1.388760	-1.209682	-0.808011	-8.276421	-20.968632	4.811589	-14.883194	-11.676178	-9.867653	19.262598	-15.267761	24.247862	23.240263	7.482983	3.939010	1.082530	12.667865	8.037281	11.142669	-4.405495	-8.759117	-1.589924	10.264577	10.554053	-11.741455	-0.237058	-7.423622	-6.497297	-4.960018	38.065758	15.618597	4.067793	3.883790	-7.491991	1.155906	1.974383	11.996372
6.700000	-11.829769	11.404743	-4.188835	-27.128880	-2.699186	7.393065	3.395429	5.247372	-9.876690	-13.961035	23.129000	20.422468	-1.123211	1.424869	-1.182873	-0.665426	-8.275094	-20.964211	4.863056	-14.882042	-11.585728	-9.917445	19.256483	-15.283633	24.269146	23.243805	7.525463	3.794772	1.095929	12.561018	8.032484	11.136935	-4.293396	-8.870786	-1.613461	10.256103	10.591702	-11.612467	-0.237345	-7.465682	-6.555181	-5.221494	38.070602	15.549786	4.040561	4.034176	-7.436878	1.166584	1.930775	11.915700
6.750000	-11.874359	11.420451	-4.237413	-27.125277	-2.641535	7.270609	3.415770	5.559604	-9.814480	-13.921863	23.146788	20.427868	-1.221160	1.460667	-1.156005	-0.537743	-8.272623	-20.960424	4.909816	-14.880824	-11.500561	-9.962032	19.250351	-15.302092	24.289488	23.246653	7.567908	3.641819	1.104951	12.449584	8.028820	11.131275	-4.191118	-8.977080	-1.631685	10.246483	10.629869	-11.485793	-0.237859	-7.505616	-6.611212	-5.499124	38.070202	15.484537	4.012863	4.177879	-7.385064	1.171568	1.886936	11.835894
6.800000	-11.919304	11.434666	-4.286451	-27.122231	-2.583165	7.153325	3.437695	5.841490	-9.751090	-13.882375	23.159691	20.433325	-1.301256	1.496149	-1.129100	-0.423856	-8.269075	-20.957224	4.951824	-14.879552	-11.420908	-10.002974	19.244181	-15.323064	24.308935	23.248854	7.610325	3.479774	1.109622	12.334579	8.026231	11.125704	-4.098104	-9.078153	-1.645508	10.235822	10.668575	-11.361866	-0.238592	-7.543500	-6.665053	-5.787171	38.064495	15.422564	3.984711	4.314768	-7.336305	1.171335	1.842899	11.757226
6.850000	-11.964396	11.447406	-4.336102	-27.119736	-2.524139	7.041878	3.461153	6.094983	-9.686648	-13.842595	23.168015	20.438826	-1.364998	1.531303	-1.102191	-0.322898	-8.264507	-20.954601	4.989055	-14.878243	-11.346754	-10.041582	19.237970	-15.346475	24.327551	23.250452	7.652740	3.308493	1.109968	12.217072	8.024650	11.120231	-4.013763	-9.174170	-1.655758	10.224237	10.707806	-11.240984	-0.239538	-7.579423	-6.716457	-6.079084	38.053429	15.363598	3.956118	4.444820	-7.290368	1.166249	1.798712	11.679910
6.900000	-12.009415	11.458682	-4.386493	-27.117796	-2.464507	6.936801	3.486064	6.322237	-9.621266	-13.802522	23.172066	20.444370	-1.413907	1.566127	-1.075295	-0.234209	-8.258949	-20.952526	5.021522	-14.876899	-11.277958	-10.078912	19.231724	-15.372276	24.345379	23.251497	7.695182	3.128137	1.106047	12.098064	8.024026	11.114852	-3.937506	-9.265315	-1.663137	10.211822	10.747556	-11.123296	-0.240680	-7.613475	-6.765192	-6.368087	38.036942	15.307404	3.927148	4.568100	-7.247049	1.156603	1.754424	11.604146
6.950000	-12.054138	11.468520	-4.437765	-27.116423	-2.404316	6.838521	3.512372	6.525492	-9.555059	-13.762177	23.172152	20.449942	-1.449452	1.600606	-1.048437	-0.157222	-8.252444	-20.950983	5.049276	-14.875531	-11.214264	-10.115767	19.225418	-15.400401	24.362482	23.252022	7.737662	2.939159	1.097916	11.978526	8.024308	11.109585	-3.868735	-9.351770	-1.668266	10.198671	10.787826	-11.008874	-0.242015	-7.645739	-6.811098	-6.647817	38.015007	15.253778	3.897877	4.684731	-7.206135	1.142629	1.710078	11.530083
7.000000	-12.098362	11.476938	-4.490022	-27.115622	-2.343605	6.747288	3.539981	6.706996	-9.488147	-13.721562	23.168573	20.455523	-1.473051	1.634729	-1.021636	-0.091460	-8.245010	-20.949945	5.072432	-14.874135	-11.155369	-10.152660	19.219057	-15.430810	24.378895	23.252066	7.780220	2.742332	1.085644	11.859374	8.025444	11.104432	-3.806887	-9.433740	-1.671659	10.184882	10.828617	-10.897703	-0.243531	-7.676288	-6.854034	-6.912929	37.987606	15.202551	3.868420	4.794898	-7.167428	1.124501	1.665723	11.457846
7.050000	-12.141880	11.483961	-4.543396	-27.115402	-2.282402	6.663244	3.568813	6.868954	-9.420629	-13.680672	23.161604	20.461111	-1.486044	1.668483	-0.994908	-0.036446	-8.236658	-20.949390	5.091106	-14.872730	-11.100939	-10.189889	19.212631	-15.463460	24.394678	23.251661	7.822871	2.538724	1.069312	11.741428	8.027395	11.099404	-3.751397	-9.511402	-1.673731	10.170533	10.869922	-10.789715	-0.245222	-7.705211	-6.893904	-7.159401	37.954739	15.153553	3.838930	4.898808	-7.130769	1.102348	1.621400	11.387552
7.100000	-12.184517	11.489594	-4.597978	-27.115784	-2.220740	6.586390	3.598775	7.013490	-9.352592	-13.639537	23.151520	20.466690	-1.489672	1.701843	-0.968281	0.008281	-8.227410	-20.949297	5.105499	-14.871312	-11.050636	-10.227492	19.206127	-15.498338	24.409864	23.250849	7.865657	2.329606	1.048997	11.625442	8.030112	11.094511	-3.701725	-9.584967	-1.674834	10.155706	10.911732	-10.684835	-0.247077	-7.732572	-6.930634	-7.384717	37.916431	15.106642	3.809582	4.996725	-7.095997	1.076294	1.577168	11.319258
7.150000	-12.226112	11.493872	-4.653880	-27.116783	-2.158637	6.516615	3.629798	7.142604	-9.284156	-13.598149	23.138556	20.472242	-1.485089	1.734795	-0.941772	0.043198	-8.217278	-20.949654	5.115838	-14.869885	-11.004141	-10.265326	19.199551	-15.535419	24.424519	23.249660	7.908595	2.116498	1.024797	11.512032	8.033562	11.089751	-3.657388	-9.654624	-1.675237	10.140467	10.954050	-10.582966	-0.249089	-7.758457	-6.964207	-7.587766	37.872726	15.061696	3.780598	5.088898	-7.062944	1.046440	1.533067	11.253016
7.200000	-12.266527	11.496807	-4.711194	-27.118408	-2.096120	6.453675	3.661758	7.258183	-9.215387	-13.556505	23.122946	20.477751	-1.473358	1.767310	-0.915398	0.068819	-8.206269	-20.950451	5.122401	-14.868453	-10.961143	-10.303086	19.192884	-15.574708	24.438673	23.248117	7.951713	1.900990	0.996795	11.401750	8.037700	11.085143	-3.617917	-9.720569	-1.675161	10.124893	10.996869	-10.484024	-0.251247	-7.782923	-6.994597	-7.768626	37.823719	15.018600	3.752216	5.175627	-7.031494	1.012907	1.489143	11.188856
7.250000	-12.305649	11.498420	-4.770033	-27.120697	-2.033208	6.397240	3.694576	7.361953	-9.146375	-13.514610	23.104891	20.483194	-1.455436	1.799363	-0.889174	0.085648	-8.194397	-20.951651	5.125501	-14.867011	-10.921370	-10.340345	19.186127	-15.616223	24.452364	23.246256	7.995048	1.684734	0.965085	11.295024	8.042500	11.080689	-3.582874	-9.782984	-1.674769	10.109048	11.040178	-10.387930	-0.253541	-7.806052	-7.021811	-7.928252	37.769512	14.977253	3.724686	5.257187	-7.001511	0.975828	1.445443	11.126795
7.300000	-12.343388	11.498738	-4.830462	-27.123653	-1.969909	6.346890	3.728175	7.455500	-9.077211	-13.472466	23.084585	20.488556	-1.432199	1.830927	-0.863121	0.094239	-8.181674	-20.953255	5.125484	-14.865567	-10.884569	-10.376616	19.179274	-15.659982	24.465639	23.244108	8.038635	1.469359	0.929771	11.192189	8.047925	11.076400	-3.551861	-9.842057	-1.674187	10.092988	11.083975	-10.294639	-0.255966	-7.827902	-7.045856	-8.068169	37.710270	14.937563	3.698305	5.333877	-6.972874	0.935376	1.402015	11.066831
7.350000	-12.379679	11.497774	-4.892588	-27.127304	-1.906240	6.302145	3.762443	7.540241	-9.007960	-13.430084	23.062220	20.493811	-1.404437	1.861971	-0.837250	0.095128	-8.168116	-20.955238	5.122745	-14.864120	-10.850502	-10.411363	19.172304	-15.706010	24.478539	23.241693	8.082508	1.256393	0.890949	11.093513	8.053944	11.072271	-3.524516	-9.897967	-1.673514	10.076774	11.128252	-10.204126	-0.258515	-7.848535	-7.066780	-8.190222	37.646191	14.899446	3.673336	5.405972	-6.945496	0.891767	1.358904	11.008933
7.400000	-12.414467	11.495561	-4.956491	-27.131672	-1.842213	6.262454	3.797317	7.617448	-8.938724	-13.387458	23.037954	20.498934	-1.372840	1.892457	-0.811573	0.088887	-8.153744	-20.957588	5.117675	-14.862672	-10.818972	-10.444053	19.165230	-15.754340	24.491093	23.239042	8.126685	1.047206	0.848713	10.999146	8.060531	11.068329	-3.500500	-9.950883	-1.672814	10.060452	11.173000	-10.116386	-0.261174	-7.868013	-7.084618	-8.296345	37.577492	14.862823	3.650041	5.473754	-6.919260	0.845253	1.316153	10.953081
7.450000	-12.447723	11.492103	-5.022256	-27.136776	-1.777846	6.227231	3.832687	7.688231	-8.869542	-13.344590	23.011957	20.503904	-1.338037	1.922353	-0.786112	0.076094	-8.138578	-20.960287	5.110698	-14.861223	-10.789793	-10.474152	19.158039	-15.805003	24.503349	23.236189	8.171226	0.842989	0.803170	10.909192	8.067655	11.064570	-3.479504	-10.000968	-1.672128	10.044078	11.218213	-10.031434	-0.263942	-7.886391	-7.099401	-8.388430	37.504475	14.827627	3.628637	5.537493	-6.894083	0.796135	1.273804	10.899236
7.500000	-12.479439	11.487440	-5.089966	-27.142628	-1.713142	6.195878	3.868499	7.753574	-8.800502	-13.301494	22.984371	20.508688	-1.300588	1.951616	-0.760875	0.057301	-8.122641	-20.963337	5.102247	-14.859769	-10.762821	-10.501190	19.150715	-15.858035	24.515337	23.233152	8.216160	0.644727	0.754409	10.823673	8.075299	11.061004	-3.461246	-10.048387	-1.671490	10.027694	11.263880	-9.949306	-0.266801	-7.903725	-7.111197	-8.468229	37.427456	14.793780	3.609318	5.597446	-6.869885	0.744766	1.231888	10.847346
7.550000	-12.509604	11.481575	-5.159696	-27.149261	-1.648123	6.167771	3.904654	7.814313	-8.731664	-13.258165	22.955360	20.513264	-1.260978	1.980201	-0.735870	0.033108	-8.105963	-20.966703	5.092750	-14.858319	-10.737894	-10.524710	19.143261	-15.913447	24.527079	23.229956	8.261514	0.453201	0.702547	10.742564	8.083436	11.057635	-3.445474	-10.093282	-1.670913	10.011340	11.309991	-9.870031	-0.269756	-7.920066	-7.120040	-8.537317	37.346813	14.761234	3.592198	5.653864	-6.846593	0.691525	1.190456	10.797351
7.600000	-12.538223	11.474548	-5.231524	-27.156681	-1.582794	6.142297	3.941093	7.871156	-8.663111	-13.214618	22.925060	20.517593	-1.219641	2.008065	-0.711114	0.004103	-8.088572	-20.970392	5.082627	-14.856862	-10.714903	-10.544326	19.135662	-15.971244	24.538620	23.226633	8.307351	0.268936	0.647675	10.665798	8.092046	11.054479	-3.431954	-10.135794	-1.670407	9.995056	11.356540	-9.793674	-0.272795	-7.935468	-7.125996	-8.597055	37.262943	14.729925	3.577330	5.706969	-6.824139	0.636835	1.149541	10.749203
7.650000	-12.565327	11.466371	-5.305523	-27.164900	-1.517178	6.118849	3.977747	7.924714	-8.594882	-13.170856	22.893625	20.521654	-1.176946	2.035156	-0.686611	-0.029153	-8.070499	-20.974373	5.072286	-14.855406	-10.693722	-10.559717	19.127913	-16.031422	24.549980	23.223207	8.353699	0.092306	0.589907	10.593262	8.101100	11.051536	-3.420484	-10.176070	-1.669968	9.978883	11.403515	-9.720272	-0.275902	-7.949974	-7.129109	-8.648623	37.176304	14.699794	3.564655	5.756987	-6.802464	0.581122	1.109174	10.702828
7.700000	-12.590935	11.457070	-5.381757	-27.173937	-1.451295	6.096848	4.014552	7.975500	-8.527057	-13.126897	22.861195	20.525412	-1.133222	2.061424	-0.662374	-0.066081	-8.051777	-20.978651	5.062112	-14.853947	-10.674252	-10.570602	19.120005	-16.093929	24.561197	23.219706	8.400614	-0.076510	0.529344	10.524822	8.110592	11.048812	-3.410864	-10.214225	-1.669584	9.962851	11.450899	-9.649887	-0.279085	-7.963628	-7.129432	-8.693024	37.087349	14.670803	3.554034	5.804122	-6.781509	0.524826	1.069391	10.658160
7.750000	-12.615080	11.446679	-5.460298	-27.183800	-1.385155	6.075754	4.051440	8.023942	-8.459682	-13.082734	22.827929	20.528826	-1.088750	2.086807	-0.638405	-0.106091	-8.032442	-20.983212	5.052465	-14.852488	-10.656404	-10.576777	19.111929	-16.158709	24.572290	23.216146	8.448132	-0.237492	0.466098	10.460315	8.120496	11.046317	-3.402918	-10.250390	-1.669242	9.946992	11.498688	-9.582552	-0.282326	-7.976478	-7.127014	-8.731102	36.996574	14.642889	3.545254	5.848568	-6.761215	0.468373	1.030224	10.615137
7.800000	-12.637802	11.435210	-5.541200	-27.194500	-1.318788	6.055055	4.088377	8.070382	-8.392812	-13.038400	22.793976	20.531872	-1.043777	2.111252	-0.614720	-0.148644	-8.012527	-20.988026	5.043675	-14.851022	-10.640091	-10.578091	19.103683	-16.225655	24.583292	23.212561	8.496310	-0.390732	0.400281	10.399570	8.130790	11.044055	-3.396496	-10.284680	-1.668932	9.931334	11.546862	-9.518307	-0.285622	-7.988566	-7.121900	-8.763569	36.904499	14.616017	3.538006	5.890503	-6.741544	0.412181	0.991698	10.573686
7.850000	-12.659138	11.422683	-5.624524	-27.206043	-1.252219	6.034277	4.125302	8.115129	-8.326509	-12.993902	22.759491	20.534510	-0.998515	2.134683	-0.591317	-0.193179	-7.992075	-20.993105	5.036042	-14.849558	-10.625244	-10.574460	19.095253	-16.294645	24.594217	23.208979	8.545197	-0.536401	0.332011	10.342391	8.141474	11.042034	-3.391455	-10.317198	-1.668628	9.915901	11.595419	-9.457165	-0.288970	-7.999927	-7.114131	-8.791044	36.811634	14.590138	3.531894	5.930089	-6.722445	0.356638	0.953839	10.533733
7.900000	-12.679129	11.409133	-5.710292	-27.218416	-1.185474	6.013013	4.162166	8.158420	-8.260813	-12.949250	22.724640	20.536713	-0.953125	2.157043	-0.568207	-0.239170	-7.971115	-20.998421	5.029821	-14.848086	-10.611773	-10.565857	19.086632	-16.365499	24.605101	23.205416	8.594838	-0.674784	0.261396	10.288590	8.152513	11.040265	-3.387652	-10.348050	-1.668305	9.900722	11.644338	-9.399137	-0.292360	-8.010592	-7.103762	-8.814047	36.718464	14.565208	3.526496	5.967491	-6.703886	0.302093	0.916670	10.495211
7.950000	-12.697821	11.394580	-5.798558	-27.231621	-1.118583	5.990905	4.198948	8.200445	-8.195784	-12.904460	22.689587	20.538431	-0.907769	2.178254	-0.545392	-0.286125	-7.949694	-21.003973	5.025233	-14.846612	-10.599632	-10.552322	19.077808	-16.438019	24.615952	23.201908	8.645302	-0.806176	0.188577	10.237969	8.163902	11.038744	-3.384985	-10.377335	-1.667952	9.885815	11.693605	-9.344219	-0.295785	-8.020606	-7.090820	-8.833027	36.625507	14.541189	3.521353	6.002844	-6.685825	0.248840	0.880213	10.458054
8.000000	-12.715258	11.379043	-5.889329	-27.245649	-1.051581	5.967628	4.235590	8.241383	-8.131458	-12.859557	22.654507	20.539644	-0.862568	2.198240	-0.522880	-0.333545	-7.927840	-21.009758	5.022467	-14.845131	-10.588747	-10.533950	19.068775	-16.511971	24.626802	23.198475	8.696635	-0.930934	0.113659	10.190322	8.175632	11.037483	-3.383349	-10.405139	-1.667526	9.871202	11.743205	-9.292389	-0.299244	-8.029999	-7.075362	-8.848391	36.533230	14.518044	3.516004	6.036284	-6.668232	0.197145	0.844490	10.422194
8.050000	-12.731483	11.362556	-5.982614	-27.260487	-0.984498	5.942903	4.272087	8.281363	-8.067880	-12.814561	22.619568	20.540306	-0.817616	2.216924	-0.500672	-0.380955	-7.905594	-21.015747	5.021680	-14.843646	-10.579073	-10.510909	19.059521	-16.587090	24.637659	23.195143	8.748897	-1.049406	0.036784	10.145467	8.187692	11.036488	-3.382629	-10.431552	-1.667006	9.856904	11.793132	-9.243616	-0.302731	-8.038801	-7.057422	-8.860493	36.442066	14.495737	3.510018	6.067935	-6.651070	0.147226	0.809516	10.387562
8.100000	-12.746548	11.345149	-6.078399	-27.276108	-0.917385	5.916531	4.308393	8.320496	-8.005097	-12.769483	22.584953	20.540386	-0.773001	2.234221	-0.478769	-0.427968	-7.882991	-21.021938	5.022973	-14.842156	-10.570543	-10.483417	19.050041	-16.663069	24.648544	23.191942	8.802148	-1.161970	-0.041917	10.103208	8.200054	11.035760	-3.382758	-10.456655	-1.666357	9.842925	11.843366	-9.197853	-0.306237	-8.047044	-7.037041	-8.869656	36.352421	14.474236	3.503003	6.097912	-6.634320	0.099232	0.775297	10.354095
8.150000	-12.760487	11.326840	-6.176633	-27.292500	-0.850272	5.888343	4.344494	8.358877	-7.943145	-12.724351	22.550840	20.539860	-0.728788	2.250036	-0.457177	-0.474168	-7.860064	-21.028328	5.026435	-14.840657	-10.563114	-10.451755	19.040321	-16.739584	24.659483	23.188887	8.856451	-1.268970	-0.122318	10.063357	8.212721	11.035310	-3.383638	-10.480517	-1.665546	9.829295	11.893886	-9.155045	-0.309760	-8.054749	-7.014263	-8.876184	36.264664	14.453503	3.494644	6.126322	-6.617945	0.053298	0.741863	10.321742
8.200000	-12.773355	11.307641	-6.277272	-27.309626	-0.783207	5.858203	4.380377	8.396578	-7.882052	-12.679188	22.517408	20.538675	-0.685028	2.264281	-0.435896	-0.519192	-7.836851	-21.034897	5.032113	-14.839159	-10.556732	-10.416255	19.030355	-16.816288	24.670477	23.186014	8.911852	-1.370786	-0.204267	10.025740	8.225673	11.035140	-3.385212	-10.503219	-1.664539	9.816022	11.944691	-9.115120	-0.313299	-8.061955	-6.989117	-8.880350	36.179111	14.433513	3.484679	6.153257	-6.601927	0.009499	0.709206	10.290435
8.250000	-12.785194	11.287608	-6.380222	-27.327442	-0.716230	5.826042	4.416023	8.433666	-7.821872	-12.634007	22.484835	20.536814	-0.641754	2.276865	-0.414930	-0.562742	-7.813380	-21.041641	5.040023	-14.837648	-10.551352	-10.377299	19.020132	-16.892824	24.681551	23.183342	8.968430	-1.467735	-0.287635	9.990185	8.238905	11.035252	-3.387405	-10.524821	-1.663289	9.803117	11.995755	-9.078006	-0.316842	-8.068679	-6.961663	-8.882418	36.096027	14.414227	3.472954	6.178815	-6.586241	-0.032137	0.677345	10.260113
8.300000	-12.796041	11.266738	-6.485336	-27.345921	-0.649387	5.791800	4.451417	8.470185	-7.762629	-12.588841	22.453295	20.534248	-0.598991	2.287687	-0.394271	-0.604542	-7.789687	-21.048553	5.050164	-14.836130	-10.546928	-10.335310	19.009636	-16.968811	24.692717	23.180891	9.026243	-1.560143	-0.372275	9.956534	8.252400	11.035656	-3.390157	-10.545389	-1.661756	9.790588	12.047057	-9.043619	-0.320390	-8.074947	-6.931937	-8.882627	36.015629	14.395627	3.459388	6.203074	-6.570868	-0.071579	0.646282	10.230730
8.350000	-12.805937	11.245074	-6.592462	-27.364998	-0.582729	5.755480	4.486559	8.506181	-7.704350	-12.543715	22.422953	20.530951	-0.556770	2.296643	-0.373929	-0.644341	-7.765795	-21.055622	5.062508	-14.834606	-10.543427	-10.290743	18.998871	-17.043873	24.703978	23.178690	9.085344	-1.648314	-0.458033	9.924628	8.266156	11.036353	-3.393414	-10.564986	-1.659890	9.778457	12.098595	-9.011868	-0.323939	-8.080786	-6.899990	-8.881222	35.938099	14.377685	3.443991	6.226120	-6.555785	-0.108855	0.616021	10.202242
8.400000	-12.814922	11.222637	-6.701375	-27.384624	-0.516303	5.717093	4.521445	8.541681	-7.647048	-12.498644	22.393972	20.526890	-0.515086	2.303628	-0.353901	-0.681937	-7.741737	-21.062845	5.076996	-14.833070	-10.540802	-10.244070	18.987810	-17.117611	24.715361	23.176756	9.145788	-1.732516	-0.544770	9.894317	8.280160	11.037346	-3.397127	-10.583659	-1.657631	9.766716	12.150341	-8.982665	-0.327482	-8.086209	-6.865879	-8.878428	35.863567	14.360369	3.426812	6.248018	-6.540973	-0.144001	0.586569	10.174589
8.450000	-12.823042	11.199460	-6.811839	-27.404732	-0.450154	5.676674	4.556072	8.576713	-7.590753	-12.453662	22.366503	20.522045	-0.473943	2.308541	-0.334184	-0.717188	-7.717538	-21.070198	5.093562	-14.831527	-10.539013	-10.195777	18.976456	-17.189659	24.726854	23.175112	9.207644	-1.813018	-0.632335	9.865472	8.294406	11.038642	-3.401255	-10.601472	-1.654927	9.755381	12.202279	-8.955906	-0.331018	-8.091245	-6.829652	-8.874451	35.792095	14.343668	3.407984	6.268844	-6.526419	-0.177073	0.557922	10.147735
8.500000	-12.830328	11.175553	-6.923549	-27.425261	-0.384327	5.634305	4.590438	8.611290	-7.535522	-12.408795	22.340679	20.516405	-0.433340	2.311269	-0.314779	-0.749956	-7.693221	-21.077694	5.112120	-14.829973	-10.538025	-10.146358	18.964796	-17.259647	24.738485	23.173775	9.270969	-1.890066	-0.720583	9.837960	8.308881	11.040247	-3.405751	-10.618466	-1.651707	9.744462	12.254399	-8.931496	-0.334546	-8.095913	-6.791374	-8.869495	35.723743	14.327551	3.387684	6.288648	-6.512102	-0.208137	0.530080	10.121633
8.550000	-12.836813	11.150959	-7.036164	-27.446125	-0.318879	5.590067	4.624536	8.645424	-7.481330	-12.364056	22.316626	20.509951	-0.393268	2.311713	-0.295685	-0.780141	-7.668810	-21.085300	5.132570	-14.828414	-10.537798	-10.096291	18.952818	-17.327198	24.750261	23.172762	9.335807	-1.963875	-0.809366	9.811657	8.323578	11.042153	-3.410573	-10.634694	-1.647901	9.733953	12.306680	-8.909338	-0.338053	-8.100218	-6.751099	-8.863768	35.658504	14.312003	3.366092	6.307504	-6.498008	-0.237272	0.503037	10.096242
8.600000	-12.842543	11.125694	-7.149294	-27.467241	-0.253847	5.544067	4.658384	8.679129	-7.428225	-12.319478	22.294443	20.502666	-0.353718	2.309763	-0.276898	-0.807719	-7.644323	-21.093027	5.154799	-14.826841	-10.538311	-10.046035	18.940517	-17.391972	24.762178	23.172091	9.402210	-2.034656	-0.898536	9.786450	8.338490	11.044379	-3.415696	-10.650193	-1.643427	9.723868	12.359101	-8.889336	-0.341550	-8.104198	-6.708909	-8.857443	35.596359	14.297004	3.343447	6.325456	-6.484113	-0.264565	0.476795	10.071535
8.650000	-12.847540	11.099797	-7.262506	-27.488533	-0.189284	5.496425	4.691979	8.712403	-7.376207	-12.275088	22.274221	20.494543	-0.314668	2.305313	-0.258423	-0.832647	-7.619784	-21.100864	5.178681	-14.825263	-10.539522	-9.996022	18.927887	-17.453634	24.774246	23.171766	9.470210	-2.102592	-0.987937	9.762228	8.353611	11.046921	-3.421084	-10.665016	-1.638197	9.714206	12.411647	-8.871388	-0.345025	-8.107851	-6.664866	-8.850704	35.537251	14.282537	3.319985	6.342558	-6.470417	-0.290108	0.451341	10.047468
8.700000	-12.851845	11.073282	-7.375371	-27.509893	-0.125227	5.447250	4.725329	8.745246	-7.325300	-12.230912	22.256021	20.485582	-0.276097	2.298271	-0.240247	-0.854934	-7.595203	-21.108797	5.204089	-14.823670	-10.541393	-9.946656	18.914906	-17.511889	24.786474	23.171814	9.539854	-2.167860	-1.077446	9.738895	8.368930	11.049780	-3.426702	-10.679192	-1.632113	9.704968	12.464307	-8.855392	-0.348476	-8.111204	-6.619060	-8.843718	35.481102	14.268586	3.295925	6.358860	-6.456894	-0.313983	0.426681	10.024013
8.750000	-12.855484	11.046189	-7.487396	-27.531235	-0.061720	5.396682	4.758448	8.777657	-7.275511	-12.186959	22.239893	20.475782	-0.237984	2.288540	-0.222379	-0.874575	-7.570603	-21.116814	5.230887	-14.822065	-10.543909	-9.898294	18.901585	-17.566433	24.798868	23.172230	9.611174	-2.230618	-1.166908	9.716352	8.384441	11.052962	-3.432533	-10.692763	-1.625062	9.696160	12.517053	-8.841265	-0.351904	-8.114268	-6.571568	-8.836639	35.427814	14.255140	3.271496	6.374403	-6.443534	-0.336288	0.402793	10.001142
8.800000	-12.858488	11.018524	-7.598150	-27.552448	0.001198	5.344859	4.791332	8.809625	-7.226847	-12.143270	22.225853	20.465147	-0.200315	2.276031	-0.204804	-0.891667	-7.545993	-21.124920	5.258938	-14.820453	-10.547037	-9.851260	18.887901	-17.617039	24.811426	23.173025	9.684170	-2.291029	-1.256192	9.694514	8.400139	11.056470	-3.438547	-10.705769	-1.616933	9.687785	12.569882	-8.828906	-0.355306	-8.117061	-6.522487	-8.829613	35.377289	14.242188	3.246913	6.389234	-6.430324	-0.357107	0.379673	9.978830
8.850000	-12.860891	10.990329	-7.707146	-27.573427	0.063487	5.291919	4.823993	8.841146	-7.179320	-12.099858	22.213905	20.453690	-0.163056	2.260667	-0.187534	-0.906266	-7.521382	-21.133097	5.288100	-14.818826	-10.550743	-9.805820	18.873859	-17.663460	24.824156	23.174206	9.758862	-2.349217	-1.345165	9.673294	8.416011	11.060306	-3.444727	-10.718235	-1.607595	9.679841	12.622763	-8.818227	-0.358677	-8.119590	-6.471901	-8.822781	35.329388	14.229720	3.222376	6.403389	-6.417245	-0.376527	0.357317	9.957053
8.900000	-12.862722	10.961634	-7.813951	-27.594069	0.125112	5.237994	4.856444	8.872213	-7.132943	-12.056746	22.204025	20.441416	-0.126191	2.242380	-0.170554	-0.918426	-7.496789	-21.141350	5.318223	-14.817189	-10.555006	-9.762212	18.859446	-17.705536	24.837048	23.175772	9.835252	-2.405308	-1.433696	9.652619	8.432059	11.064469	-3.451043	-10.730202	-1.596903	9.672332	12.675677	-8.809139	-0.362017	-8.121873	-6.419925	-8.816269	35.283997	14.217720	3.198057	6.416903	-6.404302	-0.394630	0.335703	9.935785
8.950000	-12.864010	10.932446	-7.918207	-27.614258	0.186049	5.183231	4.888692	8.902810	-7.087712	-12.013966	22.196173	20.428343	-0.089680	2.221118	-0.153865	-0.928262	-7.472211	-21.149654	5.349173	-14.815541	-10.559803	-9.720616	18.844666	-17.743090	24.850126	23.177719	9.913319	-2.459426	-1.521668	9.632415	8.448267	11.068965	-3.457480	-10.741695	-1.584703	9.665248	12.728621	-8.801559	-0.365325	-8.123913	-6.366650	-8.810192	35.240971	14.206190	3.174122	6.429817	-6.391460	-0.411490	0.314829	9.915016
9.000000	-12.864767	10.902806	-8.019598	-27.633875	0.246256	5.127761	4.920741	8.932937	-7.043630	-11.971533	22.190287	20.414503	-0.053511	2.196837	-0.137463	-0.935894	-7.447663	-21.158022	5.380810	-14.813878	-10.565100	-9.681181	18.829500	-17.776020	24.863369	23.180046	9.993023	-2.511675	-1.608959	9.612617	8.464639	11.073792	-3.464032	-10.752743	-1.570835	9.658597	12.781571	-8.795407	-0.368595	-8.125738	-6.312201	-8.804659	35.200180	14.195121	3.150707	6.442155	-6.378711	-0.427190	0.294676	9.894723
9.050000	-12.865036	10.872724	-8.117872	-27.652824	0.305720	5.071717	4.952600	8.962565	-7.000706	-11.929456	22.186291	20.399908	-0.017650	2.169514	-0.121345	-0.941420	-7.423142	-21.166433	5.412999	-14.812202	-10.570889	-9.644018	18.813953	-17.804255	24.876793	23.182756	10.074335	-2.562158	-1.695462	9.593150	8.481160	11.078958	-3.470672	-10.763378	-1.555115	9.652377	12.834507	-8.790602	-0.371833	-8.127336	-6.256687	-8.799770	35.161491	14.184505	3.127929	6.453957	-6.366051	-0.441792	0.275240	9.874891
9.100000	-12.864832	10.842244	-8.212831	-27.670980	0.364405	5.015230	4.984283	8.991694	-6.958933	-11.887774	22.184088	20.384596	0.017922	2.139143	-0.105509	-0.944972	-7.398657	-21.174881	5.445598	-14.810515	-10.577137	-9.609196	18.798033	-17.827763	24.890390	23.185829	10.157182	-2.610970	-1.781075	9.573964	8.497837	11.084457	-3.477380	-10.773623	-1.537350	9.646577	12.887419	-8.787062	-0.375033	-8.128740	-6.200226	-8.795610	35.124767	14.174338	3.105896	6.465247	-6.353459	-0.455361	0.256495	9.855513
9.150000	-12.864182	10.811390	-8.304379	-27.688244	0.422299	4.958408	5.015795	9.020314	-6.918319	-11.846498	22.183575	20.368601	0.053237	2.105749	-0.089948	-0.946664	-7.374207	-21.183361	5.478492	-14.808814	-10.583820	-9.576766	18.781734	-17.846546	24.904154	23.189260	10.241477	-2.658195	-1.865695	9.554997	8.514645	11.090297	-3.484155	-10.783503	-1.517339	9.641208	12.940279	-8.784719	-0.378191	-8.129944	-6.142941	-8.792265	35.089870	14.164626	3.084684	6.476051	-6.340930	-0.467960	0.238440	9.836572
9.200000	-12.863102	10.780170	-8.392442	-27.704498	0.479383	4.901384	5.047136	9.048408	-6.878855	-11.805640	22.184633	20.351954	0.088322	2.069365	-0.074664	-0.946630	-7.349795	-21.191870	5.511561	-14.807100	-10.590933	-9.546732	18.765049	-17.860668	24.918097	23.193041	10.327120	-2.703923	-1.949230	9.536206	8.531595	11.096478	-3.490981	-10.793050	-1.494863	9.636257	12.993085	-8.783499	-0.381311	-8.130965	-6.084955	-8.789803	35.056683	14.155367	3.064361	6.486397	-6.328444	-0.479639	0.221047	9.818064
9.250000	-12.861624	10.748618	-8.477007	-27.719648	0.535640	4.844265	5.078311	9.075968	-6.840544	-11.765218	22.187138	20.334703	0.123190	2.030054	-0.059640	-0.944999	-7.325415	-21.200392	5.544692	-14.805375	-10.598442	-9.519097	18.747995	-17.870216	24.932198	23.197155	10.414001	-2.748229	-2.031609	9.517530	8.548678	11.102991	-3.497831	-10.802279	-1.469698	9.631732	13.045806	-8.783325	-0.384387	-8.131800	-6.026393	-8.788288	35.025089	14.146556	3.044970	6.496310	-6.315988	-0.490454	0.204314	9.799980
9.300000	-12.859762	10.716761	-8.558042	-27.733593	0.591062	4.787146	5.109345	9.102988	-6.803372	-11.725256	22.190956	20.316881	0.157882	1.987898	-0.044886	-0.941903	-7.301064	-21.208935	5.577775	-14.803631	-10.606335	-9.493831	18.730560	-17.875330	24.946474	23.201586	10.501974	-2.791179	-2.112748	9.498924	8.565891	11.109849	-3.504718	-10.811215	-1.441594	9.627624	13.098438	-8.784142	-0.387423	-8.132474	-5.967391	-8.787777	34.994961	14.138206	3.026565	6.505812	-6.303553	-0.500453	0.188213	9.782315
9.350000	-12.857533	10.684618	-8.635546	-27.746237	0.645638	4.730130	5.140215	9.129457	-6.767334	-11.685763	22.195969	20.298540	0.192406	1.943012	-0.030399	-0.937455	-7.276742	-21.217474	5.610720	-14.801877	-10.614594	-9.470889	18.712763	-17.876181	24.960909	23.206316	10.590861	-2.832845	-2.192579	9.480347	8.583213	11.117047	-3.511621	-10.819885	-1.410316	9.623925	13.150966	-8.785877	-0.390412	-8.132985	-5.908061	-8.788322	34.966198	14.130304	3.009154	6.514919	-6.291122	-0.509675	0.172740	9.765064
9.400000	-12.854958	10.652213	-8.709446	-27.757492	0.699357	4.673294	5.170944	9.155366	-6.732430	-11.646756	22.202023	20.279720	0.226792	1.895532	-0.016166	-0.931796	-7.252440	-21.226025	5.643440	-14.800109	-10.623207	-9.450229	18.694605	-17.872982	24.975500	23.211330	10.680481	-2.873290	-2.271043	9.461757	8.600654	11.124583	-3.518529	-10.828307	-1.375610	9.620641	13.203361	-8.788467	-0.393362	-8.133340	-5.848534	-8.789965	34.938694	14.122870	2.992758	6.523660	-6.278686	-0.518161	0.157879	9.748238
9.450000	-12.852047	10.619567	-8.779671	-27.767282	0.752222	4.616743	5.201520	9.180713	-6.698660	-11.608235	22.209005	20.260477	0.261066	1.845615	-0.002180	-0.925030	-7.228148	-21.234562	5.675856	-14.798326	-10.632149	-9.431771	18.676094	-17.865984	24.990246	23.216608	10.770630	-2.912572	-2.348097	9.443110	8.618215	11.132464	-3.525427	-10.836503	-1.337213	9.617755	13.255628	-8.791846	-0.396262	-8.133550	-5.788951	-8.792742	34.912350	14.115906	2.977381	6.532054	-6.266236	-0.525950	0.143604	9.731825
9.500000	-12.848824	10.586711	-8.846068	-27.775522	0.804228	4.560534	5.231958	9.205491	-6.665994	-11.570230	22.216770	20.240856	0.295240	1.793448	0.011550	-0.917282	-7.203863	-21.243088	5.707894	-14.796528	-10.641413	-9.415451	18.657244	-17.855452	25.005144	23.222137	10.861088	-2.950754	-2.423680	9.424375	8.635882	11.140681	-3.532324	-10.844489	-1.294879	9.615281	13.307733	-8.795961	-0.399121	-8.133619	-5.729419	-8.796686	34.887081	14.109415	2.963019	6.540114	-6.253742	-0.533075	0.129906	9.715820
9.550000	-12.845299	10.553651	-8.908424	-27.782154	0.855376	4.504742	5.262251	9.229697	-6.634450	-11.532739	22.225208	20.220905	0.329334	1.739236	0.025035	-0.908662	-7.179567	-21.251598	5.739497	-14.794713	-10.650974	-9.401190	18.638067	-17.841686	25.020178	23.227894	10.951595	-2.987883	-2.497763	9.405512	8.653648	11.149236	-3.539203	-10.852291	-1.248342	9.613199	13.359670	-8.800756	-0.401932	-8.133553	-5.670053	-8.801819	34.862797	14.103403	2.949661	6.547861	-6.241199	-0.539560	0.116770	9.700248
9.600000	-12.841475	10.520418	-8.966499	-27.787113	0.905670	4.449429	5.292401	9.253331	-6.603997	-11.495782	22.234200	20.200672	0.363373	1.683193	0.038285	-0.899282	-7.155258	-21.260082	5.770611	-14.792884	-10.660828	-9.388901	18.618576	-17.824999	25.035353	23.233856	11.041897	-3.024006	-2.570306	9.386488	8.671510	11.158132	-3.546052	-10.859925	-1.197373	9.611516	13.411435	-8.806164	-0.404696	-8.133350	-5.610985	-8.808163	34.839436	14.097886	2.937285	6.555308	-6.228600	-0.545442	0.104179	9.685104
9.650000	-12.837374	10.487032	-9.019974	-27.790348	0.955112	4.394652	5.322405	9.276387	-6.574644	-11.459361	22.243639	20.180220	0.397371	1.625566	0.051292	-0.889243	-7.130920	-21.268536	5.801188	-14.791045	-10.670961	-9.378502	18.598778	-17.805733	25.050657	23.240011	11.131708	-3.059174	-2.641292	9.367275	8.689472	11.167363	-3.552866	-10.867408	-1.141752	9.610221	13.462993	-8.812136	-0.407413	-8.133031	-5.552317	-8.815741	34.816906	14.092872	2.925876	6.562473	-6.215923	-0.550739	0.092122	9.670392
9.700000	-12.832996	10.453515	-9.068586	-27.791809	1.003711	4.340454	5.352261	9.298868	-6.546354	-11.423484	22.253416	20.159578	0.431348	1.566593	0.064068	-0.878633	-7.106541	-21.276957	5.831193	-14.789186	-10.681358	-9.369905	18.578705	-17.784210	25.066080	23.246336	11.220697	-3.093431	-2.710693	9.347838	8.707522	11.176931	-3.559641	-10.874764	-1.081256	9.609309	13.514346	-8.818621	-0.410082	-8.132595	-5.494151	-8.824556	34.795155	14.088364	2.915402	6.569370	-6.203155	-0.555481	0.080577	9.656124
9.750000	-12.828348	10.419888	-9.111965	-27.791470	1.051466	4.286879	5.381973	9.320780	-6.519146	-11.388159	22.263447	20.138811	0.465317	1.506551	0.076621	-0.867556	-7.082105	-21.285328	5.860601	-14.787313	-10.692005	-9.363030	18.558352	-17.760788	25.081621	23.252817	11.308611	-3.126822	-2.778508	9.328155	8.725664	11.186831	-3.566378	-10.882014	-1.015726	9.608777	13.565479	-8.825569	-0.412706	-8.132046	-5.436612	-8.834625	34.774120	14.084377	2.905827	6.576014	-6.190274	-0.559684	0.069526	9.642302
9.800000	-12.823435	10.386165	-9.149843	-27.789295	1.098395	4.233968	5.411535	9.342122	-6.492985	-11.353391	22.273645	20.117960	0.499295	1.445694	0.088940	-0.856097	-7.057597	-21.293659	5.889376	-14.785426	-10.702890	-9.357783	18.537750	-17.735800	25.097273	23.259436	11.395084	-3.159387	-2.844721	9.308196	8.743887	11.197064	-3.573061	-10.889167	-0.945002	9.608625	13.616377	-8.832921	-0.415275	-8.131387	-5.379757	-8.845943	34.753742	14.080925	2.897136	6.582413	-6.177279	-0.563368	0.058961	9.628948
9.850000	-12.818260	10.352358	-9.181950	-27.785267	1.144503	4.181755	5.440943	9.362892	-6.467879	-11.319186	22.283937	20.097073	0.533297	1.384283	0.101043	-0.844325	-7.033007	-21.301933	5.917509	-14.783521	-10.714008	-9.354086	18.516914	-17.709583	25.113016	23.266176	11.479811	-3.191160	-2.909324	9.287932	8.762194	11.207622	-3.579686	-10.896249	-0.868996	9.608844	13.667033	-8.840647	-0.417803	-8.130626	-5.323709	-8.858524	34.733974	14.078007	2.889274	6.588583	-6.164150	-0.566554	0.048860	9.616065
9.900000	-12.812824	10.318510	-9.208050	-27.779366	1.189801	4.130271	5.470184	9.383102	-6.443796	-11.285550	22.294252	20.076185	0.567329	1.322585	0.112928	-0.832331	-7.008315	-21.310154	5.944975	-14.781599	-10.725346	-9.351858	18.495857	-17.682449	25.128853	23.273027	11.562464	-3.222176	-2.972327	9.267343	8.780574	11.218511	-3.586251	-10.903275	-0.787656	9.609430	13.717426	-8.848690	-0.420282	-8.129765	-5.268531	-8.872360	34.714771	14.075645	2.882210	6.594537	-6.150865	-0.569255	0.039216	9.603680
9.950000	-12.807116	10.284614	-9.227983	-27.771601	1.234300	4.079525	5.499269	9.402761	-6.420745	-11.252482	22.304531	20.055349	0.601409	1.260854	0.124600	-0.820172	-6.983506	-21.318308	5.971778	-14.779665	-10.736889	-9.351012	18.474596	-17.654713	25.144775	23.279972	11.642710	-3.252476	-3.033733	9.246408	8.799026	11.229721	-3.592751	-10.910262	-0.700988	9.610373	13.767550	-8.857008	-0.422709	-8.128803	-5.214295	-8.887451	34.696087	14.073848	2.875903	6.600283	-6.137417	-0.571493	0.030011	9.591783


==> figures/data/sinusoid/mamla.csv <==
x	y
-10.00	3.73
-9.95	3.75
-9.90	3.76
-9.85	3.77
-9.80	3.79
-9.75	3.80
-9.70	3.81
-9.65	3.83
-9.60	3.84
-9.55	3.85
-9.50	3.87
-9.45	3.88
-9.40	3.89
-9.35	3.89
-9.30	3.90
-9.25	3.91
-9.20	3.91
-9.15	3.91
-9.10	3.90
-9.05	3.89
-9.00	3.88
-8.95	3.86
-8.90	3.83
-8.85	3.80
-8.80	3.76
-8.75	3.71
-8.70	3.66
-8.65	3.59
-8.60	3.52
-8.55	3.43
-8.50	3.33
-8.45	3.22
-8.40	3.10
-8.35	2.97
-8.30	2.82
-8.25	2.66
-8.20	2.49
-8.15	2.30
-8.10	2.10
-8.05	1.89
-8.00	1.66
-7.95	1.43
-7.90	1.19
-7.85	0.94
-7.80	0.69
-7.75	0.44
-7.70	0.19
-7.65	-0.06
-7.60	-0.30
-7.55	-0.53
-7.50	-0.76
-7.45	-0.97
-7.40	-1.18
-7.35	-1.38
-7.30	-1.56
-7.25	-1.73
-7.20	-1.89
-7.15	-2.03
-7.10	-2.17
-7.05	-2.29
-7.00	-2.41
-6.95	-2.51
-6.90	-2.60
-6.85	-2.69
-6.80	-2.76
-6.75	-2.83
-6.70	-2.89
-6.65	-2.94
-6.60	-2.98
-6.55	-3.02
-6.50	-3.06
-6.45	-3.08
-6.40	-3.11
-6.35	-3.13
-6.30	-3.14
-6.25	-3.15
-6.20	-3.16
-6.15	-3.16
-6.10	-3.15
-6.05	-3.14
-6.00	-3.13
-5.95	-3.11
-5.90	-3.08
-5.85	-3.05
-5.80	-3.01
-5.75	-2.96
-5.70	-2.91
-5.65	-2.85
-5.60	-2.78
-5.55	-2.70
-5.50	-2.62
-5.45	-2.54
-5.40	-2.45
-5.35	-2.35
-5.30	-2.26
-5.25	-2.15
-5.20	-2.05
-5.15	-1.95
-5.10	-1.84
-5.05	-1.72
-5.00	-1.61
-4.95	-1.48
-4.90	-1.35
-4.85	-1.21
-4.80	-1.07
-4.75	-0.91
-4.70	-0.74
-4.65	-0.56
-4.60	-0.37
-4.55	-0.16
-4.50	0.05
-4.45	0.28
-4.40	0.51
-4.35	0.74
-4.30	0.98
-4.25	1.22
-4.20	1.45
-4.15	1.68
-4.10	1.89
-4.05	2.10
-4.00	2.30
-3.95	2.48
-3.90	2.65
-3.85	2.80
-3.80	2.94
-3.75	3.06
-3.70	3.17
-3.65	3.27
-3.60	3.35
-3.55	3.43
-3.50	3.49
-3.45	3.53
-3.40	3.57
-3.35	3.60
-3.30	3.61
-3.25	3.62
-3.20	3.61
-3.15	3.60
-3.10	3.58
-3.05	3.54
-3.00	3.50
-2.95	3.45
-2.90	3.39
-2.85	3.32
-2.80	3.25
-2.75	3.16
-2.70	3.08
-2.65	2.98
-2.60	2.88
-2.55	2.78
-2.50	2.66
-2.45	2.55
-2.40	2.43
-2.35	2.30
-2.30	2.17
-2.25	2.04
-2.20	1.90
-2.15	1.75
-2.10	1.61
-2.05	1.46
-2.00	1.30
-1.95	1.15
-1.90	1.00
-1.85	0.86
-1.80	0.71
-1.75	0.57
-1.70	0.44
-1.65	0.30
-1.60	0.18
-1.55	0.05
-1.50	-0.07
-1.45	-0.19
-1.40	-0.31
-1.35	-0.43
-1.30	-0.56
-1.25	-0.69
-1.20	-0.82
-1.15	-0.96
-1.10	-1.09
-1.05	-1.22
-1.00	-1.35
-0.95	-1.46
-0.90	-1.57
-0.85	-1.66
-0.80	-1.74
-0.75	-1.82
-0.70	-1.88
-0.65	-1.95
-0.60	-2.01
-0.55	-2.07
-0.50	-2.13
-0.45	-2.19
-0.40	-2.25
-0.35	-2.31
-0.30	-2.38
-0.25	-2.44
-0.20	-2.50
-0.15	-2.57
-0.10	-2.63
-0.05	-2.70
0.00	-2.77
0.05	-2.84
0.10	-2.92
0.15	-2.99
0.20	-3.06
0.25	-3.14
0.30	-3.21
0.35	-3.28
0.40	-3.34
0.45	-3.40
0.50	-3.45
0.55	-3.49
0.60	-3.52
0.65	-3.54
0.70	-3.55
0.75	-3.54
0.80	-3.52
0.85	-3.48
0.90	-3.43
0.95	-3.36
1.00	-3.28
1.05	-3.19
1.10	-3.08
1.15	-2.95
1.20	-2.82
1.25	-2.67
1.30	-2.51
1.35	-2.34
1.40	-2.16
1.45	-1.98
1.50	-1.78
1.55	-1.58
1.60	-1.37
1.65	-1.16
1.70	-0.94
1.75	-0.71
1.80	-0.48
1.85	-0.25
1.90	-0.02
1.95	0.22
2.00	0.46
2.05	0.69
2.10	0.92
2.15	1.14
2.20	1.36
2.25	1.57
2.30	1.77
2.35	1.97
2.40	2.15
2.45	2.33
2.50	2.51
2.55	2.68
2.60	2.84
2.65	3.00
2.70	3.15
2.75	3.31
2.80	3.45
2.85	3.59
2.90	3.73
2.95	3.85
3.00	3.97
3.05	4.07
3.10	4.17
3.15	4.25
3.20	4.31
3.25	4.37
3.30	4.41
3.35	4.44
3.40	4.46
3.45	4.46
3.50	4.45
3.55	4.43
3.60	4.40
3.65	4.36
3.70	4.30
3.75	4.23
3.80	4.16
3.85	4.07
3.90	3.97
3.95	3.85
4.00	3.73
4.05	3.60
4.10	3.46
4.15	3.31
4.20	3.15
4.25	2.99
4.30	2.83
4.35	2.66
4.40	2.49
4.45	2.30
4.50	2.11
4.55	1.91
4.60	1.70
4.65	1.48
4.70	1.25
4.75	1.00
4.80	0.75
4.85	0.50
4.90	0.24
4.95	-0.02
5.00	-0.29
5.05	-0.55
5.10	-0.82
5.15	-1.09
5.20	-1.36
5.25	-1.64
5.30	-1.90
5.35	-2.17
5.40	-2.42
5.45	-2.65
5.50	-2.87
5.55	-3.06
5.60	-3.23
5.65	-3.38
5.70	-3.51
5.75	-3.62
5.80	-3.70
5.85	-3.77
5.90	-3.83
5.95	-3.87
6.00	-3.89
6.05	-3.90
6.10	-3.90
6.15	-3.89
6.20	-3.87
6.25	-3.84
6.30	-3.80
6.35	-3.76
6.40	-3.72
6.45	-3.68
6.50	-3.63
6.55	-3.58
6.60	-3.53
6.65	-3.48
6.70	-3.42
6.75	-3.37
6.80	-3.32
6.85	-3.26
6.90	-3.21
6.95	-3.15
7.00	-3.09
7.05	-3.02
7.10	-2.95
7.15	-2.87
7.20	-2.79
7.25	-2.70
7.30	-2.60
7.35	-2.49
7.40	-2.36
7.45	-2.23
7.50	-2.08
7.55	-1.91
7.60	-1.73
7.65	-1.53
7.70	-1.32
7.75	-1.09
7.80	-0.84
7.85	-0.59
7.90	-0.33
7.95	-0.06
8.00	0.22
8.05	0.49
8.10	0.77
8.15	1.03
8.20	1.29
8.25	1.54
8.30	1.77
8.35	1.99
8.40	2.19
8.45	2.38
8.50	2.55
8.55	2.70
8.60	2.84
8.65	2.97
8.70	3.08
8.75	3.18
8.80	3.27
8.85	3.35
8.90	3.42
8.95	3.48
9.00	3.53
9.05	3.58
9.10	3.62
9.15	3.65
9.20	3.68
9.25	3.70
9.30	3.72
9.35	3.74
9.40	3.75
9.45	3.76
9.50	3.76
9.55	3.76
9.60	3.76
9.65	3.75
9.70	3.75
9.75	3.74
9.80	3.72
9.85	3.71
9.90	3.69
9.95	3.67


==> figures/data/sinusoid/mamlb.csv <==
x	y
-10.00	3.51
-9.95	3.52
-9.90	3.52
-9.85	3.52
-9.80	3.52
-9.75	3.53
-9.70	3.53
-9.65	3.53
-9.60	3.53
-9.55	3.53
-9.50	3.53
-9.45	3.53
-9.40	3.53
-9.35	3.52
-9.30	3.52
-9.25	3.52
-9.20	3.51
-9.15	3.51
-9.10	3.51
-9.05	3.50
-9.00	3.49
-8.95	3.49
-8.90	3.48
-8.85	3.47
-8.80	3.46
-8.75	3.45
-8.70	3.43
-8.65	3.42
-8.60	3.40
-8.55	3.38
-8.50	3.36
-8.45	3.34
-8.40	3.31
-8.35	3.28
-8.30	3.24
-8.25	3.20
-8.20	3.15
-8.15	3.10
-8.10	3.04
-8.05	2.97
-8.00	2.90
-7.95	2.81
-7.90	2.71
-7.85	2.60
-7.80	2.48
-7.75	2.33
-7.70	2.18
-7.65	2.00
-7.60	1.80
-7.55	1.59
-7.50	1.35
-7.45	1.10
-7.40	0.83
-7.35	0.54
-7.30	0.23
-7.25	-0.09
-7.20	-0.41
-7.15	-0.75
-7.10	-1.08
-7.05	-1.41
-7.00	-1.74
-6.95	-2.06
-6.90	-2.37
-6.85	-2.66
-6.80	-2.93
-6.75	-3.19
-6.70	-3.43
-6.65	-3.65
-6.60	-3.85
-6.55	-4.03
-6.50	-4.18
-6.45	-4.31
-6.40	-4.42
-6.35	-4.51
-6.30	-4.57
-6.25	-4.62
-6.20	-4.65
-6.15	-4.66
-6.10	-4.65
-6.05	-4.63
-6.00	-4.59
-5.95	-4.54
-5.90	-4.48
-5.85	-4.41
-5.80	-4.34
-5.75	-4.26
-5.70	-4.18
-5.65	-4.09
-5.60	-4.01
-5.55	-3.92
-5.50	-3.83
-5.45	-3.74
-5.40	-3.65
-5.35	-3.55
-5.30	-3.45
-5.25	-3.35
-5.20	-3.23
-5.15	-3.11
-5.10	-2.97
-5.05	-2.82
-5.00	-2.65
-4.95	-2.47
-4.90	-2.27
-4.85	-2.05
-4.80	-1.81
-4.75	-1.56
-4.70	-1.28
-4.65	-0.99
-4.60	-0.69
-4.55	-0.38
-4.50	-0.06
-4.45	0.26
-4.40	0.58
-4.35	0.89
-4.30	1.20
-4.25	1.50
-4.20	1.78
-4.15	2.05
-4.10	2.30
-4.05	2.53
-4.00	2.75
-3.95	2.95
-3.90	3.13
-3.85	3.30
-3.80	3.45
-3.75	3.59
-3.70	3.71
-3.65	3.82
-3.60	3.91
-3.55	4.00
-3.50	4.08
-3.45	4.14
-3.40	4.20
-3.35	4.26
-3.30	4.30
-3.25	4.34
-3.20	4.38
-3.15	4.41
-3.10	4.43
-3.05	4.45
-3.00	4.46
-2.95	4.47
-2.90	4.47
-2.85	4.47
-2.80	4.47
-2.75	4.45
-2.70	4.43
-2.65	4.41
-2.60	4.38
-2.55	4.34
-2.50	4.30
-2.45	4.24
-2.40	4.18
-2.35	4.10
-2.30	4.02
-2.25	3.92
-2.20	3.80
-2.15	3.67
-2.10	3.52
-2.05	3.35
-2.00	3.15
-1.95	2.94
-1.90	2.70
-1.85	2.44
-1.80	2.16
-1.75	1.86
-1.70	1.55
-1.65	1.23
-1.60	0.91
-1.55	0.60
-1.50	0.30
-1.45	0.01
-1.40	-0.26
-1.35	-0.52
-1.30	-0.75
-1.25	-0.96
-1.20	-1.16
-1.15	-1.33
-1.10	-1.47
-1.05	-1.59
-1.00	-1.69
-0.95	-1.77
-0.90	-1.84
-0.85	-1.90
-0.80	-1.95
-0.75	-2.01
-0.70	-2.06
-0.65	-2.11
-0.60	-2.16
-0.55	-2.20
-0.50	-2.23
-0.45	-2.26
-0.40	-2.27
-0.35	-2.27
-0.30	-2.26
-0.25	-2.24
-0.20	-2.21
-0.15	-2.17
-0.10	-2.13
-0.05	-2.09
0.00	-2.04
0.05	-2.01
0.10	-1.98
0.15	-1.96
0.20	-1.96
0.25	-1.96
0.30	-1.97
0.35	-1.99
0.40	-2.01
0.45	-2.03
0.50	-2.04
0.55	-2.05
0.60	-2.06
0.65	-2.05
0.70	-2.04
0.75	-2.01
0.80	-1.98
0.85	-1.94
0.90	-1.89
0.95	-1.83
1.00	-1.76
1.05	-1.68
1.10	-1.59
1.15	-1.49
1.20	-1.39
1.25	-1.27
1.30	-1.15
1.35	-1.03
1.40	-0.90
1.45	-0.76
1.50	-0.61
1.55	-0.46
1.60	-0.30
1.65	-0.14
1.70	0.04
1.75	0.22
1.80	0.41
1.85	0.61
1.90	0.81
1.95	1.01
2.00	1.21
2.05	1.42
2.10	1.62
2.15	1.83
2.20	2.03
2.25	2.23
2.30	2.43
2.35	2.63
2.40	2.82
2.45	3.00
2.50	3.17
2.55	3.32
2.60	3.47
2.65	3.60
2.70	3.72
2.75	3.82
2.80	3.91
2.85	3.99
2.90	4.05
2.95	4.10
3.00	4.15
3.05	4.18
3.10	4.21
3.15	4.23
3.20	4.24
3.25	4.25
3.30	4.25
3.35	4.25
3.40	4.24
3.45	4.23
3.50	4.20
3.55	4.18
3.60	4.14
3.65	4.10
3.70	4.05
3.75	3.99
3.80	3.91
3.85	3.83
3.90	3.73
3.95	3.62
4.00	3.50
4.05	3.36
4.10	3.21
4.15	3.05
4.20	2.88
4.25	2.69
4.30	2.50
4.35	2.30
4.40	2.09
4.45	1.88
4.50	1.65
4.55	1.42
4.60	1.17
4.65	0.92
4.70	0.65
4.75	0.38
4.80	0.10
4.85	-0.18
4.90	-0.47
4.95	-0.76
5.00	-1.04
5.05	-1.32
5.10	-1.59
5.15	-1.84
5.20	-2.09
5.25	-2.32
5.30	-2.53
5.35	-2.74
5.40	-2.93
5.45	-3.10
5.50	-3.27
5.55	-3.42
5.60	-3.57
5.65	-3.71
5.70	-3.84
5.75	-3.96
5.80	-4.07
5.85	-4.18
5.90	-4.28
5.95	-4.37
6.00	-4.45
6.05	-4.53
6.10	-4.60
6.15	-4.65
6.20	-4.70
6.25	-4.74
6.30	-4.76
6.35	-4.78
6.40	-4.78
6.45	-4.77
6.50	-4.75
6.55	-4.72
6.60	-4.67
6.65	-4.62
6.70	-4.55
6.75	-4.46
6.80	-4.37
6.85	-4.26
6.90	-4.14
6.95	-4.01
7.00	-3.86
7.05	-3.70
7.10	-3.52
7.15	-3.33
7.20	-3.13
7.25	-2.92
7.30	-2.70
7.35	-2.46
7.40	-2.22
7.45	-1.97
7.50	-1.72
7.55	-1.46
7.60	-1.20
7.65	-0.93
7.70	-0.67
7.75	-0.40
7.80	-0.14
7.85	0.11
7.90	0.36
7.95	0.60
8.00	0.84
8.05	1.07
8.10	1.28
8.15	1.49
8.20	1.68
8.25	1.86
8.30	2.03
8.35	2.19
8.40	2.34
8.45	2.47
8.50	2.59
8.55	2.70
8.60	2.81
8.65	2.90
8.70	2.98
8.75	3.05
8.80	3.12
8.85	3.18
8.90	3.23
8.95	3.28
9.00	3.33
9.05	3.36
9.10	3.40
9.15	3.43
9.20	3.46
9.25	3.48
9.30	3.50
9.35	3.52
9.40	3.54
9.45	3.56
9.50	3.57
9.55	3.58
9.60	3.59
9.65	3.60
9.70	3.61
9.75	3.62
9.80	3.63
9.85	3.63
9.90	3.64
9.95	3.64

